The Role of Idle Waves, Desynchronization, and Bottleneck Evasion in the Performance of Parallel Programs

The performance of highly parallel applications on distributed-memory systems is influenced by many factors. Analytic performance modeling techniques aim to provide insight into performance limitations and are often the starting point of optimization efforts. However, coupling analytic models across the system hierarchy (socket, node, network) fails to encompass the intricate interplay between the program code and the hardware, especially when execution and communication bottlenecks are involved. In this paper we investigate the effect of "bottleneck evasion" and how it can lead to automatic overlap of communication overhead with computation. Bottleneck evasion leads to a gradual loss of the initial bulk-synchronous behavior of a parallel code so that its processes become desynchronized. This occurs most prominently in memory-bound programs, which is why we choose memory-bound benchmark and application codes, specifically an MPI-augmented STREAM Triad, sparse matrix-vector multiplication, and a collective-avoiding Chebyshev filter diagonalization code to demonstrate the consequences of desynchronization on two different supercomputing platforms. We investigate the role of idle waves as possible triggers for desynchronization and show the impact of automatic asynchronous communication for a spectrum of code properties and parameters, such as saturation point, matrix structures, domain decomposition, and communication concurrency. Our findings reveal how eliminating synchronization points (such as collective communication or barriers) precipitates performance improvements that go beyond what can be expected by simply subtracting the overhead of the collective from the overall runtime.

==> figures/fig-SPMV/SPMV_stat/144_ep.txt <==
Process(Group);# Processes;Function(Group);Time Self [s];Time Self [tick];Time Total [s];Time Total [tick];# Calls;SCL
"Process 0";1;"MPI:MPI_Isend";0.000284;284000;0.000284;284000;8;0
"Process 0";1;"MPI:MPI_Barrier";0.00428984;4289839;0.00428984;4289839;1;0
"Process 0";1;"Application:User_Code";0.0328819;32881853;0.0508527;50852692;0;0
"Process 0";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;8;0
"Process 0";1;"MPI:MPI_Wait";0.013388;13388000;0.013388;13388000;16;0
"Process 47";1;"MPI:MPI_Isend";0.006239;6239000;0.006239;6239000;11;0
"Process 47";1;"MPI:MPI_Barrier";0.00525584;5255839;0.00525584;5255839;1;0
"Process 47";1;"Application:User_Code";0.028833;28833000;0.0508527;50852692;0;0
"Process 47";1;"MPI:MPI_Irecv";5.853e-06;5853;5.853e-06;5853;6;0
"Process 47";1;"MPI:MPI_Wait";0.010519;10519000;0.010519;10519000;22;0
"Process 94";1;"MPI:MPI_Isend";0.007279;7278999;0.007279;7278999;13;0
"Process 94";1;"MPI:MPI_Barrier";0.000778025;778025;0.000778025;778025;1;0
"Process 94";1;"Application:User_Code";0.0324507;32450668;0.0508527;50852692;0;0
"Process 94";1;"MPI:MPI_Irecv";1.7e-05;17000;1.7e-05;17000;13;0
"Process 94";1;"MPI:MPI_Wait";0.010328;10328000;0.010328;10328000;26;0
"Process 141";1;"MPI:MPI_Isend";0.002702;2702000;0.002702;2702000;6;0
"Process 141";1;"MPI:MPI_Barrier";0.0185198;18519835;0.0185198;18519835;1;0
"Process 141";1;"Application:User_Code";0.0228259;22825857;0.0508527;50852692;0;0
"Process 141";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;6;0
"Process 141";1;"MPI:MPI_Wait";0.006797;6797000;0.006797;6797000;12;0
"Process 1";1;"MPI:MPI_Isend";0.001436;1436000;0.001436;1436000;8;0
"Process 1";1;"MPI:MPI_Barrier";0.00761084;7610839;0.00761084;7610839;1;0
"Process 1";1;"Application:User_Code";0.0288319;28831853;0.0508527;50852692;0;0
"Process 1";1;"MPI:MPI_Wait";0.012974;12974000;0.012974;12974000;16;0
"Process 48";1;"MPI:MPI_Isend";0.001181;1181000;0.001181;1181000;13;0
"Process 48";1;"MPI:MPI_Barrier";0.00305702;3057025;0.00305702;3057025;1;0
"Process 48";1;"Application:User_Code";0.0331457;33145667;0.0508527;50852692;0;0
"Process 48";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;13;0
"Process 48";1;"MPI:MPI_Wait";0.013454;13454000;0.013454;13454000;26;0
"Process 95";1;"MPI:MPI_Isend";0.00442;4420000;0.00442;4420000;11;0
"Process 95";1;"MPI:MPI_Barrier";0.00112302;1123025;0.00112302;1123025;1;0
"Process 95";1;"Application:User_Code";0.0326137;32613667;0.0508527;50852692;0;0
"Process 95";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;11;0
"Process 95";1;"MPI:MPI_Wait";0.012684;12684000;0.012684;12684000;22;0
"Process 142";1;"MPI:MPI_Isend";0.002523;2523000;0.002523;2523000;7;0
"Process 142";1;"MPI:MPI_Barrier";0.0204158;20415835;0.0204158;20415835;1;0
"Process 142";1;"Application:User_Code";0.0204409;20440857;0.0508527;50852692;0;0
"Process 142";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;7;0
"Process 142";1;"MPI:MPI_Wait";0.007464;7464000;0.007464;7464000;14;0
"Process 2";1;"MPI:MPI_Isend";0.000621;621000;0.000621;621000;10;0
"Process 2";1;"MPI:MPI_Barrier";0.00427984;4279839;0.00427984;4279839;1;0
"Process 2";1;"Application:User_Code";0.0336189;33618853;0.0508527;50852692;0;0
"Process 2";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;10;0
"Process 2";1;"MPI:MPI_Wait";0.012324;12324000;0.012324;12324000;20;0
"Process 49";1;"MPI:MPI_Isend";0.000473;473000;0.000473;473000;11;0
"Process 49";1;"MPI:MPI_Barrier";0.00247702;2477025;0.00247702;2477025;1;0
"Process 49";1;"Application:User_Code";0.031265;31264999;0.0508527;50852692;0;0
"Process 49";1;"MPI:MPI_Irecv";1.668e-06;1668;1.668e-06;1668;3;0
"Process 49";1;"MPI:MPI_Wait";0.016636;16636000;0.016636;16636000;22;0
"Process 96";1;"MPI:MPI_Isend";0.001292;1292000;0.001292;1292000;13;0
"Process 96";1;"MPI:MPI_Barrier";0.00325283;3252835;0.00325283;3252835;1;0
"Process 96";1;"Application:User_Code";0.0299529;29952858;0.0508527;50852692;0;0
"Process 96";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;13;0
"Process 96";1;"MPI:MPI_Wait";0.016339;16338999;0.016339;16338999;26;0
"Process 143";1;"MPI:MPI_Isend";0.003862;3862000;0.003862;3862000;6;0
"Process 143";1;"MPI:MPI_Barrier";0.0220468;22046835;0.0220468;22046835;1;0
"Process 143";1;"Application:User_Code";0.0199199;19919857;0.0508527;50852692;0;0
"Process 143";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;6;0
"Process 143";1;"MPI:MPI_Wait";0.005016;5016000;0.005016;5016000;12;0
"Process 3";1;"MPI:MPI_Isend";0.000831;831000;0.000831;831000;10;0
"Process 3";1;"MPI:MPI_Barrier";0.00600984;6009839;0.00600984;6009839;1;0
"Process 3";1;"Application:User_Code";0.0310469;31046853;0.0508527;50852692;0;0
"Process 3";1;"MPI:MPI_Irecv";6e-06;6000;6e-06;6000;10;0
"Process 3";1;"MPI:MPI_Wait";0.012959;12959000;0.012959;12959000;20;0
"Process 50";1;"MPI:MPI_Isend";0.001175;1175000;0.001175;1175000;14;0
"Process 50";1;"MPI:MPI_Barrier";0.00286102;2861025;0.00286102;2861025;1;0
"Process 50";1;"Application:User_Code";0.0315397;31539667;0.0508527;50852692;0;0
"Process 50";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;14;0
"Process 50";1;"MPI:MPI_Wait";0.015263;15263000;0.015263;15263000;28;0
"Process 97";1;"MPI:MPI_Isend";0.000851;851000;0.000851;851000;10;0
"Process 97";1;"MPI:MPI_Barrier";0.00309483;3094835;0.00309483;3094835;1;0
"Process 97";1;"Application:User_Code";0.0305509;30550858;0.0508527;50852692;0;0
"Process 97";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;10;0
"Process 97";1;"MPI:MPI_Wait";0.016346;16345999;0.016346;16345999;20;0
"Process 4";1;"MPI:MPI_Isend";0.001026;1026000;0.001026;1026000;11;0
"Process 4";1;"MPI:MPI_Barrier";0.00364384;3643839;0.00364384;3643839;1;0
"Process 4";1;"Application:User_Code";0.0346079;34607853;0.0508527;50852692;0;0
"Process 4";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;11;0
"Process 4";1;"MPI:MPI_Wait";0.011561;11561000;0.011561;11561000;22;0
"Process 51";1;"MPI:MPI_Isend";0.001184;1184000;0.001184;1184000;14;0
"Process 51";1;"MPI:MPI_Barrier";0.00116502;1165025;0.00116502;1165025;1;0
"Process 51";1;"Application:User_Code";0.0325437;32543667;0.0508527;50852692;0;0
"Process 51";1;"MPI:MPI_Irecv";2.5e-05;25000;2.5e-05;25000;14;0
"Process 51";1;"MPI:MPI_Wait";0.015935;15935000;0.015935;15935000;28;0
"Process 98";1;"MPI:MPI_Isend";0.001078;1078000;0.001078;1078000;13;0
"Process 98";1;"MPI:MPI_Barrier";0.00282583;2825835;0.00282583;2825835;1;0
"Process 98";1;"Application:User_Code";0.0312559;31255858;0.0508527;50852692;0;0
"Process 98";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;13;0
"Process 98";1;"MPI:MPI_Wait";0.015679;15678999;0.015679;15678999;26;0
"Process 5";1;"MPI:MPI_Isend";0.000354;354000;0.000354;354000;10;0
"Process 5";1;"MPI:MPI_Barrier";0.00573184;5731839;0.00573184;5731839;1;0
"Process 5";1;"Application:User_Code";0.0316969;31696853;0.0508527;50852692;0;0
"Process 5";1;"MPI:MPI_Wait";0.01307;13070000;0.01307;13070000;20;0
"Process 52";1;"MPI:MPI_Isend";0.000591;591000;0.000591;591000;13;0
"Process 52";1;"MPI:MPI_Barrier";0.00235902;2359025;0.00235902;2359025;1;0
"Process 52";1;"Application:User_Code";0.0315957;31595667;0.0508527;50852692;0;0
"Process 52";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;13;0
"Process 52";1;"MPI:MPI_Wait";0.016291;16291000;0.016291;16291000;26;0
"Process 99";1;"MPI:MPI_Isend";0.001487;1487000;0.001487;1487000;11;0
"Process 99";1;"MPI:MPI_Barrier";0.00349083;3490835;0.00349083;3490835;1;0
"Process 99";1;"Application:User_Code";0.0307459;30745858;0.0508527;50852692;0;0
"Process 99";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;11;0
"Process 99";1;"MPI:MPI_Wait";0.015117;15116999;0.015117;15116999;22;0
"Process 6";1;"MPI:MPI_Isend";0.000788;788000;0.000788;788000;9;0
"Process 6";1;"MPI:MPI_Barrier";0.00620584;6205839;0.00620584;6205839;1;0
"Process 6";1;"Application:User_Code";0.0306469;30646853;0.0508527;50852692;0;0
"Process 6";1;"MPI:MPI_Wait";0.013212;13212000;0.013212;13212000;18;0
"Process 53";1;"MPI:MPI_Isend";0.000961;961000;0.000961;961000;11;0
"Process 53";1;"MPI:MPI_Barrier";0.00201702;2017025;0.00201702;2017025;1;0
"Process 53";1;"Application:User_Code";0.0317537;31753667;0.0508527;50852692;0;0
"Process 53";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;11;0
"Process 53";1;"MPI:MPI_Wait";0.016108;16108000;0.016108;16108000;22;0
"Process 100";1;"MPI:MPI_Isend";0.001446;1446000;0.001446;1446000;11;0
"Process 100";1;"MPI:MPI_Barrier";0.00334583;3345835;0.00334583;3345835;1;0
"Process 100";1;"Application:User_Code";0.0288639;28863858;0.0508527;50852692;0;0
"Process 100";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;11;0
"Process 100";1;"MPI:MPI_Wait";0.017186;17185999;0.017186;17185999;22;0
"Process 7";1;"MPI:MPI_Isend";0.000308;308000;0.000308;308000;10;0
"Process 7";1;"MPI:MPI_Barrier";0.00387184;3871839;0.00387184;3871839;1;0
"Process 7";1;"Application:User_Code";0.0344429;34442853;0.0508527;50852692;0;0
"Process 7";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;10;0
"Process 7";1;"MPI:MPI_Wait";0.012217;12217000;0.012217;12217000;20;0
"Process 54";1;"MPI:MPI_Isend";0.001321;1321000;0.001321;1321000;12;0
"Process 54";1;"MPI:MPI_Barrier";0.00330602;3306025;0.00330602;3306025;1;0
"Process 54";1;"Application:User_Code";0.031337;31336999;0.0508527;50852692;0;0
"Process 54";1;"MPI:MPI_Irecv";5.668e-06;5668;5.668e-06;5668;7;0
"Process 54";1;"MPI:MPI_Wait";0.014883;14883000;0.014883;14883000;24;0
"Process 101";1;"MPI:MPI_Isend";0.000665;665000;0.000665;665000;12;0
"Process 101";1;"MPI:MPI_Barrier";0.00310283;3102835;0.00310283;3102835;1;0
"Process 101";1;"Application:User_Code";0.0312389;31238858;0.0508527;50852692;0;0
"Process 101";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 101";1;"MPI:MPI_Wait";0.015834;15833999;0.015834;15833999;24;0
"All_Processes";144;"MPI:MPI_Isend";0.329681;329680990;0.329681;329680990;1564;0
"All_Processes";144;"MPI:MPI_Barrier";0.887534;887533527;0.887534;887533527;143;0
"All_Processes";144;"Application:User_Code";4.3532;4353203011;7.32279;7322787648;0;0
"All_Processes";144;"MPI:MPI_Irecv";0.00163413;1634135;0.00163413;1634135;1435;0
"All_Processes";144;"MPI:MPI_Wait";1.75074;1750735985;1.75074;1750735985;3128;0
"Process 8";1;"MPI:MPI_Isend";0.002309;2309000;0.002309;2309000;15;0
"Process 8";1;"MPI:MPI_Barrier";0.00728384;7283839;0.00728384;7283839;1;0
"Process 8";1;"Application:User_Code";0.0305789;30578853;0.0508527;50852692;0;0
"Process 8";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;15;0
"Process 8";1;"MPI:MPI_Wait";0.010674;10674000;0.010674;10674000;30;0
"Process 55";1;"MPI:MPI_Isend";0.001014;1014000;0.001014;1014000;12;0
"Process 55";1;"MPI:MPI_Barrier";0.00308802;3088025;0.00308802;3088025;1;0
"Process 55";1;"Application:User_Code";0.0308987;30898667;0.0508527;50852692;0;0
"Process 55";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;12;0
"Process 55";1;"MPI:MPI_Wait";0.015836;15836000;0.015836;15836000;24;0
"Process 102";1;"MPI:MPI_Isend";0.00028;280000;0.00028;280000;10;0
"Process 102";1;"MPI:MPI_Barrier";0.00340883;3408835;0.00340883;3408835;1;0
"Process 102";1;"Application:User_Code";0.0296879;29687858;0.0508527;50852692;0;0
"Process 102";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;10;0
"Process 102";1;"MPI:MPI_Wait";0.017464;17463999;0.017464;17463999;20;0
"Process 9";1;"MPI:MPI_Isend";0.000659;659000;0.000659;659000;9;0
"Process 9";1;"MPI:MPI_Barrier";0.00592484;5924839;0.00592484;5924839;1;0
"Process 9";1;"Application:User_Code";0.0316849;31684853;0.0508527;50852692;0;0
"Process 9";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;9;0
"Process 9";1;"MPI:MPI_Wait";0.012575;12575000;0.012575;12575000;18;0
"Process 56";1;"MPI:MPI_Isend";0.000839;839000;0.000839;839000;12;0
"Process 56";1;"MPI:MPI_Barrier";0.00272602;2726025;0.00272602;2726025;1;0
"Process 56";1;"Application:User_Code";0.0342827;34282667;0.0508527;50852692;0;0
"Process 56";1;"MPI:MPI_Irecv";1.7e-05;17000;1.7e-05;17000;12;0
"Process 56";1;"MPI:MPI_Wait";0.012988;12988000;0.012988;12988000;24;0
"Process 103";1;"MPI:MPI_Isend";0.000482;482000;0.000482;482000;10;0
"Process 103";1;"MPI:MPI_Barrier";0.00375783;3757835;0.00375783;3757835;1;0
"Process 103";1;"Application:User_Code";0.0301789;30178858;0.0508527;50852692;0;0
"Process 103";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;10;0
"Process 103";1;"MPI:MPI_Wait";0.016422;16421999;0.016422;16421999;20;0
"Process 10";1;"MPI:MPI_Isend";0.001629;1629000;0.001629;1629000;12;0
"Process 10";1;"MPI:MPI_Barrier";0.00400584;4005839;0.00400584;4005839;1;0
"Process 10";1;"Application:User_Code";0.0340759;34075853;0.0508527;50852692;0;0
"Process 10";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;12;0
"Process 10";1;"MPI:MPI_Wait";0.011129;11129000;0.011129;11129000;24;0
"Process 57";1;"MPI:MPI_Isend";0.000884;884000;0.000884;884000;13;0
"Process 57";1;"MPI:MPI_Barrier";0.00438602;4386025;0.00438602;4386025;1;0
"Process 57";1;"Application:User_Code";0.0297547;29754667;0.0508527;50852692;0;0
"Process 57";1;"MPI:MPI_Irecv";1.8e-05;18000;1.8e-05;18000;13;0
"Process 57";1;"MPI:MPI_Wait";0.01581;15810000;0.01581;15810000;26;0
"Process 104";1;"MPI:MPI_Isend";0.00057;570000;0.00057;570000;7;0
"Process 104";1;"MPI:MPI_Barrier";0.00441583;4415835;0.00441583;4415835;1;0
"Process 104";1;"Application:User_Code";0.0282029;28202858;0.0508527;50852692;0;0
"Process 104";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;7;0
"Process 104";1;"MPI:MPI_Wait";0.017657;17656999;0.017657;17656999;14;0
"Process 11";1;"MPI:MPI_Isend";0.000554;554000;0.000554;554000;11;0
"Process 11";1;"MPI:MPI_Barrier";0.00404484;4044839;0.00404484;4044839;1;0
"Process 11";1;"Application:User_Code";0.0335689;33568853;0.0508527;50852692;0;0
"Process 11";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;11;0
"Process 11";1;"MPI:MPI_Wait";0.012673;12673000;0.012673;12673000;22;0
"Process 58";1;"MPI:MPI_Isend";0.000687;687000;0.000687;687000;10;0
"Process 58";1;"MPI:MPI_Barrier";0.00421102;4211025;0.00421102;4211025;1;0
"Process 58";1;"Application:User_Code";0.0314637;31463667;0.0508527;50852692;0;0
"Process 58";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;10;0
"Process 58";1;"MPI:MPI_Wait";0.014479;14479000;0.014479;14479000;20;0
"Process 105";1;"MPI:MPI_Isend";0.001931;1931000;0.001931;1931000;9;0
"Process 105";1;"MPI:MPI_Barrier";0.0131908;13190835;0.0131908;13190835;1;0
"Process 105";1;"Application:User_Code";0.0238979;23897857;0.0508527;50852692;0;0
"Process 105";1;"MPI:MPI_Wait";0.011833;11833000;0.011833;11833000;18;0
"Process 12";1;"MPI:MPI_Isend";0.000602;602000;0.000602;602000;11;0
"Process 12";1;"MPI:MPI_Barrier";0.00441684;4416839;0.00441684;4416839;1;0
"Process 12";1;"Application:User_Code";0.0337389;33738853;0.0508527;50852692;0;0
"Process 12";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 12";1;"MPI:MPI_Wait";0.012085;12085000;0.012085;12085000;22;0
"Process 59";1;"MPI:MPI_Isend";0.000698;698000;0.000698;698000;9;0
"Process 59";1;"MPI:MPI_Barrier";0.00775602;7756025;0.00775602;7756025;1;0
"Process 59";1;"Application:User_Code";0.0280517;28051667;0.0508527;50852692;0;0
"Process 59";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;9;0
"Process 59";1;"MPI:MPI_Wait";0.014333;14333000;0.014333;14333000;18;0
"Process 106";1;"MPI:MPI_Isend";0.001381;1381000;0.001381;1381000;10;0
"Process 106";1;"MPI:MPI_Barrier";0.00732383;7323835;0.00732383;7323835;1;0
"Process 106";1;"Application:User_Code";0.0266549;26654857;0.0508527;50852692;0;0
"Process 106";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;10;0
"Process 106";1;"MPI:MPI_Wait";0.015482;15482000;0.015482;15482000;20;0
"Process 13";1;"MPI:MPI_Isend";0.001101;1101000;0.001101;1101000;12;0
"Process 13";1;"MPI:MPI_Barrier";0.00439984;4399839;0.00439984;4399839;1;0
"Process 13";1;"Application:User_Code";0.0342459;34245853;0.0508527;50852692;0;0
"Process 13";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;12;0
"Process 13";1;"MPI:MPI_Wait";0.011092;11092000;0.011092;11092000;24;0
"Process 60";1;"MPI:MPI_Isend";0.001543;1543000;0.001543;1543000;11;0
"Process 60";1;"MPI:MPI_Barrier";0.014305;14305025;0.014305;14305025;1;0
"Process 60";1;"Application:User_Code";0.0270017;27001667;0.0508527;50852692;0;0
"Process 60";1;"MPI:MPI_Irecv";6e-06;6000;6e-06;6000;9;0
"Process 60";1;"MPI:MPI_Wait";0.007997;7997000;0.007997;7997000;22;0
"Process 107";1;"MPI:MPI_Isend";0.000585;585000;0.000585;585000;9;0
"Process 107";1;"MPI:MPI_Barrier";0.00569383;5693835;0.00569383;5693835;1;0
"Process 107";1;"Application:User_Code";0.0281709;28170857;0.0508527;50852692;0;0
"Process 107";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;9;0
"Process 107";1;"MPI:MPI_Wait";0.016392;16392000;0.016392;16392000;18;0
"Process 14";1;"MPI:MPI_Isend";0.001751;1751000;0.001751;1751000;12;0
"Process 14";1;"MPI:MPI_Barrier";0.00457184;4571839;0.00457184;4571839;1;0
"Process 14";1;"Application:User_Code";0.0331949;33194853;0.0508527;50852692;0;0
"Process 14";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;12;0
"Process 14";1;"MPI:MPI_Wait";0.011328;11328000;0.011328;11328000;24;0
"Process 61";1;"MPI:MPI_Isend";0.000821;821000;0.000821;821000;9;0
"Process 61";1;"MPI:MPI_Barrier";0.00986102;9861025;0.00986102;9861025;1;0
"Process 61";1;"Application:User_Code";0.0273767;27376667;0.0508527;50852692;0;0
"Process 61";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;9;0
"Process 61";1;"MPI:MPI_Wait";0.012782;12782000;0.012782;12782000;18;0
"Process 108";1;"MPI:MPI_Isend";0.00071;710000;0.00071;710000;10;0
"Process 108";1;"MPI:MPI_Barrier";0.00374783;3747835;0.00374783;3747835;1;0
"Process 108";1;"Application:User_Code";0.0291769;29176858;0.0508527;50852692;0;0
"Process 108";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;10;0
"Process 108";1;"MPI:MPI_Wait";0.017208;17207999;0.017208;17207999;20;0
"Process 15";1;"MPI:MPI_Isend";0.001359;1359000;0.001359;1359000;13;0
"Process 15";1;"MPI:MPI_Barrier";0.00968284;9682839;0.00968284;9682839;1;0
"Process 15";1;"Application:User_Code";0.0296739;29673853;0.0508527;50852692;0;0
"Process 15";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;13;0
"Process 15";1;"MPI:MPI_Wait";0.010124;10124000;0.010124;10124000;26;0
"Process 62";1;"MPI:MPI_Isend";0.00106;1060000;0.00106;1060000;11;0
"Process 62";1;"MPI:MPI_Barrier";0.016233;16233025;0.016233;16233025;1;0
"Process 62";1;"Application:User_Code";0.0254557;25455667;0.0508527;50852692;0;0
"Process 62";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;11;0
"Process 62";1;"MPI:MPI_Wait";0.008092;8092000;0.008092;8092000;22;0
"Process 109";1;"MPI:MPI_Isend";0.000613;613000;0.000613;613000;9;0
"Process 109";1;"MPI:MPI_Barrier";0.00581083;5810835;0.00581083;5810835;1;0
"Process 109";1;"Application:User_Code";0.0271039;27103857;0.0508527;50852692;0;0
"Process 109";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;9;0
"Process 109";1;"MPI:MPI_Wait";0.017312;17312000;0.017312;17312000;18;0
"Process 16";1;"MPI:MPI_Isend";0.001904;1904000;0.001904;1904000;12;0
"Process 16";1;"MPI:MPI_Barrier";0.00412984;4129839;0.00412984;4129839;1;0
"Process 16";1;"Application:User_Code";0.0349129;34912853;0.0508527;50852692;0;0
"Process 16";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;12;0
"Process 16";1;"MPI:MPI_Wait";0.00989;9890000;0.00989;9890000;24;0
"Process 63";1;"MPI:MPI_Isend";0.001405;1405000;0.001405;1405000;13;0
"Process 63";1;"MPI:MPI_Barrier";0.00262702;2627025;0.00262702;2627025;1;0
"Process 63";1;"Application:User_Code";0.0312227;31222667;0.0508527;50852692;0;0
"Process 63";1;"MPI:MPI_Irecv";1.7e-05;17000;1.7e-05;17000;13;0
"Process 63";1;"MPI:MPI_Wait";0.015581;15581000;0.015581;15581000;26;0
"Process 110";1;"MPI:MPI_Isend";0.001468;1468000;0.001468;1468000;12;0
"Process 110";1;"MPI:MPI_Barrier";0.0111868;11186835;0.0111868;11186835;1;0
"Process 110";1;"Application:User_Code";0.024884;24883999;0.0508527;50852692;0;0
"Process 110";1;"MPI:MPI_Irecv";4.858e-06;4858;4.858e-06;4858;7;0
"Process 110";1;"MPI:MPI_Wait";0.013309;13309000;0.013309;13309000;24;0
"Process 17";1;"MPI:MPI_Isend";0.001262;1262000;0.001262;1262000;13;0
"Process 17";1;"MPI:MPI_Barrier";0.00387684;3876839;0.00387684;3876839;1;0
"Process 17";1;"Application:User_Code";0.035691;35691000;0.0508527;50852692;0;0
"Process 17";1;"MPI:MPI_Irecv";1.1853e-05;11853;1.1853e-05;11853;12;0
"Process 17";1;"MPI:MPI_Wait";0.010011;10011000;0.010011;10011000;26;0
"Process 64";1;"MPI:MPI_Isend";0.000519;519000;0.000519;519000;11;0
"Process 64";1;"MPI:MPI_Barrier";0.00818802;8188025;0.00818802;8188025;1;0
"Process 64";1;"Application:User_Code";0.0284167;28416667;0.0508527;50852692;0;0
"Process 64";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;11;0
"Process 64";1;"MPI:MPI_Wait";0.013714;13714000;0.013714;13714000;22;0
"Process 111";1;"MPI:MPI_Isend";0.000345;345000;0.000345;345000;10;0
"Process 111";1;"MPI:MPI_Barrier";0.00343083;3430835;0.00343083;3430835;1;0
"Process 111";1;"Application:User_Code";0.0294789;29478858;0.0508527;50852692;0;0
"Process 111";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;10;0
"Process 111";1;"MPI:MPI_Wait";0.017586;17585999;0.017586;17585999;20;0
"Process 18";1;"MPI:MPI_Isend";0.001245;1245000;0.001245;1245000;12;0
"Process 18";1;"MPI:MPI_Barrier";0.00507984;5079839;0.00507984;5079839;1;0
"Process 18";1;"Application:User_Code";0.0347369;34736853;0.0508527;50852692;0;0
"Process 18";1;"MPI:MPI_Irecv";5e-06;5000;5e-06;5000;8;0
"Process 18";1;"MPI:MPI_Wait";0.009786;9786000;0.009786;9786000;24;0
"Process 65";1;"MPI:MPI_Isend";0.001217;1216999;0.001217;1216999;12;0
"Process 65";1;"MPI:MPI_Barrier";0.00335202;3352025;0.00335202;3352025;1;0
"Process 65";1;"Application:User_Code";0.0312847;31284668;0.0508527;50852692;0;0
"Process 65";1;"MPI:MPI_Irecv";1.7e-05;17000;1.7e-05;17000;12;0
"Process 65";1;"MPI:MPI_Wait";0.014982;14982000;0.014982;14982000;24;0
"Process 112";1;"MPI:MPI_Isend";0.000729;729000;0.000729;729000;13;0
"Process 112";1;"MPI:MPI_Barrier";0.00290783;2907835;0.00290783;2907835;1;0
"Process 112";1;"Application:User_Code";0.0308089;30808858;0.0508527;50852692;0;0
"Process 112";1;"MPI:MPI_Irecv";1.7e-05;17000;1.7e-05;17000;13;0
"Process 112";1;"MPI:MPI_Wait";0.01639;16389999;0.01639;16389999;26;0
"Process 19";1;"MPI:MPI_Isend";0.000546;546000;0.000546;546000;13;0
"Process 19";1;"MPI:MPI_Barrier";0.00639684;6396839;0.00639684;6396839;1;0
"Process 19";1;"Application:User_Code";0.0317579;31757853;0.0508527;50852692;0;0
"Process 19";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;13;0
"Process 19";1;"MPI:MPI_Wait";0.012137;12137000;0.012137;12137000;26;0
"Process 66";1;"MPI:MPI_Isend";0.00071;710000;0.00071;710000;11;0
"Process 66";1;"MPI:MPI_Barrier";0.00954002;9540025;0.00954002;9540025;1;0
"Process 66";1;"Application:User_Code";0.028432;28431999;0.0508527;50852692;0;0
"Process 66";1;"MPI:MPI_Irecv";5.668e-06;5668;5.668e-06;5668;9;0
"Process 66";1;"MPI:MPI_Wait";0.012165;12165000;0.012165;12165000;22;0
"Process 113";1;"MPI:MPI_Isend";0.000803;803000;0.000803;803000;11;0
"Process 113";1;"MPI:MPI_Barrier";0.00321383;3213835;0.00321383;3213835;1;0
"Process 113";1;"Application:User_Code";0.0307549;30754858;0.0508527;50852692;0;0
"Process 113";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;11;0
"Process 113";1;"MPI:MPI_Wait";0.016068;16067999;0.016068;16067999;22;0
"Process 20";1;"MPI:MPI_Isend";0.001285;1285000;0.001285;1285000;12;0
"Process 20";1;"MPI:MPI_Barrier";0.00737384;7373839;0.00737384;7373839;1;0
"Process 20";1;"Application:User_Code";0.0305129;30512853;0.0508527;50852692;0;0
"Process 20";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;12;0
"Process 20";1;"MPI:MPI_Wait";0.011665;11665000;0.011665;11665000;24;0
"Process 67";1;"MPI:MPI_Isend";0.001056;1056000;0.001056;1056000;10;0
"Process 67";1;"MPI:MPI_Barrier";0.00518302;5183025;0.00518302;5183025;1;0
"Process 67";1;"Application:User_Code";0.0304227;30422667;0.0508527;50852692;0;0
"Process 67";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;10;0
"Process 67";1;"MPI:MPI_Wait";0.014181;14181000;0.014181;14181000;20;0
"Process 114";1;"MPI:MPI_Isend";0.001077;1077000;0.001077;1077000;12;0
"Process 114";1;"MPI:MPI_Barrier";0.00664383;6643835;0.00664383;6643835;1;0
"Process 114";1;"Application:User_Code";0.0282089;28208857;0.0508527;50852692;0;0
"Process 114";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;12;0
"Process 114";1;"MPI:MPI_Wait";0.014909;14909000;0.014909;14909000;24;0
"Process 21";1;"MPI:MPI_Isend";0.001826;1826000;0.001826;1826000;11;0
"Process 21";1;"MPI:MPI_Barrier";0.00421284;4212839;0.00421284;4212839;1;0
"Process 21";1;"Application:User_Code";0.0316589;31658853;0.0508527;50852692;0;0
"Process 21";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 21";1;"MPI:MPI_Wait";0.013146;13146000;0.013146;13146000;22;0
"Process 68";1;"MPI:MPI_Isend";0.000692;692000;0.000692;692000;8;0
"Process 68";1;"MPI:MPI_Barrier";0.01554;15540025;0.01554;15540025;1;0
"Process 68";1;"Application:User_Code";0.0255677;25567667;0.0508527;50852692;0;0
"Process 68";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;8;0
"Process 68";1;"MPI:MPI_Wait";0.009045;9045000;0.009045;9045000;16;0
"Process 115";1;"MPI:MPI_Isend";0.000365;365000;0.000365;365000;9;0
"Process 115";1;"MPI:MPI_Barrier";0.00338583;3385835;0.00338583;3385835;1;0
"Process 115";1;"Application:User_Code";0.0295119;29511858;0.0508527;50852692;0;0
"Process 115";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;9;0
"Process 115";1;"MPI:MPI_Wait";0.017579;17578999;0.017579;17578999;18;0
"Process 22";1;"MPI:MPI_Isend";0.001654;1654000;0.001654;1654000;12;0
"Process 22";1;"MPI:MPI_Barrier";0.00335784;3357839;0.00335784;3357839;1;0
"Process 22";1;"Application:User_Code";0.0327739;32773853;0.0508527;50852692;0;0
"Process 22";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;12;0
"Process 22";1;"MPI:MPI_Wait";0.013053;13053000;0.013053;13053000;24;0
"Process 69";1;"MPI:MPI_Isend";0.001454;1454000;0.001454;1454000;12;0
"Process 69";1;"MPI:MPI_Barrier";0.00497902;4979025;0.00497902;4979025;1;0
"Process 69";1;"Application:User_Code";0.030131;30130999;0.0508527;50852692;0;0
"Process 69";1;"MPI:MPI_Irecv";9.668e-06;9668;9.668e-06;9668;11;0
"Process 69";1;"MPI:MPI_Wait";0.014279;14279000;0.014279;14279000;24;0
"Process 116";1;"MPI:MPI_Isend";0.00226;2260000;0.00226;2260000;13;0
"Process 116";1;"MPI:MPI_Barrier";0.00306183;3061835;0.00306183;3061835;1;0
"Process 116";1;"Application:User_Code";0.030521;30521000;0.0508527;50852692;0;0
"Process 116";1;"MPI:MPI_Irecv";1.5858e-05;15858;1.5858e-05;15858;12;0
"Process 116";1;"MPI:MPI_Wait";0.014994;14993999;0.014994;14993999;26;0
"Process 23";1;"MPI:MPI_Isend";0.000529;529000;0.000529;529000;10;0
"Process 23";1;"MPI:MPI_Barrier";0.00508884;5088839;0.00508884;5088839;1;0
"Process 23";1;"Application:User_Code";0.0335919;33591853;0.0508527;50852692;0;0
"Process 23";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;10;0
"Process 23";1;"MPI:MPI_Wait";0.011631;11631000;0.011631;11631000;20;0
"Process 70";1;"MPI:MPI_Isend";0.003945;3945000;0.003945;3945000;13;0
"Process 70";1;"MPI:MPI_Barrier";0.00208002;2080025;0.00208002;2080025;1;0
"Process 70";1;"Application:User_Code";0.0310407;31040667;0.0508527;50852692;0;0
"Process 70";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;13;0
"Process 70";1;"MPI:MPI_Wait";0.013771;13771000;0.013771;13771000;26;0
"Process 117";1;"MPI:MPI_Isend";0.000855;855000;0.000855;855000;11;0
"Process 117";1;"MPI:MPI_Barrier";0.00489583;4895835;0.00489583;4895835;1;0
"Process 117";1;"Application:User_Code";0.0289919;28991857;0.0508527;50852692;0;0
"Process 117";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;11;0
"Process 117";1;"MPI:MPI_Wait";0.016097;16097000;0.016097;16097000;22;0
"Process 24";1;"MPI:MPI_Isend";0.000853;853000;0.000853;853000;12;0
"Process 24";1;"MPI:MPI_Barrier";0.00177184;1771839;0.00177184;1771839;1;0
"Process 24";1;"Application:User_Code";0.0325089;32508853;0.0508527;50852692;0;0
"Process 24";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;12;0
"Process 24";1;"MPI:MPI_Wait";0.015703;15703000;0.015703;15703000;24;0
"Process 71";1;"MPI:MPI_Isend";0.003574;3574000;0.003574;3574000;13;0
"Process 71";1;"MPI:MPI_Barrier";0.00302802;3028025;0.00302802;3028025;1;0
"Process 71";1;"Application:User_Code";0.0313357;31335667;0.0508527;50852692;0;0
"Process 71";1;"MPI:MPI_Irecv";1.7e-05;17000;1.7e-05;17000;13;0
"Process 71";1;"MPI:MPI_Wait";0.012898;12898000;0.012898;12898000;26;0
"Process 118";1;"MPI:MPI_Isend";0.001367;1367000;0.001367;1367000;10;0
"Process 118";1;"MPI:MPI_Barrier";0.0168708;16870835;0.0168708;16870835;1;0
"Process 118";1;"Application:User_Code";0.0251159;25115857;0.0508527;50852692;0;0
"Process 118";1;"MPI:MPI_Wait";0.007499;7499000;0.007499;7499000;20;0
"Process 25";1;"MPI:MPI_Isend";0.001465;1465000;0.001465;1465000;12;0
"Process 25";1;"MPI:MPI_Barrier";0.000984839;984839;0.000984839;984839;1;0
"Process 25";1;"Application:User_Code";0.0347709;34770853;0.0508527;50852692;0;0
"Process 25";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;12;0
"Process 25";1;"MPI:MPI_Wait";0.013618;13618000;0.013618;13618000;24;0
"Process 72";1;"MPI:MPI_Isend";0.00436;4360000;0.00436;4360000;13;0
"Process 72";1;"Application:User_Code";0.0328987;32898693;0.0508527;50852692;0;0
"Process 72";1;"MPI:MPI_Irecv";1.8999e-05;18999;1.8999e-05;18999;13;0
"Process 72";1;"MPI:MPI_Wait";0.013575;13575000;0.013575;13575000;26;0
"Process 119";1;"MPI:MPI_Isend";0.002837;2837000;0.002837;2837000;10;0
"Process 119";1;"MPI:MPI_Barrier";0.0149268;14926835;0.0149268;14926835;1;0
"Process 119";1;"Application:User_Code";0.0263549;26354857;0.0508527;50852692;0;0
"Process 119";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;10;0
"Process 119";1;"MPI:MPI_Wait";0.006725;6725000;0.006725;6725000;20;0
"Process 26";1;"MPI:MPI_Isend";0.001251;1251000;0.001251;1251000;13;0
"Process 26";1;"MPI:MPI_Barrier";0.00754684;7546839;0.00754684;7546839;1;0
"Process 26";1;"Application:User_Code";0.0295089;29508853;0.0508527;50852692;0;0
"Process 26";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;13;0
"Process 26";1;"MPI:MPI_Wait";0.012531;12531000;0.012531;12531000;26;0
"Process 73";1;"MPI:MPI_Isend";0.008672;8672000;0.008672;8672000;13;0
"Process 73";1;"MPI:MPI_Barrier";0.000236025;236025;0.000236025;236025;1;0
"Process 73";1;"Application:User_Code";0.0330267;33026667;0.0508527;50852692;0;0
"Process 73";1;"MPI:MPI_Irecv";1.9e-05;19000;1.9e-05;19000;13;0
"Process 73";1;"MPI:MPI_Wait";0.008899;8899000;0.008899;8899000;26;0
"Process 120";1;"MPI:MPI_Isend";0.00115;1150000;0.00115;1150000;10;0
"Process 120";1;"MPI:MPI_Barrier";0.0124078;12407835;0.0124078;12407835;1;0
"Process 120";1;"Application:User_Code";0.0277429;27742857;0.0508527;50852692;0;0
"Process 120";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;10;0
"Process 120";1;"MPI:MPI_Wait";0.009543;9543000;0.009543;9543000;20;0
"Process 27";1;"MPI:MPI_Isend";0.001131;1131000;0.001131;1131000;11;0
"Process 27";1;"MPI:MPI_Barrier";0.00377484;3774839;0.00377484;3774839;1;0
"Process 27";1;"Application:User_Code";0.0311469;31146853;0.0508527;50852692;0;0
"Process 27";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;11;0
"Process 27";1;"MPI:MPI_Wait";0.014787;14787000;0.014787;14787000;22;0
"Process 74";1;"MPI:MPI_Isend";0.005059;5059000;0.005059;5059000;12;0
"Process 74";1;"MPI:MPI_Barrier";0.000793025;793025;0.000793025;793025;1;0
"Process 74";1;"Application:User_Code";0.0322147;32214667;0.0508527;50852692;0;0
"Process 74";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;12;0
"Process 74";1;"MPI:MPI_Wait";0.012771;12771000;0.012771;12771000;24;0
"Process 121";1;"MPI:MPI_Isend";0.001663;1663000;0.001663;1663000;8;0
"Process 121";1;"MPI:MPI_Barrier";0.0135448;13544835;0.0135448;13544835;1;0
"Process 121";1;"Application:User_Code";0.0280609;28060857;0.0508527;50852692;0;0
"Process 121";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;8;0
"Process 121";1;"MPI:MPI_Wait";0.007577;7577000;0.007577;7577000;16;0
"Process 28";1;"MPI:MPI_Isend";0.00173;1730000;0.00173;1730000;11;0
"Process 28";1;"MPI:MPI_Barrier";0.00130684;1306839;0.00130684;1306839;1;0
"Process 28";1;"Application:User_Code";0.0320269;32026853;0.0508527;50852692;0;0
"Process 28";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 28";1;"MPI:MPI_Wait";0.015779;15779000;0.015779;15779000;22;0
"Process 75";1;"MPI:MPI_Isend";0.004937;4937000;0.004937;4937000;12;0
"Process 75";1;"MPI:MPI_Barrier";0.00164702;1647025;0.00164702;1647025;1;0
"Process 75";1;"Application:User_Code";0.0325427;32542667;0.0508527;50852692;0;0
"Process 75";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;12;0
"Process 75";1;"MPI:MPI_Wait";0.011713;11713000;0.011713;11713000;24;0
"Process 122";1;"MPI:MPI_Isend";0.000381;381000;0.000381;381000;7;0
"Process 122";1;"MPI:MPI_Barrier";0.0142788;14278835;0.0142788;14278835;1;0
"Process 122";1;"Application:User_Code";0.0270349;27034857;0.0508527;50852692;0;0
"Process 122";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;7;0
"Process 122";1;"MPI:MPI_Wait";0.00915;9150000;0.00915;9150000;14;0
"Process 29";1;"MPI:MPI_Isend";0.003859;3859000;0.003859;3859000;12;0
"Process 29";1;"MPI:MPI_Barrier";0.00174184;1741839;0.00174184;1741839;1;0
"Process 29";1;"Application:User_Code";0.0316299;31629853;0.0508527;50852692;0;0
"Process 29";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 29";1;"MPI:MPI_Wait";0.013611;13611000;0.013611;13611000;24;0
"Process 76";1;"MPI:MPI_Isend";0.004242;4242000;0.004242;4242000;13;0
"Process 76";1;"MPI:MPI_Barrier";0.00215002;2150025;0.00215002;2150025;1;0
"Process 76";1;"Application:User_Code";0.0318017;31801667;0.0508527;50852692;0;0
"Process 76";1;"MPI:MPI_Irecv";1.8e-05;18000;1.8e-05;18000;13;0
"Process 76";1;"MPI:MPI_Wait";0.012641;12641000;0.012641;12641000;26;0
"Process 123";1;"MPI:MPI_Isend";0.000291;291000;0.000291;291000;7;0
"Process 123";1;"MPI:MPI_Barrier";0.0155158;15515835;0.0155158;15515835;1;0
"Process 123";1;"Application:User_Code";0.0251629;25162857;0.0508527;50852692;0;0
"Process 123";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;7;0
"Process 123";1;"MPI:MPI_Wait";0.009873;9873000;0.009873;9873000;14;0
"Process 30";1;"MPI:MPI_Isend";0.005445;5445000;0.005445;5445000;14;0
"Process 30";1;"MPI:MPI_Barrier";0.000817839;817839;0.000817839;817839;1;0
"Process 30";1;"Application:User_Code";0.0351749;35174853;0.0508527;50852692;0;0
"Process 30";1;"MPI:MPI_Irecv";1.7e-05;17000;1.7e-05;17000;14;0
"Process 30";1;"MPI:MPI_Wait";0.009398;9398000;0.009398;9398000;28;0
"Process 77";1;"MPI:MPI_Isend";0.005148;5147999;0.005148;5147999;12;0
"Process 77";1;"MPI:MPI_Barrier";7.3025e-05;73025;7.3025e-05;73025;1;0
"Process 77";1;"Application:User_Code";0.0343037;34303668;0.0508527;50852692;0;0
"Process 77";1;"MPI:MPI_Irecv";1.8e-05;18000;1.8e-05;18000;12;0
"Process 77";1;"MPI:MPI_Wait";0.01131;11310000;0.01131;11310000;24;0
"Process 124";1;"MPI:MPI_Isend";0.000976;976000;0.000976;976000;9;0
"Process 124";1;"MPI:MPI_Barrier";0.0136528;13652835;0.0136528;13652835;1;0
"Process 124";1;"Application:User_Code";0.0272649;27264857;0.0508527;50852692;0;0
"Process 124";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;9;0
"Process 124";1;"MPI:MPI_Wait";0.00895;8950000;0.00895;8950000;18;0
"Process 31";1;"MPI:MPI_Isend";0.004062;4062000;0.004062;4062000;13;0
"Process 31";1;"MPI:MPI_Barrier";0.000754839;754839;0.000754839;754839;1;0
"Process 31";1;"Application:User_Code";0.0356569;35656853;0.0508527;50852692;0;0
"Process 31";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;13;0
"Process 31";1;"MPI:MPI_Wait";0.010363;10363000;0.010363;10363000;26;0
"Process 78";1;"MPI:MPI_Isend";0.00355;3550000;0.00355;3550000;12;0
"Process 78";1;"MPI:MPI_Barrier";0.00230202;2302025;0.00230202;2302025;1;0
"Process 78";1;"Application:User_Code";0.0329537;32953667;0.0508527;50852692;0;0
"Process 78";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;12;0
"Process 78";1;"MPI:MPI_Wait";0.012034;12034000;0.012034;12034000;24;0
"Process 125";1;"MPI:MPI_Isend";0.001435;1435000;0.001435;1435000;9;0
"Process 125";1;"MPI:MPI_Barrier";0.0139748;13974835;0.0139748;13974835;1;0
"Process 125";1;"Application:User_Code";0.0272179;27217857;0.0508527;50852692;0;0
"Process 125";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;9;0
"Process 125";1;"MPI:MPI_Wait";0.008215;8215000;0.008215;8215000;18;0
"Process 32";1;"MPI:MPI_Isend";0.003572;3572000;0.003572;3572000;15;0
"Process 32";1;"MPI:MPI_Barrier";0.000896839;896839;0.000896839;896839;1;0
"Process 32";1;"Application:User_Code";0.0362189;36218853;0.0508527;50852692;0;0
"Process 32";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;15;0
"Process 32";1;"MPI:MPI_Wait";0.010152;10152000;0.010152;10152000;30;0
"Process 79";1;"MPI:MPI_Isend";0.005438;5437999;0.005438;5437999;11;0
"Process 79";1;"MPI:MPI_Barrier";0.00148502;1485025;0.00148502;1485025;1;0
"Process 79";1;"Application:User_Code";0.0322747;32274668;0.0508527;50852692;0;0
"Process 79";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 79";1;"MPI:MPI_Wait";0.011645;11645000;0.011645;11645000;22;0
"Process 126";1;"MPI:MPI_Isend";0.002289;2289000;0.002289;2289000;10;0
"Process 126";1;"MPI:MPI_Barrier";0.0154378;15437835;0.0154378;15437835;1;0
"Process 126";1;"Application:User_Code";0.0269259;26925857;0.0508527;50852692;0;0
"Process 126";1;"MPI:MPI_Wait";0.0062;6200000;0.0062;6200000;20;0
"Process 33";1;"MPI:MPI_Isend";0.004179;4179000;0.004179;4179000;14;0
"Process 33";1;"MPI:MPI_Barrier";0.00110184;1101839;0.00110184;1101839;1;0
"Process 33";1;"Application:User_Code";0.0354839;35483853;0.0508527;50852692;0;0
"Process 33";1;"MPI:MPI_Irecv";2e-05;20000;2e-05;20000;14;0
"Process 33";1;"MPI:MPI_Wait";0.010068;10068000;0.010068;10068000;28;0
"Process 80";1;"MPI:MPI_Isend";0.003904;3904000;0.003904;3904000;12;0
"Process 80";1;"MPI:MPI_Barrier";0.00329102;3291025;0.00329102;3291025;1;0
"Process 80";1;"Application:User_Code";0.0321757;32175667;0.0508527;50852692;0;0
"Process 80";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;12;0
"Process 80";1;"MPI:MPI_Wait";0.011466;11466000;0.011466;11466000;24;0
"Process 127";1;"MPI:MPI_Isend";0.002329;2329000;0.002329;2329000;11;0
"Process 127";1;"MPI:MPI_Barrier";0.0133238;13323835;0.0133238;13323835;1;0
"Process 127";1;"Application:User_Code";0.0290089;29008857;0.0508527;50852692;0;0
"Process 127";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;11;0
"Process 127";1;"MPI:MPI_Wait";0.006179;6179000;0.006179;6179000;22;0
"Process 34";1;"MPI:MPI_Isend";0.004757;4757000;0.004757;4757000;11;0
"Process 34";1;"MPI:MPI_Barrier";0.00159784;1597839;0.00159784;1597839;1;0
"Process 34";1;"Application:User_Code";0.0321869;32186853;0.0508527;50852692;0;0
"Process 34";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;11;0
"Process 34";1;"MPI:MPI_Wait";0.012298;12298000;0.012298;12298000;22;0
"Process 81";1;"MPI:MPI_Isend";0.004477;4476999;0.004477;4476999;10;0
"Process 81";1;"MPI:MPI_Barrier";0.00276902;2769025;0.00276902;2769025;1;0
"Process 81";1;"Application:User_Code";0.0317847;31784668;0.0508527;50852692;0;0
"Process 81";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;10;0
"Process 81";1;"MPI:MPI_Wait";0.011807;11807000;0.011807;11807000;20;0
"Process 128";1;"MPI:MPI_Isend";0.001584;1584000;0.001584;1584000;11;0
"Process 128";1;"MPI:MPI_Barrier";0.0128048;12804835;0.0128048;12804835;1;0
"Process 128";1;"Application:User_Code";0.0276339;27633857;0.0508527;50852692;0;0
"Process 128";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 128";1;"MPI:MPI_Wait";0.00882;8820000;0.00882;8820000;22;0
"Process 35";1;"MPI:MPI_Isend";0.00342;3420000;0.00342;3420000;12;0
"Process 35";1;"MPI:MPI_Barrier";0.00196084;1960839;0.00196084;1960839;1;0
"Process 35";1;"Application:User_Code";0.0324179;32417853;0.0508527;50852692;0;0
"Process 35";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;12;0
"Process 35";1;"MPI:MPI_Wait";0.01304;13040000;0.01304;13040000;24;0
"Process 82";1;"MPI:MPI_Isend";0.003794;3794000;0.003794;3794000;10;0
"Process 82";1;"MPI:MPI_Barrier";0.00281802;2818025;0.00281802;2818025;1;0
"Process 82";1;"Application:User_Code";0.0299197;29919667;0.0508527;50852692;0;0
"Process 82";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;10;0
"Process 82";1;"MPI:MPI_Wait";0.014309;14309000;0.014309;14309000;20;0
"Process 129";1;"MPI:MPI_Isend";0.001705;1705000;0.001705;1705000;10;0
"Process 129";1;"MPI:MPI_Barrier";0.0135718;13571835;0.0135718;13571835;1;0
"Process 129";1;"Application:User_Code";0.0277279;27727857;0.0508527;50852692;0;0
"Process 129";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;10;0
"Process 129";1;"MPI:MPI_Wait";0.007837;7837000;0.007837;7837000;20;0
"Process 36";1;"MPI:MPI_Isend";0.003843;3843000;0.003843;3843000;12;0
"Process 36";1;"MPI:MPI_Barrier";0.00138084;1380839;0.00138084;1380839;1;0
"Process 36";1;"Application:User_Code";0.0330489;33048853;0.0508527;50852692;0;0
"Process 36";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 36";1;"MPI:MPI_Wait";0.012569;12569000;0.012569;12569000;24;0
"Process 83";1;"MPI:MPI_Isend";0.004728;4727999;0.004728;4727999;9;0
"Process 83";1;"MPI:MPI_Barrier";0.015189;15189025;0.015189;15189025;1;0
"Process 83";1;"Application:User_Code";0.023854;23854000;0.0508527;50852692;0;0
"Process 83";1;"MPI:MPI_Irecv";2.668e-06;2668;2.668e-06;2668;4;0
"Process 83";1;"MPI:MPI_Wait";0.007079;7079000;0.007079;7079000;18;0
"Process 130";1;"MPI:MPI_Isend";0.001037;1037000;0.001037;1037000;11;0
"Process 130";1;"MPI:MPI_Barrier";0.0127078;12707835;0.0127078;12707835;1;0
"Process 130";1;"Application:User_Code";0.0272499;27249857;0.0508527;50852692;0;0
"Process 130";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 130";1;"MPI:MPI_Wait";0.009849;9849000;0.009849;9849000;22;0
"Process 37";1;"MPI:MPI_Isend";0.004241;4241000;0.004241;4241000;10;0
"Process 37";1;"MPI:MPI_Barrier";0.00231884;2318839;0.00231884;2318839;1;0
"Process 37";1;"Application:User_Code";0.033118;33118000;0.0508527;50852692;0;0
"Process 37";1;"MPI:MPI_Irecv";2.853e-06;2853;2.853e-06;2853;4;0
"Process 37";1;"MPI:MPI_Wait";0.011172;11172000;0.011172;11172000;20;0
"Process 84";1;"MPI:MPI_Isend";0.004581;4580999;0.004581;4580999;10;0
"Process 84";1;"MPI:MPI_Barrier";0.00374502;3745025;0.00374502;3745025;1;0
"Process 84";1;"Application:User_Code";0.030209;30209000;0.0508527;50852692;0;0
"Process 84";1;"MPI:MPI_Irecv";5.668e-06;5668;5.668e-06;5668;9;0
"Process 84";1;"MPI:MPI_Wait";0.012312;12312000;0.012312;12312000;20;0
"Process 131";1;"MPI:MPI_Isend";0.002262;2262000;0.002262;2262000;10;0
"Process 131";1;"MPI:MPI_Barrier";0.0134998;13499835;0.0134998;13499835;1;0
"Process 131";1;"Application:User_Code";0.0278939;27893857;0.0508527;50852692;0;0
"Process 131";1;"MPI:MPI_Wait";0.007197;7197000;0.007197;7197000;20;0
"Process 38";1;"MPI:MPI_Isend";0.005129;5129000;0.005129;5129000;12;0
"Process 38";1;"MPI:MPI_Barrier";0.00537684;5376839;0.00537684;5376839;1;0
"Process 38";1;"Application:User_Code";0.03039;30390000;0.0508527;50852692;0;0
"Process 38";1;"MPI:MPI_Irecv";1.1853e-05;11853;1.1853e-05;11853;11;0
"Process 38";1;"MPI:MPI_Wait";0.009945;9945000;0.009945;9945000;24;0
"Process 85";1;"MPI:MPI_Isend";0.003676;3675999;0.003676;3675999;10;0
"Process 85";1;"MPI:MPI_Barrier";0.00233002;2330025;0.00233002;2330025;1;0
"Process 85";1;"Application:User_Code";0.0297427;29742668;0.0508527;50852692;0;0
"Process 85";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;10;0
"Process 85";1;"MPI:MPI_Wait";0.01509;15090000;0.01509;15090000;20;0
"Process 132";1;"MPI:MPI_Isend";0.003507;3507000;0.003507;3507000;9;0
"Process 132";1;"MPI:MPI_Barrier";0.0132648;13264835;0.0132648;13264835;1;0
"Process 132";1;"Application:User_Code";0.0270949;27094857;0.0508527;50852692;0;0
"Process 132";1;"MPI:MPI_Wait";0.006986;6986000;0.006986;6986000;18;0
"Process 39";1;"MPI:MPI_Isend";0.004239;4239000;0.004239;4239000;10;0
"Process 39";1;"MPI:MPI_Barrier";0.00192284;1922839;0.00192284;1922839;1;0
"Process 39";1;"Application:User_Code";0.0309039;30903853;0.0508527;50852692;0;0
"Process 39";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;10;0
"Process 39";1;"MPI:MPI_Wait";0.013774;13774000;0.013774;13774000;20;0
"Process 86";1;"MPI:MPI_Isend";0.004072;4072000;0.004072;4072000;10;0
"Process 86";1;"MPI:MPI_Barrier";0.00157102;1571025;0.00157102;1571025;1;0
"Process 86";1;"Application:User_Code";0.0311177;31117667;0.0508527;50852692;0;0
"Process 86";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;10;0
"Process 86";1;"MPI:MPI_Wait";0.014077;14077000;0.014077;14077000;20;0
"Process 133";1;"MPI:MPI_Isend";0.000303;303000;0.000303;303000;8;0
"Process 133";1;"MPI:MPI_Barrier";0.0129478;12947835;0.0129478;12947835;1;0
"Process 133";1;"Application:User_Code";0.0263349;26334857;0.0508527;50852692;0;0
"Process 133";1;"MPI:MPI_Irecv";5e-06;5000;5e-06;5000;8;0
"Process 133";1;"MPI:MPI_Wait";0.011262;11262000;0.011262;11262000;16;0
"Process 40";1;"MPI:MPI_Isend";0.004661;4661000;0.004661;4661000;11;0
"Process 40";1;"MPI:MPI_Barrier";0.00813784;8137839;0.00813784;8137839;1;0
"Process 40";1;"Application:User_Code";0.0308329;30832853;0.0508527;50852692;0;0
"Process 40";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;11;0
"Process 40";1;"MPI:MPI_Wait";0.007208;7208000;0.007208;7208000;22;0
"Process 87";1;"MPI:MPI_Isend";0.004026;4026000;0.004026;4026000;12;0
"Process 87";1;"MPI:MPI_Barrier";0.00139602;1396025;0.00139602;1396025;1;0
"Process 87";1;"Application:User_Code";0.0311927;31192667;0.0508527;50852692;0;0
"Process 87";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;12;0
"Process 87";1;"MPI:MPI_Wait";0.014222;14222000;0.014222;14222000;24;0
"Process 134";1;"MPI:MPI_Isend";0.001114;1114000;0.001114;1114000;7;0
"Process 134";1;"MPI:MPI_Barrier";0.0144178;14417835;0.0144178;14417835;1;0
"Process 134";1;"Application:User_Code";0.0262919;26291857;0.0508527;50852692;0;0
"Process 134";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;7;0
"Process 134";1;"MPI:MPI_Wait";0.009022;9022000;0.009022;9022000;14;0
"Process 41";1;"MPI:MPI_Isend";0.005504;5504000;0.005504;5504000;12;0
"Process 41";1;"MPI:MPI_Barrier";0.00244284;2442839;0.00244284;2442839;1;0
"Process 41";1;"Application:User_Code";0.0310819;31081853;0.0508527;50852692;0;0
"Process 41";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;12;0
"Process 41";1;"MPI:MPI_Wait";0.01181;11810000;0.01181;11810000;24;0
"Process 88";1;"MPI:MPI_Isend";0.004095;4095000;0.004095;4095000;9;0
"Process 88";1;"MPI:MPI_Barrier";0.00235002;2350025;0.00235002;2350025;1;0
"Process 88";1;"Application:User_Code";0.0307817;30781667;0.0508527;50852692;0;0
"Process 88";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;9;0
"Process 88";1;"MPI:MPI_Wait";0.013614;13614000;0.013614;13614000;18;0
"Process 135";1;"MPI:MPI_Isend";0.001428;1428000;0.001428;1428000;7;0
"Process 135";1;"MPI:MPI_Barrier";0.0171498;17149835;0.0171498;17149835;1;0
"Process 135";1;"Application:User_Code";0.0234919;23491857;0.0508527;50852692;0;0
"Process 135";1;"MPI:MPI_Wait";0.008783;8783000;0.008783;8783000;14;0
"Process 42";1;"MPI:MPI_Isend";0.004096;4096000;0.004096;4096000;12;0
"Process 42";1;"MPI:MPI_Barrier";0.00119784;1197839;0.00119784;1197839;1;0
"Process 42";1;"Application:User_Code";0.0331059;33105853;0.0508527;50852692;0;0
"Process 42";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;12;0
"Process 42";1;"MPI:MPI_Wait";0.012438;12438000;0.012438;12438000;24;0
"Process 89";1;"MPI:MPI_Isend";0.003175;3175000;0.003175;3175000;11;0
"Process 89";1;"MPI:MPI_Barrier";0.00957602;9576025;0.00957602;9576025;1;0
"Process 89";1;"Application:User_Code";0.0263767;26376667;0.0508527;50852692;0;0
"Process 89";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;11;0
"Process 89";1;"MPI:MPI_Wait";0.011712;11712000;0.011712;11712000;22;0
"Process 136";1;"MPI:MPI_Isend";0.002242;2242000;0.002242;2242000;7;0
"Process 136";1;"MPI:MPI_Barrier";0.0159398;15939835;0.0159398;15939835;1;0
"Process 136";1;"Application:User_Code";0.0229989;22998857;0.0508527;50852692;0;0
"Process 136";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;7;0
"Process 136";1;"MPI:MPI_Wait";0.009663;9663000;0.009663;9663000;14;0
"Process 43";1;"MPI:MPI_Isend";0.004742;4742000;0.004742;4742000;11;0
"Process 43";1;"MPI:MPI_Barrier";0.000673839;673839;0.000673839;673839;1;0
"Process 43";1;"Application:User_Code";0.0358249;35824853;0.0508527;50852692;0;0
"Process 43";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;11;0
"Process 43";1;"MPI:MPI_Wait";0.009601;9601000;0.009601;9601000;22;0
"Process 90";1;"MPI:MPI_Isend";0.004469;4469000;0.004469;4469000;10;0
"Process 90";1;"MPI:MPI_Barrier";0.00737202;7372025;0.00737202;7372025;1;0
"Process 90";1;"Application:User_Code";0.0270377;27037667;0.0508527;50852692;0;0
"Process 90";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;10;0
"Process 90";1;"MPI:MPI_Wait";0.011958;11958000;0.011958;11958000;20;0
"Process 137";1;"MPI:MPI_Isend";0.000693;693000;0.000693;693000;10;0
"Process 137";1;"MPI:MPI_Barrier";0.0144928;14492835;0.0144928;14492835;1;0
"Process 137";1;"Application:User_Code";0.0262499;26249857;0.0508527;50852692;0;0
"Process 137";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;10;0
"Process 137";1;"MPI:MPI_Wait";0.009406;9406000;0.009406;9406000;20;0
"Process 44";1;"MPI:MPI_Isend";0.004324;4324000;0.004324;4324000;14;0
"Process 44";1;"MPI:MPI_Barrier";0.00540184;5401839;0.00540184;5401839;1;0
"Process 44";1;"Application:User_Code";0.0310849;31084853;0.0508527;50852692;0;0
"Process 44";1;"MPI:MPI_Irecv";1.9e-05;19000;1.9e-05;19000;14;0
"Process 44";1;"MPI:MPI_Wait";0.010023;10023000;0.010023;10023000;28;0
"Process 91";1;"MPI:MPI_Isend";0.005541;5540999;0.005541;5540999;12;0
"Process 91";1;"MPI:MPI_Barrier";0.00153602;1536025;0.00153602;1536025;1;0
"Process 91";1;"Application:User_Code";0.0318037;31803668;0.0508527;50852692;0;0
"Process 91";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;12;0
"Process 91";1;"MPI:MPI_Wait";0.011957;11957000;0.011957;11957000;24;0
"Process 138";1;"MPI:MPI_Isend";0.001211;1211000;0.001211;1211000;10;0
"Process 138";1;"MPI:MPI_Barrier";0.0145338;14533835;0.0145338;14533835;1;0
"Process 138";1;"Application:User_Code";0.0264359;26435857;0.0508527;50852692;0;0
"Process 138";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;10;0
"Process 138";1;"MPI:MPI_Wait";0.008663;8663000;0.008663;8663000;20;0
"Process 45";1;"MPI:MPI_Isend";0.004901;4901000;0.004901;4901000;11;0
"Process 45";1;"MPI:MPI_Barrier";0.00228484;2284839;0.00228484;2284839;1;0
"Process 45";1;"Application:User_Code";0.0340019;34001853;0.0508527;50852692;0;0
"Process 45";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;11;0
"Process 45";1;"MPI:MPI_Wait";0.009654;9654000;0.009654;9654000;22;0
"Process 92";1;"MPI:MPI_Isend";0.005311;5311000;0.005311;5311000;12;0
"Process 92";1;"MPI:MPI_Barrier";0.00103602;1036025;0.00103602;1036025;1;0
"Process 92";1;"Application:User_Code";0.0321607;32160667;0.0508527;50852692;0;0
"Process 92";1;"MPI:MPI_Irecv";1.7e-05;17000;1.7e-05;17000;12;0
"Process 92";1;"MPI:MPI_Wait";0.012328;12328000;0.012328;12328000;24;0
"Process 139";1;"MPI:MPI_Isend";0.002293;2293000;0.002293;2293000;9;0
"Process 139";1;"MPI:MPI_Barrier";0.0143448;14344835;0.0143448;14344835;1;0
"Process 139";1;"Application:User_Code";0.0258779;25877857;0.0508527;50852692;0;0
"Process 139";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;9;0
"Process 139";1;"MPI:MPI_Wait";0.00833;8330000;0.00833;8330000;18;0
"Process 46";1;"MPI:MPI_Isend";0.005045;5045000;0.005045;5045000;10;0
"Process 46";1;"MPI:MPI_Barrier";0.00406684;4066839;0.00406684;4066839;1;0
"Process 46";1;"Application:User_Code";0.0318819;31881853;0.0508527;50852692;0;0
"Process 46";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;10;0
"Process 46";1;"MPI:MPI_Wait";0.009847;9847000;0.009847;9847000;20;0
"Process 93";1;"MPI:MPI_Isend";0.006061;6060999;0.006061;6060999;13;0
"Process 93";1;"MPI:MPI_Barrier";0.00114802;1148025;0.00114802;1148025;1;0
"Process 93";1;"Application:User_Code";0.0330847;33084668;0.0508527;50852692;0;0
"Process 93";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;13;0
"Process 93";1;"MPI:MPI_Wait";0.010545;10545000;0.010545;10545000;26;0
"Process 140";1;"MPI:MPI_Isend";0.002654;2654000;0.002654;2654000;8;0
"Process 140";1;"MPI:MPI_Barrier";0.0165018;16501835;0.0165018;16501835;1;0
"Process 140";1;"Application:User_Code";0.0253519;25351857;0.0508527;50852692;0;0
"Process 140";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;8;0
"Process 140";1;"MPI:MPI_Wait";0.006336;6336000;0.006336;6336000;16;0


==> figures/fig-SPMV/SPMV_stat/144_pe.txt <==
Process(Group);# Processes;Function(Group);Time Self [s];Time Self [tick];Time Total [s];Time Total [tick];# Calls;SCL
"Process 0";1;"MPI:MPI_Isend";0.000684;684000;0.000684;684000;5;0
"Process 0";1;"MPI:MPI_Barrier";0.0337301;33730060;0.0337301;33730060;1;0
"Process 0";1;"Application:User_Code";0.0193564;19356434;0.0708435;70843494;0;0
"Process 0";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;5;0
"Process 0";1;"MPI:MPI_Wait";0.017063;17063000;0.017063;17063000;10;0
"Process 47";1;"MPI:MPI_Isend";0.007823;7823000;0.007823;7823000;10;0
"Process 47";1;"MPI:MPI_Barrier";0.0112331;11233060;0.0112331;11233060;1;0
"Process 47";1;"Application:User_Code";0.0365654;36565434;0.0708435;70843494;0;0
"Process 47";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;10;0
"Process 47";1;"MPI:MPI_Wait";0.015209;15209000;0.015209;15209000;20;0
"Process 94";1;"MPI:MPI_Isend";0.006402;6402000;0.006402;6402000;10;0
"Process 94";1;"MPI:MPI_Barrier";0.0112241;11224108;0.0112241;11224108;1;0
"Process 94";1;"Application:User_Code";0.0318644;31864386;0.0708435;70843494;0;0
"Process 94";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;10;0
"Process 94";1;"MPI:MPI_Wait";0.021338;21338000;0.021338;21338000;20;0
"Process 141";1;"MPI:MPI_Isend";0.002327;2327000;0.002327;2327000;9;0
"Process 141";1;"MPI:MPI_Barrier";0.0165957;16595742;0.0165957;16595742;1;0
"Process 141";1;"Application:User_Code";0.0290678;29067754;0.0708435;70843494;0;0
"Process 141";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;9;0
"Process 141";1;"MPI:MPI_Wait";0.02284;22839998;0.02284;22839998;18;0
"Process 1";1;"MPI:MPI_Isend";0.000832;832000;0.000832;832000;6;0
"Process 1";1;"MPI:MPI_Barrier";0.0331111;33111060;0.0331111;33111060;1;0
"Process 1";1;"Application:User_Code";0.0204874;20487434;0.0708435;70843494;0;0
"Process 1";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;6;0
"Process 1";1;"MPI:MPI_Wait";0.016403;16403000;0.016403;16403000;12;0
"Process 48";1;"MPI:MPI_Isend";0.000401;401000;0.000401;401000;10;0
"Process 48";1;"MPI:MPI_Barrier";0.00940611;9406108;0.00940611;9406108;1;0
"Process 48";1;"Application:User_Code";0.0350984;35098385;0.0708435;70843494;0;0
"Process 48";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;10;0
"Process 48";1;"MPI:MPI_Wait";0.025924;25924001;0.025924;25924001;20;0
"Process 95";1;"MPI:MPI_Isend";0.009876;9876000;0.009876;9876000;10;0
"Process 95";1;"MPI:MPI_Barrier";0.0109901;10990108;0.0109901;10990108;1;0
"Process 95";1;"Application:User_Code";0.0318074;31807386;0.0708435;70843494;0;0
"Process 95";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;10;0
"Process 95";1;"MPI:MPI_Wait";0.018155;18155000;0.018155;18155000;20;0
"Process 142";1;"MPI:MPI_Isend";0.00491;4910000;0.00491;4910000;6;0
"Process 142";1;"MPI:MPI_Barrier";0.0216917;21691741;0.0216917;21691741;1;0
"Process 142";1;"Application:User_Code";0.0251998;25199754;0.0708435;70843494;0;0
"Process 142";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;6;0
"Process 142";1;"MPI:MPI_Wait";0.019032;19031999;0.019032;19031999;12;0
"Process 2";1;"MPI:MPI_Isend";0.000779;779000;0.000779;779000;8;0
"Process 2";1;"MPI:MPI_Barrier";0.0275381;27538060;0.0275381;27538060;1;0
"Process 2";1;"Application:User_Code";0.0247164;24716434;0.0708435;70843494;0;0
"Process 2";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;8;0
"Process 2";1;"MPI:MPI_Wait";0.017799;17799000;0.017799;17799000;16;0
"Process 49";1;"MPI:MPI_Isend";0.000202;202000;0.000202;202000;6;0
"Process 49";1;"MPI:MPI_Barrier";0.0209651;20965108;0.0209651;20965108;1;0
"Process 49";1;"Application:User_Code";0.0255154;25515385;0.0708435;70843494;0;0
"Process 49";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;6;0
"Process 49";1;"MPI:MPI_Wait";0.024152;24152001;0.024152;24152001;12;0
"Process 96";1;"MPI:MPI_Isend";0.001299;1299000;0.001299;1299000;10;0
"Process 96";1;"MPI:MPI_Barrier";0.00215174;2151743;0.00215174;2151743;1;0
"Process 96";1;"Application:User_Code";0.0399668;39966754;0.0708435;70843494;0;0
"Process 96";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;10;0
"Process 96";1;"MPI:MPI_Wait";0.027412;27411997;0.027412;27411997;20;0
"Process 143";1;"MPI:MPI_Isend";0.005504;5503999;0.005504;5503999;5;0
"Process 143";1;"MPI:MPI_Barrier";0.0186807;18680741;0.0186807;18680741;1;0
"Process 143";1;"Application:User_Code";0.0249708;24970756;0.0708435;70843494;0;0
"Process 143";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;5;0
"Process 143";1;"MPI:MPI_Wait";0.021678;21677998;0.021678;21677998;10;0
"Process 3";1;"MPI:MPI_Isend";0.000598;598000;0.000598;598000;10;0
"Process 3";1;"MPI:MPI_Barrier";0.0142261;14226060;0.0142261;14226060;1;0
"Process 3";1;"Application:User_Code";0.0304604;30460434;0.0708435;70843494;0;0
"Process 3";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;10;0
"Process 3";1;"MPI:MPI_Wait";0.025546;25546000;0.025546;25546000;20;0
"Process 50";1;"MPI:MPI_Isend";0.002721;2721000;0.002721;2721000;6;0
"Process 50";1;"MPI:MPI_Barrier";0.0233441;23344108;0.0233441;23344108;1;0
"Process 50";1;"Application:User_Code";0.0255994;25599385;0.0708435;70843494;0;0
"Process 50";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;6;0
"Process 50";1;"MPI:MPI_Wait";0.019167;19167001;0.019167;19167001;12;0
"Process 97";1;"MPI:MPI_Isend";0.001102;1102000;0.001102;1102000;12;0
"Process 97";1;"MPI:MPI_Barrier";0.00431974;4319743;0.00431974;4319743;1;0
"Process 97";1;"Application:User_Code";0.0377708;37770754;0.0708435;70843494;0;0
"Process 97";1;"MPI:MPI_Irecv";1.7e-05;17000;1.7e-05;17000;12;0
"Process 97";1;"MPI:MPI_Wait";0.027634;27633997;0.027634;27633997;24;0
"Process 4";1;"MPI:MPI_Isend";0.000752;752000;0.000752;752000;10;0
"Process 4";1;"MPI:MPI_Barrier";0.0149741;14974060;0.0149741;14974060;1;0
"Process 4";1;"Application:User_Code";0.0295744;29574434;0.0708435;70843494;0;0
"Process 4";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;10;0
"Process 4";1;"MPI:MPI_Wait";0.025529;25529000;0.025529;25529000;20;0
"Process 51";1;"MPI:MPI_Isend";0.001238;1238000;0.001238;1238000;12;0
"Process 51";1;"MPI:MPI_Barrier";0.0122431;12243108;0.0122431;12243108;1;0
"Process 51";1;"Application:User_Code";0.0322624;32262385;0.0708435;70843494;0;0
"Process 51";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;12;0
"Process 51";1;"MPI:MPI_Wait";0.025084;25084001;0.025084;25084001;24;0
"Process 98";1;"MPI:MPI_Isend";0.000779;779000;0.000779;779000;10;0
"Process 98";1;"MPI:MPI_Barrier";0.00332174;3321743;0.00332174;3321743;1;0
"Process 98";1;"Application:User_Code";0.0392398;39239754;0.0708435;70843494;0;0
"Process 98";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;10;0
"Process 98";1;"MPI:MPI_Wait";0.027487;27486997;0.027487;27486997;20;0
"Process 5";1;"MPI:MPI_Isend";0.000756;756000;0.000756;756000;10;0
"Process 5";1;"MPI:MPI_Barrier";0.0190251;19025060;0.0190251;19025060;1;0
"Process 5";1;"Application:User_Code";0.0326494;32649434;0.0708435;70843494;0;0
"Process 5";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;10;0
"Process 5";1;"MPI:MPI_Wait";0.018399;18399000;0.018399;18399000;20;0
"Process 52";1;"MPI:MPI_Isend";0.001104;1104000;0.001104;1104000;10;0
"Process 52";1;"MPI:MPI_Barrier";0.00776011;7760108;0.00776011;7760108;1;0
"Process 52";1;"Application:User_Code";0.0374914;37491386;0.0708435;70843494;0;0
"Process 52";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;10;0
"Process 52";1;"MPI:MPI_Wait";0.024473;24473000;0.024473;24473000;20;0
"Process 99";1;"MPI:MPI_Isend";0.000849;849000;0.000849;849000;10;0
"Process 99";1;"MPI:MPI_Barrier";0.00396374;3963743;0.00396374;3963743;1;0
"Process 99";1;"Application:User_Code";0.0390268;39026753;0.0708435;70843494;0;0
"Process 99";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;10;0
"Process 99";1;"MPI:MPI_Wait";0.02699;26989998;0.02699;26989998;20;0
"Process 6";1;"MPI:MPI_Isend";0.000528;528000;0.000528;528000;10;0
"Process 6";1;"MPI:MPI_Barrier";0.0178961;17896060;0.0178961;17896060;1;0
"Process 6";1;"Application:User_Code";0.0325684;32568434;0.0708435;70843494;0;0
"Process 6";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;10;0
"Process 6";1;"MPI:MPI_Wait";0.019837;19837000;0.019837;19837000;20;0
"Process 53";1;"MPI:MPI_Isend";0.000933;933000;0.000933;933000;12;0
"Process 53";1;"MPI:MPI_Barrier";0.00945611;9456108;0.00945611;9456108;1;0
"Process 53";1;"Application:User_Code";0.0366554;36655386;0.0708435;70843494;0;0
"Process 53";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;12;0
"Process 53";1;"MPI:MPI_Wait";0.023783;23783000;0.023783;23783000;24;0
"Process 100";1;"MPI:MPI_Isend";0.001085;1085000;0.001085;1085000;14;0
"Process 100";1;"MPI:MPI_Barrier";0.00101374;1013743;0.00101374;1013743;1;0
"Process 100";1;"Application:User_Code";0.0439428;43942754;0.0708435;70843494;0;0
"Process 100";1;"MPI:MPI_Irecv";2.2e-05;22000;2.2e-05;22000;14;0
"Process 100";1;"MPI:MPI_Wait";0.02478;24779997;0.02478;24779997;28;0
"Process 7";1;"MPI:MPI_Isend";0.003724;3724000;0.003724;3724000;10;0
"Process 7";1;"MPI:MPI_Barrier";0.0237191;23719060;0.0237191;23719060;1;0
"Process 7";1;"Application:User_Code";0.0292424;29242434;0.0708435;70843494;0;0
"Process 7";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;10;0
"Process 7";1;"MPI:MPI_Wait";0.014143;14143000;0.014143;14143000;20;0
"Process 54";1;"MPI:MPI_Isend";0.001645;1645000;0.001645;1645000;14;0
"Process 54";1;"MPI:MPI_Barrier";0.00550511;5505108;0.00550511;5505108;1;0
"Process 54";1;"Application:User_Code";0.0436424;43642386;0.0708435;70843494;0;0
"Process 54";1;"MPI:MPI_Irecv";2.2e-05;22000;2.2e-05;22000;14;0
"Process 54";1;"MPI:MPI_Wait";0.020029;20029000;0.020029;20029000;28;0
"Process 101";1;"MPI:MPI_Isend";0.001556;1556000;0.001556;1556000;14;0
"Process 101";1;"Application:User_Code";0.0457335;45733497;0.0708435;70843494;0;0
"Process 101";1;"MPI:MPI_Irecv";2.3e-05;23000;2.3e-05;23000;14;0
"Process 101";1;"MPI:MPI_Wait";0.023531;23530997;0.023531;23530997;28;0
"All_Processes";144;"MPI:MPI_Isend";0.330102;330101995;0.330102;330101995;1594;0
"All_Processes";144;"MPI:MPI_Barrier";1.62483;1624830742;1.62483;1624830742;140;0
"All_Processes";144;"Application:User_Code";5.1262;5126200506;10.2015;10201463136;0;0
"All_Processes";144;"MPI:MPI_Irecv";0.002419;2419000;0.002419;2419000;1572;0
"All_Processes";144;"MPI:MPI_Wait";3.11791;3117910893;3.11791;3117910893;3188;0
"Process 8";1;"MPI:MPI_Isend";0.002281;2281000;0.002281;2281000;6;0
"Process 8";1;"MPI:MPI_Barrier";0.0263491;26349060;0.0263491;26349060;1;0
"Process 8";1;"Application:User_Code";0.0243204;24320434;0.0708435;70843494;0;0
"Process 8";1;"MPI:MPI_Wait";0.017893;17893000;0.017893;17893000;12;0
"Process 55";1;"MPI:MPI_Isend";0.002415;2415000;0.002415;2415000;14;0
"Process 55";1;"MPI:MPI_Barrier";0.00548611;5486108;0.00548611;5486108;1;0
"Process 55";1;"Application:User_Code";0.0439754;43975386;0.0708435;70843494;0;0
"Process 55";1;"MPI:MPI_Irecv";2.3e-05;23000;2.3e-05;23000;14;0
"Process 55";1;"MPI:MPI_Wait";0.018944;18944000;0.018944;18944000;28;0
"Process 102";1;"MPI:MPI_Isend";0.00139;1390000;0.00139;1390000;14;0
"Process 102";1;"MPI:MPI_Barrier";0.00118874;1188743;0.00118874;1188743;1;0
"Process 102";1;"Application:User_Code";0.0451538;45153754;0.0708435;70843494;0;0
"Process 102";1;"MPI:MPI_Irecv";2.1e-05;21000;2.1e-05;21000;14;0
"Process 102";1;"MPI:MPI_Wait";0.02309;23089997;0.02309;23089997;28;0
"Process 9";1;"MPI:MPI_Isend";0.002659;2659000;0.002659;2659000;6;0
"Process 9";1;"MPI:MPI_Barrier";0.0282491;28249060;0.0282491;28249060;1;0
"Process 9";1;"Application:User_Code";0.0241654;24165434;0.0708435;70843494;0;0
"Process 9";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;6;0
"Process 9";1;"MPI:MPI_Wait";0.015762;15762000;0.015762;15762000;12;0
"Process 56";1;"MPI:MPI_Isend";0.002376;2376000;0.002376;2376000;14;0
"Process 56";1;"MPI:MPI_Barrier";0.00820611;8206108;0.00820611;8206108;1;0
"Process 56";1;"Application:User_Code";0.0415004;41500386;0.0708435;70843494;0;0
"Process 56";1;"MPI:MPI_Irecv";2e-05;20000;2e-05;20000;14;0
"Process 56";1;"MPI:MPI_Wait";0.018741;18741000;0.018741;18741000;28;0
"Process 103";1;"MPI:MPI_Isend";0.002462;2462000;0.002462;2462000;10;0
"Process 103";1;"MPI:MPI_Barrier";0.00295074;2950743;0.00295074;2950743;1;0
"Process 103";1;"Application:User_Code";0.0398138;39813753;0.0708435;70843494;0;0
"Process 103";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;10;0
"Process 103";1;"MPI:MPI_Wait";0.025606;25605998;0.025606;25605998;20;0
"Process 10";1;"MPI:MPI_Isend";0.001007;1007000;0.001007;1007000;12;0
"Process 10";1;"MPI:MPI_Barrier";0.0147241;14724060;0.0147241;14724060;1;0
"Process 10";1;"Application:User_Code";0.0277044;27704434;0.0708435;70843494;0;0
"Process 10";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;12;0
"Process 10";1;"MPI:MPI_Wait";0.027394;27394000;0.027394;27394000;24;0
"Process 57";1;"MPI:MPI_Isend";0.0015;1500000;0.0015;1500000;10;0
"Process 57";1;"MPI:MPI_Barrier";0.00777011;7770108;0.00777011;7770108;1;0
"Process 57";1;"Application:User_Code";0.0386264;38626386;0.0708435;70843494;0;0
"Process 57";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;10;0
"Process 57";1;"MPI:MPI_Wait";0.022932;22932000;0.022932;22932000;20;0
"Process 104";1;"MPI:MPI_Isend";0.002029;2029000;0.002029;2029000;10;0
"Process 104";1;"MPI:MPI_Barrier";0.00278974;2789743;0.00278974;2789743;1;0
"Process 104";1;"Application:User_Code";0.0408858;40885754;0.0708435;70843494;0;0
"Process 104";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;10;0
"Process 104";1;"MPI:MPI_Wait";0.025125;25124997;0.025125;25124997;20;0
"Process 11";1;"MPI:MPI_Isend";0.000542;542000;0.000542;542000;10;0
"Process 11";1;"MPI:MPI_Barrier";0.0156411;15641060;0.0156411;15641060;1;0
"Process 11";1;"Application:User_Code";0.0323914;32391434;0.0708435;70843494;0;0
"Process 11";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;10;0
"Process 11";1;"MPI:MPI_Wait";0.022255;22255000;0.022255;22255000;20;0
"Process 58";1;"MPI:MPI_Isend";0.00167;1670000;0.00167;1670000;10;0
"Process 58";1;"MPI:MPI_Barrier";0.00774011;7740108;0.00774011;7740108;1;0
"Process 58";1;"Application:User_Code";0.0373824;37382386;0.0708435;70843494;0;0
"Process 58";1;"MPI:MPI_Irecv";1.7e-05;17000;1.7e-05;17000;10;0
"Process 58";1;"MPI:MPI_Wait";0.024034;24034000;0.024034;24034000;20;0
"Process 105";1;"MPI:MPI_Isend";0.002167;2167000;0.002167;2167000;14;0
"Process 105";1;"MPI:MPI_Barrier";0.00350474;3504743;0.00350474;3504743;1;0
"Process 105";1;"Application:User_Code";0.0392508;39250754;0.0708435;70843494;0;0
"Process 105";1;"MPI:MPI_Irecv";2.1e-05;21000;2.1e-05;21000;14;0
"Process 105";1;"MPI:MPI_Wait";0.0259;25899997;0.0259;25899997;28;0
"Process 12";1;"MPI:MPI_Isend";0.001264;1264000;0.001264;1264000;13;0
"Process 12";1;"MPI:MPI_Barrier";0.0140581;14058060;0.0140581;14058060;1;0
"Process 12";1;"Application:User_Code";0.0301484;30148434;0.0708435;70843494;0;0
"Process 12";1;"MPI:MPI_Irecv";1.9e-05;19000;1.9e-05;19000;13;0
"Process 12";1;"MPI:MPI_Wait";0.025354;25354000;0.025354;25354000;26;0
"Process 59";1;"MPI:MPI_Isend";0.003457;3457000;0.003457;3457000;16;0
"Process 59";1;"MPI:MPI_Barrier";0.00615911;6159108;0.00615911;6159108;1;0
"Process 59";1;"Application:User_Code";0.0423214;42321386;0.0708435;70843494;0;0
"Process 59";1;"MPI:MPI_Irecv";2e-05;20000;2e-05;20000;16;0
"Process 59";1;"MPI:MPI_Wait";0.018886;18886000;0.018886;18886000;32;0
"Process 106";1;"MPI:MPI_Isend";0.000355;355000;0.000355;355000;10;0
"Process 106";1;"MPI:MPI_Barrier";0.00227574;2275743;0.00227574;2275743;1;0
"Process 106";1;"Application:User_Code";0.0401538;40153754;0.0708435;70843494;0;0
"Process 106";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;10;0
"Process 106";1;"MPI:MPI_Wait";0.028045;28044997;0.028045;28044997;20;0
"Process 13";1;"MPI:MPI_Isend";0.000883;883000;0.000883;883000;14;0
"Process 13";1;"MPI:MPI_Barrier";0.0133791;13379060;0.0133791;13379060;1;0
"Process 13";1;"Application:User_Code";0.0354194;35419434;0.0708435;70843494;0;0
"Process 13";1;"MPI:MPI_Irecv";2.2e-05;22000;2.2e-05;22000;14;0
"Process 13";1;"MPI:MPI_Wait";0.02114;21140000;0.02114;21140000;28;0
"Process 60";1;"MPI:MPI_Isend";0.001526;1526000;0.001526;1526000;14;0
"Process 60";1;"MPI:MPI_Barrier";0.00525611;5256108;0.00525611;5256108;1;0
"Process 60";1;"Application:User_Code";0.0441684;44168386;0.0708435;70843494;0;0
"Process 60";1;"MPI:MPI_Irecv";2.5e-05;25000;2.5e-05;25000;14;0
"Process 60";1;"MPI:MPI_Wait";0.019868;19868000;0.019868;19868000;28;0
"Process 107";1;"MPI:MPI_Isend";0.000607;607000;0.000607;607000;12;0
"Process 107";1;"MPI:MPI_Barrier";0.00373174;3731743;0.00373174;3731743;1;0
"Process 107";1;"Application:User_Code";0.0376278;37627754;0.0708435;70843494;0;0
"Process 107";1;"MPI:MPI_Irecv";2e-05;20000;2e-05;20000;12;0
"Process 107";1;"MPI:MPI_Wait";0.028857;28856997;0.028857;28856997;24;0
"Process 14";1;"MPI:MPI_Isend";0.000836;836000;0.000836;836000;14;0
"Process 14";1;"MPI:MPI_Barrier";0.0142071;14207060;0.0142071;14207060;1;0
"Process 14";1;"Application:User_Code";0.0360834;36083434;0.0708435;70843494;0;0
"Process 14";1;"MPI:MPI_Irecv";2.2e-05;22000;2.2e-05;22000;14;0
"Process 14";1;"MPI:MPI_Wait";0.019695;19695000;0.019695;19695000;28;0
"Process 61";1;"MPI:MPI_Isend";0.001666;1666000;0.001666;1666000;14;0
"Process 61";1;"MPI:MPI_Barrier";0.00668911;6689108;0.00668911;6689108;1;0
"Process 61";1;"Application:User_Code";0.0439544;43954386;0.0708435;70843494;0;0
"Process 61";1;"MPI:MPI_Irecv";1.8e-05;18000;1.8e-05;18000;14;0
"Process 61";1;"MPI:MPI_Wait";0.018516;18516000;0.018516;18516000;28;0
"Process 108";1;"MPI:MPI_Isend";0.002368;2368000;0.002368;2368000;14;0
"Process 108";1;"Application:User_Code";0.0445095;44509497;0.0708435;70843494;0;0
"Process 108";1;"MPI:MPI_Irecv";2.9e-05;29000;2.9e-05;29000;14;0
"Process 108";1;"MPI:MPI_Wait";0.023937;23936997;0.023937;23936997;28;0
"Process 15";1;"MPI:MPI_Isend";0.00091;910000;0.00091;910000;13;0
"Process 15";1;"MPI:MPI_Barrier";0.0176901;17690060;0.0176901;17690060;1;0
"Process 15";1;"Application:User_Code";0.0341404;34140434;0.0708435;70843494;0;0
"Process 15";1;"MPI:MPI_Irecv";2.5e-05;25000;2.5e-05;25000;13;0
"Process 15";1;"MPI:MPI_Wait";0.018078;18078000;0.018078;18078000;26;0
"Process 62";1;"MPI:MPI_Isend";0.001242;1242000;0.001242;1242000;14;0
"Process 62";1;"MPI:MPI_Barrier";0.00522311;5223108;0.00522311;5223108;1;0
"Process 62";1;"Application:User_Code";0.0448184;44818386;0.0708435;70843494;0;0
"Process 62";1;"MPI:MPI_Irecv";2.4e-05;24000;2.4e-05;24000;14;0
"Process 62";1;"MPI:MPI_Wait";0.019536;19536000;0.019536;19536000;28;0
"Process 109";1;"MPI:MPI_Isend";0.000908;908000;0.000908;908000;14;0
"Process 109";1;"Application:User_Code";0.0448975;44897497;0.0708435;70843494;0;0
"Process 109";1;"MPI:MPI_Irecv";2.6e-05;26000;2.6e-05;26000;14;0
"Process 109";1;"MPI:MPI_Wait";0.025012;25011997;0.025012;25011997;28;0
"Process 16";1;"MPI:MPI_Isend";0.000632;632000;0.000632;632000;10;0
"Process 16";1;"MPI:MPI_Barrier";0.0194991;19499060;0.0194991;19499060;1;0
"Process 16";1;"Application:User_Code";0.0335154;33515434;0.0708435;70843494;0;0
"Process 16";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;10;0
"Process 16";1;"MPI:MPI_Wait";0.017185;17185000;0.017185;17185000;20;0
"Process 63";1;"MPI:MPI_Isend";0.001449;1449000;0.001449;1449000;14;0
"Process 63";1;"MPI:MPI_Barrier";0.00525911;5259108;0.00525911;5259108;1;0
"Process 63";1;"Application:User_Code";0.0438274;43827386;0.0708435;70843494;0;0
"Process 63";1;"MPI:MPI_Irecv";2.1e-05;21000;2.1e-05;21000;14;0
"Process 63";1;"MPI:MPI_Wait";0.020287;20287000;0.020287;20287000;28;0
"Process 110";1;"MPI:MPI_Isend";0.000406;406000;0.000406;406000;14;0
"Process 110";1;"MPI:MPI_Barrier";0.000758743;758743;0.000758743;758743;1;0
"Process 110";1;"Application:User_Code";0.0449828;44982754;0.0708435;70843494;0;0
"Process 110";1;"MPI:MPI_Irecv";2.3e-05;23000;2.3e-05;23000;14;0
"Process 110";1;"MPI:MPI_Wait";0.024673;24672997;0.024673;24672997;28;0
"Process 17";1;"MPI:MPI_Isend";0.000604;604000;0.000604;604000;13;0
"Process 17";1;"MPI:MPI_Barrier";0.0192141;19214060;0.0192141;19214060;1;0
"Process 17";1;"Application:User_Code";0.0320704;32070434;0.0708435;70843494;0;0
"Process 17";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;13;0
"Process 17";1;"MPI:MPI_Wait";0.018939;18939000;0.018939;18939000;26;0
"Process 64";1;"MPI:MPI_Isend";0.001962;1962000;0.001962;1962000;13;0
"Process 64";1;"MPI:MPI_Barrier";0.00767511;7675108;0.00767511;7675108;1;0
"Process 64";1;"Application:User_Code";0.0396424;39642386;0.0708435;70843494;0;0
"Process 64";1;"MPI:MPI_Irecv";2e-05;20000;2e-05;20000;13;0
"Process 64";1;"MPI:MPI_Wait";0.021544;21544000;0.021544;21544000;26;0
"Process 111";1;"MPI:MPI_Isend";0.001717;1717000;0.001717;1717000;14;0
"Process 111";1;"MPI:MPI_Barrier";0.000370743;370743;0.000370743;370743;1;0
"Process 111";1;"Application:User_Code";0.0456888;45688754;0.0708435;70843494;0;0
"Process 111";1;"MPI:MPI_Irecv";1.9e-05;19000;1.9e-05;19000;14;0
"Process 111";1;"MPI:MPI_Wait";0.023048;23047997;0.023048;23047997;28;0
"Process 18";1;"MPI:MPI_Isend";0.000927;927000;0.000927;927000;10;0
"Process 18";1;"MPI:MPI_Barrier";0.0180221;18022060;0.0180221;18022060;1;0
"Process 18";1;"Application:User_Code";0.0312934;31293434;0.0708435;70843494;0;0
"Process 18";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;10;0
"Process 18";1;"MPI:MPI_Wait";0.020589;20589000;0.020589;20589000;20;0
"Process 65";1;"MPI:MPI_Isend";0.003188;3188000;0.003188;3188000;10;0
"Process 65";1;"MPI:MPI_Barrier";0.00981711;9817108;0.00981711;9817108;1;0
"Process 65";1;"Application:User_Code";0.0377804;37780386;0.0708435;70843494;0;0
"Process 65";1;"MPI:MPI_Irecv";1.8e-05;18000;1.8e-05;18000;10;0
"Process 65";1;"MPI:MPI_Wait";0.02004;20040000;0.02004;20040000;20;0
"Process 112";1;"MPI:MPI_Isend";0.001011;1011000;0.001011;1011000;14;0
"Process 112";1;"MPI:MPI_Barrier";0.000630743;630743;0.000630743;630743;1;0
"Process 112";1;"Application:User_Code";0.0447568;44756754;0.0708435;70843494;0;0
"Process 112";1;"MPI:MPI_Irecv";2.2e-05;22000;2.2e-05;22000;14;0
"Process 112";1;"MPI:MPI_Wait";0.024423;24422997;0.024423;24422997;28;0
"Process 19";1;"MPI:MPI_Isend";0.000916;916000;0.000916;916000;10;0
"Process 19";1;"MPI:MPI_Barrier";0.0177401;17740060;0.0177401;17740060;1;0
"Process 19";1;"Application:User_Code";0.0321954;32195434;0.0708435;70843494;0;0
"Process 19";1;"MPI:MPI_Irecv";1.7e-05;17000;1.7e-05;17000;10;0
"Process 19";1;"MPI:MPI_Wait";0.019975;19975000;0.019975;19975000;20;0
"Process 66";1;"MPI:MPI_Isend";0.003181;3181000;0.003181;3181000;15;0
"Process 66";1;"MPI:MPI_Barrier";0.0130231;13023108;0.0130231;13023108;1;0
"Process 66";1;"Application:User_Code";0.0370634;37063386;0.0708435;70843494;0;0
"Process 66";1;"MPI:MPI_Irecv";1.8e-05;18000;1.8e-05;18000;15;0
"Process 66";1;"MPI:MPI_Wait";0.017558;17558000;0.017558;17558000;30;0
"Process 113";1;"MPI:MPI_Isend";0.001494;1493999;0.001494;1493999;13;0
"Process 113";1;"MPI:MPI_Barrier";0.00256874;2568743;0.00256874;2568743;1;0
"Process 113";1;"Application:User_Code";0.0399788;39978755;0.0708435;70843494;0;0
"Process 113";1;"MPI:MPI_Irecv";2.1e-05;21000;2.1e-05;21000;13;0
"Process 113";1;"MPI:MPI_Wait";0.026781;26780997;0.026781;26780997;26;0
"Process 20";1;"MPI:MPI_Isend";0.000778;778000;0.000778;778000;11;0
"Process 20";1;"MPI:MPI_Barrier";0.0223251;22325060;0.0223251;22325060;1;0
"Process 20";1;"Application:User_Code";0.0314204;31420434;0.0708435;70843494;0;0
"Process 20";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;11;0
"Process 20";1;"MPI:MPI_Wait";0.016306;16306000;0.016306;16306000;22;0
"Process 67";1;"MPI:MPI_Isend";0.001212;1212000;0.001212;1212000;14;0
"Process 67";1;"MPI:MPI_Barrier";0.00543511;5435108;0.00543511;5435108;1;0
"Process 67";1;"Application:User_Code";0.0440654;44065386;0.0708435;70843494;0;0
"Process 67";1;"MPI:MPI_Irecv";2.6e-05;26000;2.6e-05;26000;14;0
"Process 67";1;"MPI:MPI_Wait";0.020105;20105000;0.020105;20105000;28;0
"Process 114";1;"MPI:MPI_Isend";0.000311;311000;0.000311;311000;10;0
"Process 114";1;"MPI:MPI_Barrier";0.00312974;3129743;0.00312974;3129743;1;0
"Process 114";1;"Application:User_Code";0.0399878;39987753;0.0708435;70843494;0;0
"Process 114";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;10;0
"Process 114";1;"MPI:MPI_Wait";0.0274;27399998;0.0274;27399998;20;0
"Process 21";1;"MPI:MPI_Isend";0.00078;780000;0.00078;780000;10;0
"Process 21";1;"MPI:MPI_Barrier";0.0189721;18972060;0.0189721;18972060;1;0
"Process 21";1;"Application:User_Code";0.0333764;33376434;0.0708435;70843494;0;0
"Process 21";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;10;0
"Process 21";1;"MPI:MPI_Wait";0.017705;17705000;0.017705;17705000;20;0
"Process 68";1;"MPI:MPI_Isend";0.001104;1104000;0.001104;1104000;14;0
"Process 68";1;"MPI:MPI_Barrier";0.00564511;5645108;0.00564511;5645108;1;0
"Process 68";1;"Application:User_Code";0.0437304;43730386;0.0708435;70843494;0;0
"Process 68";1;"MPI:MPI_Irecv";2.5e-05;25000;2.5e-05;25000;14;0
"Process 68";1;"MPI:MPI_Wait";0.020339;20339000;0.020339;20339000;28;0
"Process 115";1;"MPI:MPI_Isend";0.001627;1627000;0.001627;1627000;12;0
"Process 115";1;"MPI:MPI_Barrier";0.00582774;5827743;0.00582774;5827743;1;0
"Process 115";1;"Application:User_Code";0.0376788;37678753;0.0708435;70843494;0;0
"Process 115";1;"MPI:MPI_Irecv";1.9e-05;19000;1.9e-05;19000;12;0
"Process 115";1;"MPI:MPI_Wait";0.025691;25690998;0.025691;25690998;24;0
"Process 22";1;"MPI:MPI_Isend";0.000918;918000;0.000918;918000;10;0
"Process 22";1;"MPI:MPI_Barrier";0.0196621;19662060;0.0196621;19662060;1;0
"Process 22";1;"Application:User_Code";0.0319134;31913434;0.0708435;70843494;0;0
"Process 22";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;10;0
"Process 22";1;"MPI:MPI_Wait";0.018334;18334000;0.018334;18334000;20;0
"Process 69";1;"MPI:MPI_Isend";0.001321;1321000;0.001321;1321000;15;0
"Process 69";1;"MPI:MPI_Barrier";0.00537311;5373108;0.00537311;5373108;1;0
"Process 69";1;"Application:User_Code";0.0434224;43422386;0.0708435;70843494;0;0
"Process 69";1;"MPI:MPI_Irecv";1.8e-05;18000;1.8e-05;18000;15;0
"Process 69";1;"MPI:MPI_Wait";0.020709;20709000;0.020709;20709000;30;0
"Process 116";1;"MPI:MPI_Isend";0.000582;582000;0.000582;582000;10;0
"Process 116";1;"MPI:MPI_Barrier";0.00415974;4159743;0.00415974;4159743;1;0
"Process 116";1;"Application:User_Code";0.0392198;39219753;0.0708435;70843494;0;0
"Process 116";1;"MPI:MPI_Irecv";1.8e-05;18000;1.8e-05;18000;10;0
"Process 116";1;"MPI:MPI_Wait";0.026864;26863998;0.026864;26863998;20;0
"Process 23";1;"MPI:MPI_Isend";0.001807;1807000;0.001807;1807000;8;0
"Process 23";1;"MPI:MPI_Barrier";0.0185051;18505060;0.0185051;18505060;1;0
"Process 23";1;"Application:User_Code";0.0260464;26046434;0.0708435;70843494;0;0
"Process 23";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;8;0
"Process 23";1;"MPI:MPI_Wait";0.024478;24478000;0.024478;24478000;16;0
"Process 70";1;"MPI:MPI_Isend";0.00076;760000;0.00076;760000;14;0
"Process 70";1;"MPI:MPI_Barrier";0.00475911;4759108;0.00475911;4759108;1;0
"Process 70";1;"Application:User_Code";0.0442454;44245386;0.0708435;70843494;0;0
"Process 70";1;"MPI:MPI_Irecv";2.6e-05;26000;2.6e-05;26000;14;0
"Process 70";1;"MPI:MPI_Wait";0.021053;21053000;0.021053;21053000;28;0
"Process 117";1;"MPI:MPI_Isend";0.000723;723000;0.000723;723000;10;0
"Process 117";1;"MPI:MPI_Barrier";0.00635274;6352743;0.00635274;6352743;1;0
"Process 117";1;"Application:User_Code";0.0380828;38082753;0.0708435;70843494;0;0
"Process 117";1;"MPI:MPI_Wait";0.025685;25684998;0.025685;25684998;20;0
"Process 24";1;"MPI:MPI_Isend";0.002119;2119000;0.002119;2119000;6;0
"Process 24";1;"MPI:MPI_Barrier";0.0301151;30115060;0.0301151;30115060;1;0
"Process 24";1;"Application:User_Code";0.0207744;20774434;0.0708435;70843494;0;0
"Process 24";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;6;0
"Process 24";1;"MPI:MPI_Wait";0.017828;17828000;0.017828;17828000;12;0
"Process 71";1;"MPI:MPI_Isend";0.000788;788000;0.000788;788000;14;0
"Process 71";1;"MPI:MPI_Barrier";0.00527711;5277108;0.00527711;5277108;1;0
"Process 71";1;"Application:User_Code";0.0433194;43319386;0.0708435;70843494;0;0
"Process 71";1;"MPI:MPI_Irecv";2.4e-05;24000;2.4e-05;24000;14;0
"Process 71";1;"MPI:MPI_Wait";0.021435;21435000;0.021435;21435000;28;0
"Process 118";1;"MPI:MPI_Isend";0.000599999;599999;0.000599999;599999;14;0
"Process 118";1;"MPI:MPI_Barrier";0.000931743;931743;0.000931743;931743;1;0
"Process 118";1;"Application:User_Code";0.0436498;43649755;0.0708435;70843494;0;0
"Process 118";1;"MPI:MPI_Irecv";2.2e-05;22000;2.2e-05;22000;14;0
"Process 118";1;"MPI:MPI_Wait";0.02564;25639997;0.02564;25639997;28;0
"Process 25";1;"MPI:MPI_Isend";0.001855;1855000;0.001855;1855000;10;0
"Process 25";1;"MPI:MPI_Barrier";0.0270171;27017060;0.0270171;27017060;1;0
"Process 25";1;"Application:User_Code";0.0228484;22848434;0.0708435;70843494;0;0
"Process 25";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;10;0
"Process 25";1;"MPI:MPI_Wait";0.019107;19107000;0.019107;19107000;20;0
"Process 72";1;"MPI:MPI_Isend";0.000966;966000;0.000966;966000;14;0
"Process 72";1;"MPI:MPI_Barrier";0.00942511;9425108;0.00942511;9425108;1;0
"Process 72";1;"Application:User_Code";0.0388264;38826386;0.0708435;70843494;0;0
"Process 72";1;"MPI:MPI_Irecv";3.4e-05;34000;3.4e-05;34000;14;0
"Process 72";1;"MPI:MPI_Wait";0.021592;21592000;0.021592;21592000;28;0
"Process 119";1;"MPI:MPI_Isend";0.001509;1509000;0.001509;1509000;14;0
"Process 119";1;"Application:User_Code";0.0456165;45616497;0.0708435;70843494;0;0
"Process 119";1;"MPI:MPI_Irecv";2.7e-05;27000;2.7e-05;27000;14;0
"Process 119";1;"MPI:MPI_Wait";0.023691;23690997;0.023691;23690997;28;0
"Process 26";1;"MPI:MPI_Isend";0.002011;2011000;0.002011;2011000;10;0
"Process 26";1;"MPI:MPI_Barrier";0.0129531;12953060;0.0129531;12953060;1;0
"Process 26";1;"Application:User_Code";0.0342654;34265434;0.0708435;70843494;0;0
"Process 26";1;"MPI:MPI_Irecv";1.7e-05;17000;1.7e-05;17000;10;0
"Process 26";1;"MPI:MPI_Wait";0.021597;21597000;0.021597;21597000;20;0
"Process 73";1;"MPI:MPI_Isend";0.00092;920000;0.00092;920000;14;0
"Process 73";1;"MPI:MPI_Barrier";0.00952711;9527108;0.00952711;9527108;1;0
"Process 73";1;"Application:User_Code";0.0395394;39539386;0.0708435;70843494;0;0
"Process 73";1;"MPI:MPI_Irecv";2.1e-05;21000;2.1e-05;21000;14;0
"Process 73";1;"MPI:MPI_Wait";0.020836;20836000;0.020836;20836000;28;0
"Process 120";1;"MPI:MPI_Isend";0.001403;1403000;0.001403;1403000;14;0
"Process 120";1;"MPI:MPI_Barrier";0.00529474;5294743;0.00529474;5294743;1;0
"Process 120";1;"Application:User_Code";0.0392468;39246754;0.0708435;70843494;0;0
"Process 120";1;"MPI:MPI_Irecv";2.9e-05;29000;2.9e-05;29000;14;0
"Process 120";1;"MPI:MPI_Wait";0.02487;24869997;0.02487;24869997;28;0
"Process 27";1;"MPI:MPI_Isend";0.005382;5382000;0.005382;5382000;10;0
"Process 27";1;"MPI:MPI_Barrier";0.0138861;13886060;0.0138861;13886060;1;0
"Process 27";1;"Application:User_Code";0.0348484;34848434;0.0708435;70843494;0;0
"Process 27";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;10;0
"Process 27";1;"MPI:MPI_Wait";0.016712;16712000;0.016712;16712000;20;0
"Process 74";1;"MPI:MPI_Isend";0.000791;791000;0.000791;791000;13;0
"Process 74";1;"MPI:MPI_Barrier";0.0115501;11550108;0.0115501;11550108;1;0
"Process 74";1;"Application:User_Code";0.0378764;37876386;0.0708435;70843494;0;0
"Process 74";1;"MPI:MPI_Irecv";1.7e-05;17000;1.7e-05;17000;13;0
"Process 74";1;"MPI:MPI_Wait";0.020609;20609000;0.020609;20609000;26;0
"Process 121";1;"MPI:MPI_Isend";0.000647;647000;0.000647;647000;14;0
"Process 121";1;"MPI:MPI_Barrier";0.00507974;5079743;0.00507974;5079743;1;0
"Process 121";1;"Application:User_Code";0.0411998;41199754;0.0708435;70843494;0;0
"Process 121";1;"MPI:MPI_Irecv";2.1e-05;21000;2.1e-05;21000;14;0
"Process 121";1;"MPI:MPI_Wait";0.023896;23895997;0.023896;23895997;28;0
"Process 28";1;"MPI:MPI_Isend";0.001744;1744000;0.001744;1744000;14;0
"Process 28";1;"MPI:MPI_Barrier";0.00911806;9118060;0.00911806;9118060;1;0
"Process 28";1;"Application:User_Code";0.0410144;41014434;0.0708435;70843494;0;0
"Process 28";1;"MPI:MPI_Irecv";2.6e-05;26000;2.6e-05;26000;14;0
"Process 28";1;"MPI:MPI_Wait";0.018941;18941000;0.018941;18941000;28;0
"Process 75";1;"MPI:MPI_Isend";0.000514;514000;0.000514;514000;10;0
"Process 75";1;"MPI:MPI_Barrier";0.0126501;12650108;0.0126501;12650108;1;0
"Process 75";1;"Application:User_Code";0.0349374;34937386;0.0708435;70843494;0;0
"Process 75";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;10;0
"Process 75";1;"MPI:MPI_Wait";0.022726;22726000;0.022726;22726000;20;0
"Process 122";1;"MPI:MPI_Isend";0.000544;544000;0.000544;544000;14;0
"Process 122";1;"MPI:MPI_Barrier";0.00550174;5501743;0.00550174;5501743;1;0
"Process 122";1;"Application:User_Code";0.0405168;40516753;0.0708435;70843494;0;0
"Process 122";1;"MPI:MPI_Irecv";2.5e-05;25000;2.5e-05;25000;14;0
"Process 122";1;"MPI:MPI_Wait";0.024256;24255998;0.024256;24255998;28;0
"Process 29";1;"MPI:MPI_Isend";0.00307;3070000;0.00307;3070000;14;0
"Process 29";1;"MPI:MPI_Barrier";0.00848906;8489060;0.00848906;8489060;1;0
"Process 29";1;"Application:User_Code";0.0431974;43197434;0.0708435;70843494;0;0
"Process 29";1;"MPI:MPI_Irecv";2.3e-05;23000;2.3e-05;23000;14;0
"Process 29";1;"MPI:MPI_Wait";0.016064;16064000;0.016064;16064000;28;0
"Process 76";1;"MPI:MPI_Isend";0.000613;613000;0.000613;613000;10;0
"Process 76";1;"MPI:MPI_Barrier";0.0124941;12494108;0.0124941;12494108;1;0
"Process 76";1;"Application:User_Code";0.0338134;33813385;0.0708435;70843494;0;0
"Process 76";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;10;0
"Process 76";1;"MPI:MPI_Wait";0.023909;23909001;0.023909;23909001;20;0
"Process 123";1;"MPI:MPI_Isend";0.001587;1587000;0.001587;1587000;14;0
"Process 123";1;"MPI:MPI_Barrier";0.00620574;6205743;0.00620574;6205743;1;0
"Process 123";1;"Application:User_Code";0.0404498;40449753;0.0708435;70843494;0;0
"Process 123";1;"MPI:MPI_Irecv";2.4e-05;24000;2.4e-05;24000;14;0
"Process 123";1;"MPI:MPI_Wait";0.022577;22576998;0.022577;22576998;28;0
"Process 30";1;"MPI:MPI_Isend";0.002934;2934000;0.002934;2934000;14;0
"Process 30";1;"MPI:MPI_Barrier";0.0100221;10022060;0.0100221;10022060;1;0
"Process 30";1;"Application:User_Code";0.0408884;40888434;0.0708435;70843494;0;0
"Process 30";1;"MPI:MPI_Irecv";2.5e-05;25000;2.5e-05;25000;14;0
"Process 30";1;"MPI:MPI_Wait";0.016974;16974000;0.016974;16974000;28;0
"Process 77";1;"MPI:MPI_Isend";0.002023;2023000;0.002023;2023000;13;0
"Process 77";1;"MPI:MPI_Barrier";0.0134791;13479108;0.0134791;13479108;1;0
"Process 77";1;"Application:User_Code";0.0334824;33482386;0.0708435;70843494;0;0
"Process 77";1;"MPI:MPI_Irecv";2.3e-05;23000;2.3e-05;23000;13;0
"Process 77";1;"MPI:MPI_Wait";0.021836;21836000;0.021836;21836000;26;0
"Process 124";1;"MPI:MPI_Isend";0.000594;594000;0.000594;594000;14;0
"Process 124";1;"MPI:MPI_Barrier";0.00567174;5671743;0.00567174;5671743;1;0
"Process 124";1;"Application:User_Code";0.0413848;41384753;0.0708435;70843494;0;0
"Process 124";1;"MPI:MPI_Irecv";2.7e-05;27000;2.7e-05;27000;14;0
"Process 124";1;"MPI:MPI_Wait";0.023166;23165998;0.023166;23165998;28;0
"Process 31";1;"MPI:MPI_Isend";0.003626;3626000;0.003626;3626000;10;0
"Process 31";1;"MPI:MPI_Barrier";0.00955206;9552060;0.00955206;9552060;1;0
"Process 31";1;"Application:User_Code";0.0362804;36280434;0.0708435;70843494;0;0
"Process 31";1;"MPI:MPI_Irecv";1.7e-05;17000;1.7e-05;17000;10;0
"Process 31";1;"MPI:MPI_Wait";0.021368;21368000;0.021368;21368000;20;0
"Process 78";1;"MPI:MPI_Isend";0.003562;3562000;0.003562;3562000;10;0
"Process 78";1;"MPI:MPI_Barrier";0.0129061;12906108;0.0129061;12906108;1;0
"Process 78";1;"Application:User_Code";0.0341944;34194386;0.0708435;70843494;0;0
"Process 78";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;10;0
"Process 78";1;"MPI:MPI_Wait";0.020168;20168000;0.020168;20168000;20;0
"Process 125";1;"MPI:MPI_Isend";0.001273;1273000;0.001273;1273000;15;0
"Process 125";1;"MPI:MPI_Barrier";0.00638274;6382743;0.00638274;6382743;1;0
"Process 125";1;"Application:User_Code";0.0410458;41045753;0.0708435;70843494;0;0
"Process 125";1;"MPI:MPI_Irecv";1.7e-05;17000;1.7e-05;17000;15;0
"Process 125";1;"MPI:MPI_Wait";0.022125;22124998;0.022125;22124998;30;0
"Process 32";1;"MPI:MPI_Isend";0.00427;4270000;0.00427;4270000;10;0
"Process 32";1;"MPI:MPI_Barrier";0.0101291;10129060;0.0101291;10129060;1;0
"Process 32";1;"Application:User_Code";0.0352294;35229434;0.0708435;70843494;0;0
"Process 32";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;10;0
"Process 32";1;"MPI:MPI_Wait";0.021201;21201000;0.021201;21201000;20;0
"Process 79";1;"MPI:MPI_Isend";0.004518;4518000;0.004518;4518000;10;0
"Process 79";1;"MPI:MPI_Barrier";0.0120381;12038108;0.0120381;12038108;1;0
"Process 79";1;"Application:User_Code";0.0329014;32901386;0.0708435;70843494;0;0
"Process 79";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;10;0
"Process 79";1;"MPI:MPI_Wait";0.021372;21372000;0.021372;21372000;20;0
"Process 126";1;"MPI:MPI_Isend";0.000583;583000;0.000583;583000;10;0
"Process 126";1;"MPI:MPI_Barrier";0.00810074;8100743;0.00810074;8100743;1;0
"Process 126";1;"Application:User_Code";0.0346168;34616753;0.0708435;70843494;0;0
"Process 126";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;10;0
"Process 126";1;"MPI:MPI_Wait";0.02753;27529998;0.02753;27529998;20;0
"Process 33";1;"MPI:MPI_Isend";0.000771;771000;0.000771;771000;14;0
"Process 33";1;"MPI:MPI_Barrier";0.00851406;8514060;0.00851406;8514060;1;0
"Process 33";1;"Application:User_Code";0.0371264;37126434;0.0708435;70843494;0;0
"Process 33";1;"MPI:MPI_Irecv";2e-05;20000;2e-05;20000;14;0
"Process 33";1;"MPI:MPI_Wait";0.024412;24412000;0.024412;24412000;28;0
"Process 80";1;"MPI:MPI_Isend";0.002932;2932000;0.002932;2932000;10;0
"Process 80";1;"MPI:MPI_Barrier";0.0106561;10656108;0.0106561;10656108;1;0
"Process 80";1;"Application:User_Code";0.0335494;33549386;0.0708435;70843494;0;0
"Process 80";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;10;0
"Process 80";1;"MPI:MPI_Wait";0.023691;23691000;0.023691;23691000;20;0
"Process 127";1;"MPI:MPI_Isend";0.000675;675000;0.000675;675000;10;0
"Process 127";1;"MPI:MPI_Barrier";0.00920674;9206742;0.00920674;9206742;1;0
"Process 127";1;"Application:User_Code";0.0364618;36461754;0.0708435;70843494;0;0
"Process 127";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;10;0
"Process 127";1;"MPI:MPI_Wait";0.024487;24486998;0.024487;24486998;20;0
"Process 34";1;"MPI:MPI_Isend";0.001705;1705000;0.001705;1705000;14;0
"Process 34";1;"MPI:MPI_Barrier";0.00765306;7653060;0.00765306;7653060;1;0
"Process 34";1;"Application:User_Code";0.0426164;42616434;0.0708435;70843494;0;0
"Process 34";1;"MPI:MPI_Irecv";2.8e-05;28000;2.8e-05;28000;14;0
"Process 34";1;"MPI:MPI_Wait";0.018841;18841000;0.018841;18841000;28;0
"Process 81";1;"MPI:MPI_Isend";0.003572;3572000;0.003572;3572000;10;0
"Process 81";1;"MPI:MPI_Barrier";0.0116771;11677108;0.0116771;11677108;1;0
"Process 81";1;"Application:User_Code";0.0340384;34038386;0.0708435;70843494;0;0
"Process 81";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;10;0
"Process 81";1;"MPI:MPI_Wait";0.021541;21541000;0.021541;21541000;20;0
"Process 128";1;"MPI:MPI_Isend";0.001715;1714999;0.001715;1714999;10;0
"Process 128";1;"MPI:MPI_Barrier";0.0126467;12646742;0.0126467;12646742;1;0
"Process 128";1;"Application:User_Code";0.0315998;31599755;0.0708435;70843494;0;0
"Process 128";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;10;0
"Process 128";1;"MPI:MPI_Wait";0.024868;24867998;0.024868;24867998;20;0
"Process 35";1;"MPI:MPI_Isend";0.001157;1157000;0.001157;1157000;14;0
"Process 35";1;"MPI:MPI_Barrier";0.00810706;8107060;0.00810706;8107060;1;0
"Process 35";1;"Application:User_Code";0.0401884;40188434;0.0708435;70843494;0;0
"Process 35";1;"MPI:MPI_Irecv";2.4e-05;24000;2.4e-05;24000;14;0
"Process 35";1;"MPI:MPI_Wait";0.021367;21367000;0.021367;21367000;28;0
"Process 82";1;"MPI:MPI_Isend";0.004016;4016000;0.004016;4016000;10;0
"Process 82";1;"MPI:MPI_Barrier";0.0115061;11506108;0.0115061;11506108;1;0
"Process 82";1;"Application:User_Code";0.0335714;33571386;0.0708435;70843494;0;0
"Process 82";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;10;0
"Process 82";1;"MPI:MPI_Wait";0.021735;21735000;0.021735;21735000;20;0
"Process 129";1;"MPI:MPI_Isend";0.004582;4582000;0.004582;4582000;6;0
"Process 129";1;"MPI:MPI_Barrier";0.0193707;19370741;0.0193707;19370741;1;0
"Process 129";1;"Application:User_Code";0.0246498;24649755;0.0708435;70843494;0;0
"Process 129";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;6;0
"Process 129";1;"MPI:MPI_Wait";0.022231;22230998;0.022231;22230998;12;0
"Process 36";1;"MPI:MPI_Isend";0.000935;935000;0.000935;935000;14;0
"Process 36";1;"MPI:MPI_Barrier";0.00772806;7728060;0.00772806;7728060;1;0
"Process 36";1;"Application:User_Code";0.0423654;42365434;0.0708435;70843494;0;0
"Process 36";1;"MPI:MPI_Irecv";2.6e-05;26000;2.6e-05;26000;14;0
"Process 36";1;"MPI:MPI_Wait";0.019789;19789000;0.019789;19789000;28;0
"Process 83";1;"MPI:MPI_Isend";0.002239;2239000;0.002239;2239000;10;0
"Process 83";1;"MPI:MPI_Barrier";0.0120161;12016108;0.0120161;12016108;1;0
"Process 83";1;"Application:User_Code";0.0342714;34271386;0.0708435;70843494;0;0
"Process 83";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;10;0
"Process 83";1;"MPI:MPI_Wait";0.022304;22304000;0.022304;22304000;20;0
"Process 130";1;"MPI:MPI_Isend";0.005618;5618000;0.005618;5618000;6;0
"Process 130";1;"MPI:MPI_Barrier";0.0190977;19097741;0.0190977;19097741;1;0
"Process 130";1;"Application:User_Code";0.0245068;24506755;0.0708435;70843494;0;0
"Process 130";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;6;0
"Process 130";1;"MPI:MPI_Wait";0.021611;21610998;0.021611;21610998;12;0
"Process 37";1;"MPI:MPI_Isend";0.001178;1178000;0.001178;1178000;14;0
"Process 37";1;"MPI:MPI_Barrier";0.00764906;7649060;0.00764906;7649060;1;0
"Process 37";1;"Application:User_Code";0.0424834;42483434;0.0708435;70843494;0;0
"Process 37";1;"MPI:MPI_Irecv";2.1e-05;21000;2.1e-05;21000;14;0
"Process 37";1;"MPI:MPI_Wait";0.019512;19512000;0.019512;19512000;28;0
"Process 84";1;"MPI:MPI_Isend";0.001754;1754000;0.001754;1754000;10;0
"Process 84";1;"MPI:MPI_Barrier";0.0128001;12800108;0.0128001;12800108;1;0
"Process 84";1;"Application:User_Code";0.0332004;33200386;0.0708435;70843494;0;0
"Process 84";1;"MPI:MPI_Irecv";1.7e-05;17000;1.7e-05;17000;10;0
"Process 84";1;"MPI:MPI_Wait";0.023072;23072000;0.023072;23072000;20;0
"Process 131";1;"MPI:MPI_Isend";0.005428;5428000;0.005428;5428000;10;0
"Process 131";1;"MPI:MPI_Barrier";0.00950974;9509742;0.00950974;9509742;1;0
"Process 131";1;"Application:User_Code";0.0341398;34139754;0.0708435;70843494;0;0
"Process 131";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;10;0
"Process 131";1;"MPI:MPI_Wait";0.021756;21755998;0.021756;21755998;20;0
"Process 38";1;"MPI:MPI_Isend";0.003429;3429000;0.003429;3429000;14;0
"Process 38";1;"MPI:MPI_Barrier";0.00948306;9483060;0.00948306;9483060;1;0
"Process 38";1;"Application:User_Code";0.0406494;40649434;0.0708435;70843494;0;0
"Process 38";1;"MPI:MPI_Irecv";2.2e-05;22000;2.2e-05;22000;14;0
"Process 38";1;"MPI:MPI_Wait";0.01726;17260000;0.01726;17260000;28;0
"Process 85";1;"MPI:MPI_Isend";0.000455;455000;0.000455;455000;10;0
"Process 85";1;"MPI:MPI_Barrier";0.0141481;14148108;0.0141481;14148108;1;0
"Process 85";1;"Application:User_Code";0.0334684;33468385;0.0708435;70843494;0;0
"Process 85";1;"MPI:MPI_Irecv";1.7e-05;17000;1.7e-05;17000;10;0
"Process 85";1;"MPI:MPI_Wait";0.022755;22755001;0.022755;22755001;20;0
"Process 132";1;"MPI:MPI_Isend";0.005619;5619000;0.005619;5619000;10;0
"Process 132";1;"MPI:MPI_Barrier";0.00647774;6477743;0.00647774;6477743;1;0
"Process 132";1;"Application:User_Code";0.0352248;35224754;0.0708435;70843494;0;0
"Process 132";1;"MPI:MPI_Irecv";1.7e-05;17000;1.7e-05;17000;10;0
"Process 132";1;"MPI:MPI_Wait";0.023505;23504997;0.023505;23504997;20;0
"Process 39";1;"MPI:MPI_Isend";0.002109;2109000;0.002109;2109000;10;0
"Process 39";1;"MPI:MPI_Barrier";0.0129861;12986060;0.0129861;12986060;1;0
"Process 39";1;"Application:User_Code";0.0347064;34706434;0.0708435;70843494;0;0
"Process 39";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;10;0
"Process 39";1;"MPI:MPI_Wait";0.021029;21029000;0.021029;21029000;20;0
"Process 86";1;"MPI:MPI_Isend";0.00051;510000;0.00051;510000;10;0
"Process 86";1;"MPI:MPI_Barrier";0.0150471;15047108;0.0150471;15047108;1;0
"Process 86";1;"Application:User_Code";0.0334034;33403385;0.0708435;70843494;0;0
"Process 86";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;10;0
"Process 86";1;"MPI:MPI_Wait";0.021867;21867001;0.021867;21867001;20;0
"Process 133";1;"MPI:MPI_Isend";0.006175;6175000;0.006175;6175000;10;0
"Process 133";1;"MPI:MPI_Barrier";0.00824674;8246743;0.00824674;8246743;1;0
"Process 133";1;"Application:User_Code";0.0342018;34201753;0.0708435;70843494;0;0
"Process 133";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;10;0
"Process 133";1;"MPI:MPI_Wait";0.022206;22205998;0.022206;22205998;20;0
"Process 40";1;"MPI:MPI_Isend";0.003456;3456000;0.003456;3456000;10;0
"Process 40";1;"MPI:MPI_Barrier";0.00976806;9768060;0.00976806;9768060;1;0
"Process 40";1;"Application:User_Code";0.0353394;35339434;0.0708435;70843494;0;0
"Process 40";1;"MPI:MPI_Irecv";1.8e-05;18000;1.8e-05;18000;10;0
"Process 40";1;"MPI:MPI_Wait";0.022262;22262000;0.022262;22262000;20;0
"Process 87";1;"MPI:MPI_Isend";0.003986;3986000;0.003986;3986000;9;0
"Process 87";1;"MPI:MPI_Barrier";0.0181891;18189108;0.0181891;18189108;1;0
"Process 87";1;"Application:User_Code";0.0280784;28078386;0.0708435;70843494;0;0
"Process 87";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;9;0
"Process 87";1;"MPI:MPI_Wait";0.020578;20578000;0.020578;20578000;18;0
"Process 134";1;"MPI:MPI_Isend";0.004028;4028000;0.004028;4028000;10;0
"Process 134";1;"MPI:MPI_Barrier";0.00656174;6561743;0.00656174;6561743;1;0
"Process 134";1;"Application:User_Code";0.0348438;34843754;0.0708435;70843494;0;0
"Process 134";1;"MPI:MPI_Irecv";1.7e-05;17000;1.7e-05;17000;10;0
"Process 134";1;"MPI:MPI_Wait";0.025393;25392997;0.025393;25392997;20;0
"Process 41";1;"MPI:MPI_Isend";0.005622;5622000;0.005622;5622000;13;0
"Process 41";1;"MPI:MPI_Barrier";0.0100321;10032060;0.0100321;10032060;1;0
"Process 41";1;"Application:User_Code";0.0356114;35611434;0.0708435;70843494;0;0
"Process 41";1;"MPI:MPI_Irecv";1.9e-05;19000;1.9e-05;19000;13;0
"Process 41";1;"MPI:MPI_Wait";0.019559;19559000;0.019559;19559000;26;0
"Process 88";1;"MPI:MPI_Isend";0.005627;5627000;0.005627;5627000;6;0
"Process 88";1;"MPI:MPI_Barrier";0.0306221;30622109;0.0306221;30622109;1;0
"Process 88";1;"Application:User_Code";0.0216124;21612385;0.0708435;70843494;0;0
"Process 88";1;"MPI:MPI_Wait";0.012982;12982000;0.012982;12982000;12;0
"Process 135";1;"MPI:MPI_Isend";0.004412;4412000;0.004412;4412000;10;0
"Process 135";1;"MPI:MPI_Barrier";0.00753074;7530743;0.00753074;7530743;1;0
"Process 135";1;"Application:User_Code";0.0355098;35509753;0.0708435;70843494;0;0
"Process 135";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;10;0
"Process 135";1;"MPI:MPI_Wait";0.023379;23378998;0.023379;23378998;20;0
"Process 42";1;"MPI:MPI_Isend";0.005972;5972000;0.005972;5972000;10;0
"Process 42";1;"MPI:MPI_Barrier";0.00892106;8921060;0.00892106;8921060;1;0
"Process 42";1;"Application:User_Code";0.0365734;36573434;0.0708435;70843494;0;0
"Process 42";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;10;0
"Process 42";1;"MPI:MPI_Wait";0.019364;19364000;0.019364;19364000;20;0
"Process 89";1;"MPI:MPI_Isend";0.003658;3658000;0.003658;3658000;8;0
"Process 89";1;"MPI:MPI_Barrier";0.0374181;37418109;0.0374181;37418109;1;0
"Process 89";1;"Application:User_Code";0.0180414;18041384;0.0708435;70843494;0;0
"Process 89";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;8;0
"Process 89";1;"MPI:MPI_Wait";0.011712;11712001;0.011712;11712001;16;0
"Process 136";1;"MPI:MPI_Isend";0.003273;3273000;0.003273;3273000;10;0
"Process 136";1;"MPI:MPI_Barrier";0.00792574;7925743;0.00792574;7925743;1;0
"Process 136";1;"Application:User_Code";0.0346858;34685753;0.0708435;70843494;0;0
"Process 136";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;10;0
"Process 136";1;"MPI:MPI_Wait";0.024944;24943998;0.024944;24943998;20;0
"Process 43";1;"MPI:MPI_Isend";0.008074;8074000;0.008074;8074000;11;0
"Process 43";1;"MPI:MPI_Barrier";0.0162561;16256060;0.0162561;16256060;1;0
"Process 43";1;"Application:User_Code";0.0337314;33731434;0.0708435;70843494;0;0
"Process 43";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;11;0
"Process 43";1;"MPI:MPI_Wait";0.012766;12766000;0.012766;12766000;22;0
"Process 90";1;"MPI:MPI_Isend";0.005242;5242000;0.005242;5242000;6;0
"Process 90";1;"MPI:MPI_Barrier";0.0223301;22330108;0.0223301;22330108;1;0
"Process 90";1;"Application:User_Code";0.0224294;22429385;0.0708435;70843494;0;0
"Process 90";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;6;0
"Process 90";1;"MPI:MPI_Wait";0.020834;20834001;0.020834;20834001;12;0
"Process 137";1;"MPI:MPI_Isend";0.002054;2054000;0.002054;2054000;10;0
"Process 137";1;"MPI:MPI_Barrier";0.00843674;8436742;0.00843674;8436742;1;0
"Process 137";1;"Application:User_Code";0.0362378;36237754;0.0708435;70843494;0;0
"Process 137";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;10;0
"Process 137";1;"MPI:MPI_Wait";0.0241;24099998;0.0241;24099998;20;0
"Process 44";1;"MPI:MPI_Isend";0.005899;5899000;0.005899;5899000;10;0
"Process 44";1;"MPI:MPI_Barrier";0.00877506;8775060;0.00877506;8775060;1;0
"Process 44";1;"Application:User_Code";0.0366514;36651434;0.0708435;70843494;0;0
"Process 44";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;10;0
"Process 44";1;"MPI:MPI_Wait";0.019503;19503000;0.019503;19503000;20;0
"Process 91";1;"MPI:MPI_Isend";0.005185;5185000;0.005185;5185000;6;0
"Process 91";1;"MPI:MPI_Barrier";0.0212661;21266108;0.0212661;21266108;1;0
"Process 91";1;"Application:User_Code";0.0237464;23746385;0.0708435;70843494;0;0
"Process 91";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;6;0
"Process 91";1;"MPI:MPI_Wait";0.020637;20637001;0.020637;20637001;12;0
"Process 138";1;"MPI:MPI_Isend";0.001952;1952000;0.001952;1952000;11;0
"Process 138";1;"MPI:MPI_Barrier";0.0102927;10292742;0.0102927;10292742;1;0
"Process 138";1;"Application:User_Code";0.0352578;35257754;0.0708435;70843494;0;0
"Process 138";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;11;0
"Process 138";1;"MPI:MPI_Wait";0.023328;23327998;0.023328;23327998;22;0
"Process 45";1;"MPI:MPI_Isend";0.007368;7368000;0.007368;7368000;10;0
"Process 45";1;"MPI:MPI_Barrier";0.00960906;9609060;0.00960906;9609060;1;0
"Process 45";1;"Application:User_Code";0.0369834;36983434;0.0708435;70843494;0;0
"Process 45";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;10;0
"Process 45";1;"MPI:MPI_Wait";0.016869;16869000;0.016869;16869000;20;0
"Process 92";1;"MPI:MPI_Isend";0.005018;5018000;0.005018;5018000;10;0
"Process 92";1;"MPI:MPI_Barrier";0.0154191;15419108;0.0154191;15419108;1;0
"Process 92";1;"Application:User_Code";0.0289544;28954386;0.0708435;70843494;0;0
"Process 92";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;10;0
"Process 92";1;"MPI:MPI_Wait";0.02144;21440000;0.02144;21440000;20;0
"Process 139";1;"MPI:MPI_Isend";0.000706999;706999;0.000706999;706999;10;0
"Process 139";1;"MPI:MPI_Barrier";0.00894474;8944742;0.00894474;8944742;1;0
"Process 139";1;"Application:User_Code";0.0359848;35984755;0.0708435;70843494;0;0
"Process 139";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;10;0
"Process 139";1;"MPI:MPI_Wait";0.025191;25190998;0.025191;25190998;20;0
"Process 46";1;"MPI:MPI_Isend";0.005922;5922000;0.005922;5922000;10;0
"Process 46";1;"MPI:MPI_Barrier";0.0120751;12075060;0.0120751;12075060;1;0
"Process 46";1;"Application:User_Code";0.0358614;35861434;0.0708435;70843494;0;0
"Process 46";1;"MPI:MPI_Irecv";1.9e-05;19000;1.9e-05;19000;10;0
"Process 46";1;"MPI:MPI_Wait";0.016966;16966000;0.016966;16966000;20;0
"Process 93";1;"MPI:MPI_Isend";0.006579;6579000;0.006579;6579000;10;0
"Process 93";1;"MPI:MPI_Barrier";0.0112221;11222108;0.0112221;11222108;1;0
"Process 93";1;"Application:User_Code";0.0323114;32311386;0.0708435;70843494;0;0
"Process 93";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;10;0
"Process 93";1;"MPI:MPI_Wait";0.020717;20717000;0.020717;20717000;20;0
"Process 140";1;"MPI:MPI_Isend";0.000709;709000;0.000709;709000;10;0
"Process 140";1;"MPI:MPI_Barrier";0.00883074;8830742;0.00883074;8830742;1;0
"Process 140";1;"Application:User_Code";0.0354948;35494754;0.0708435;70843494;0;0
"Process 140";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;10;0
"Process 140";1;"MPI:MPI_Wait";0.025794;25793998;0.025794;25793998;20;0


==> figures/fig-SPMV/SPMV_stat/240_ep.txt <==
Process(Group);# Processes;Function(Group);Time Self [s];Time Self [tick];Time Total [s];Time Total [tick];# Calls;SCL
"Process 0";1;"MPI:MPI_Isend";0.001221;1221000;0.001221;1221000;9;0
"Process 0";1;"MPI:MPI_Barrier";0.00746157;7461570;0.00746157;7461570;1;0
"Process 0";1;"Application:User_Code";0.0177316;17731577;0.0356401;35640147;0;0
"Process 0";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;9;0
"Process 0";1;"MPI:MPI_Wait";0.009219;9219000;0.009219;9219000;18;0
"Process 71";1;"MPI:MPI_Isend";0.002887;2887000;0.002887;2887000;16;0
"Process 71";1;"MPI:MPI_Barrier";0.00146311;1463115;0.00146311;1463115;1;0
"Process 71";1;"Application:User_Code";0.018923;18923033;0.0356401;35640147;0;0
"Process 71";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;16;0
"Process 71";1;"MPI:MPI_Wait";0.012355;12354999;0.012355;12354999;32;0
"Process 142";1;"MPI:MPI_Isend";0.003908;3907999;0.003908;3907999;10;0
"Process 142";1;"MPI:MPI_Barrier";0.00337528;3375281;0.00337528;3375281;1;0
"Process 142";1;"Application:User_Code";0.0175379;17537867;0.0356401;35640147;0;0
"Process 142";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;10;0
"Process 142";1;"MPI:MPI_Wait";0.01081;10810000;0.01081;10810000;20;0
"Process 213";1;"MPI:MPI_Isend";0.00217;2169999;0.00217;2169999;12;0
"Process 213";1;"MPI:MPI_Barrier";0.0039475;3947503;0.0039475;3947503;1;0
"Process 213";1;"Application:User_Code";0.0168816;16881646;0.0356401;35640147;0;0
"Process 213";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 213";1;"MPI:MPI_Wait";0.012629;12628999;0.012629;12628999;24;0
"Process 1";1;"MPI:MPI_Isend";0.000942;942000;0.000942;942000;10;0
"Process 1";1;"MPI:MPI_Barrier";0.00564457;5644570;0.00564457;5644570;1;0
"Process 1";1;"Application:User_Code";0.0187006;18700577;0.0356401;35640147;0;0
"Process 1";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;10;0
"Process 1";1;"MPI:MPI_Wait";0.010346;10346000;0.010346;10346000;20;0
"Process 72";1;"MPI:MPI_Isend";0.001674;1674000;0.001674;1674000;12;0
"Process 72";1;"MPI:MPI_Barrier";0.000334115;334115;0.000334115;334115;1;0
"Process 72";1;"Application:User_Code";0.019223;19223033;0.0356401;35640147;0;0
"Process 72";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 72";1;"MPI:MPI_Wait";0.014397;14396999;0.014397;14396999;24;0
"Process 143";1;"MPI:MPI_Isend";0.004283;4282999;0.004283;4282999;14;0
"Process 143";1;"MPI:MPI_Barrier";0.00298428;2984281;0.00298428;2984281;1;0
"Process 143";1;"Application:User_Code";0.0184529;18452867;0.0356401;35640147;0;0
"Process 143";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;14;0
"Process 143";1;"MPI:MPI_Wait";0.00991;9910000;0.00991;9910000;28;0
"Process 214";1;"MPI:MPI_Isend";0.002299;2298999;0.002299;2298999;14;0
"Process 214";1;"MPI:MPI_Barrier";0.0056035;5603503;0.0056035;5603503;1;0
"Process 214";1;"Application:User_Code";0.0166866;16686646;0.0356401;35640147;0;0
"Process 214";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;14;0
"Process 214";1;"MPI:MPI_Wait";0.011038;11037999;0.011038;11037999;28;0
"Process 2";1;"MPI:MPI_Isend";0.001182;1182000;0.001182;1182000;9;0
"Process 2";1;"MPI:MPI_Barrier";0.00864757;8647570;0.00864757;8647570;1;0
"Process 2";1;"Application:User_Code";0.0163846;16384577;0.0356401;35640147;0;0
"Process 2";1;"MPI:MPI_Irecv";5e-06;5000;5e-06;5000;9;0
"Process 2";1;"MPI:MPI_Wait";0.009421;9421000;0.009421;9421000;18;0
"Process 73";1;"MPI:MPI_Isend";0.002101;2101000;0.002101;2101000;13;0
"Process 73";1;"MPI:MPI_Barrier";0.00207011;2070115;0.00207011;2070115;1;0
"Process 73";1;"Application:User_Code";0.018235;18235033;0.0356401;35640147;0;0
"Process 73";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;13;0
"Process 73";1;"MPI:MPI_Wait";0.013225;13224999;0.013225;13224999;26;0
"Process 144";1;"MPI:MPI_Isend";0.00075;750000;0.00075;750000;11;0
"Process 144";1;"MPI:MPI_Barrier";0.00124497;1244975;0.00124497;1244975;1;0
"Process 144";1;"Application:User_Code";0.0176122;17612174;0.0356401;35640147;0;0
"Process 144";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 144";1;"MPI:MPI_Wait";0.016023;16022998;0.016023;16022998;22;0
"Process 215";1;"MPI:MPI_Isend";0.001733;1733000;0.001733;1733000;11;0
"Process 215";1;"MPI:MPI_Barrier";0.0078455;7845503;0.0078455;7845503;1;0
"Process 215";1;"Application:User_Code";0.0150666;15066645;0.0356401;35640147;0;0
"Process 215";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 215";1;"MPI:MPI_Wait";0.010986;10985999;0.010986;10985999;22;0
"Process 3";1;"MPI:MPI_Isend";0.002118;2118000;0.002118;2118000;8;0
"Process 3";1;"MPI:MPI_Barrier";0.0119926;11992570;0.0119926;11992570;1;0
"Process 3";1;"Application:User_Code";0.0136346;13634577;0.0356401;35640147;0;0
"Process 3";1;"MPI:MPI_Irecv";5e-06;5000;5e-06;5000;8;0
"Process 3";1;"MPI:MPI_Wait";0.00789;7890000;0.00789;7890000;16;0
"Process 74";1;"MPI:MPI_Isend";0.002343;2343000;0.002343;2343000;12;0
"Process 74";1;"MPI:MPI_Barrier";0.000331115;331115;0.000331115;331115;1;0
"Process 74";1;"Application:User_Code";0.018826;18826033;0.0356401;35640147;0;0
"Process 74";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;12;0
"Process 74";1;"MPI:MPI_Wait";0.014131;14130999;0.014131;14130999;24;0
"Process 145";1;"MPI:MPI_Isend";0.001305;1305000;0.001305;1305000;12;0
"Process 145";1;"MPI:MPI_Barrier";0.00132997;1329975;0.00132997;1329975;1;0
"Process 145";1;"Application:User_Code";0.0184662;18466174;0.0356401;35640147;0;0
"Process 145";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 145";1;"MPI:MPI_Wait";0.014527;14526998;0.014527;14526998;24;0
"Process 216";1;"MPI:MPI_Isend";0.001615;1615000;0.001615;1615000;12;0
"Process 216";1;"MPI:MPI_Barrier";0.0087405;8740502;0.0087405;8740502;1;0
"Process 216";1;"Application:User_Code";0.0136446;13644647;0.0356401;35640147;0;0
"Process 216";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 216";1;"MPI:MPI_Wait";0.011629;11628998;0.011629;11628998;24;0
"Process 4";1;"MPI:MPI_Isend";0.00096;960000;0.00096;960000;12;0
"Process 4";1;"MPI:MPI_Barrier";0.00565557;5655570;0.00565557;5655570;1;0
"Process 4";1;"Application:User_Code";0.0198556;19855577;0.0356401;35640147;0;0
"Process 4";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;12;0
"Process 4";1;"MPI:MPI_Wait";0.009162;9162000;0.009162;9162000;24;0
"Process 75";1;"MPI:MPI_Isend";0.001747;1747000;0.001747;1747000;12;0
"Process 75";1;"MPI:MPI_Barrier";0.000397115;397115;0.000397115;397115;1;0
"Process 75";1;"Application:User_Code";0.019269;19269033;0.0356401;35640147;0;0
"Process 75";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 75";1;"MPI:MPI_Wait";0.014215;14214999;0.014215;14214999;24;0
"Process 146";1;"MPI:MPI_Isend";0.000926;926000;0.000926;926000;11;0
"Process 146";1;"MPI:MPI_Barrier";0.00535297;5352975;0.00535297;5352975;1;0
"Process 146";1;"Application:User_Code";0.0172892;17289174;0.0356401;35640147;0;0
"Process 146";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 146";1;"MPI:MPI_Wait";0.012063;12062998;0.012063;12062998;22;0
"Process 217";1;"MPI:MPI_Isend";0.002968;2968000;0.002968;2968000;11;0
"Process 217";1;"MPI:MPI_Barrier";0.0104165;10416502;0.0104165;10416502;1;0
"Process 217";1;"Application:User_Code";0.0141616;14161645;0.0356401;35640147;0;0
"Process 217";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;11;0
"Process 217";1;"MPI:MPI_Wait";0.008083;8083000;0.008083;8083000;22;0
"Process 5";1;"MPI:MPI_Isend";0.002017;2017000;0.002017;2017000;11;0
"Process 5";1;"MPI:MPI_Barrier";0.00801057;8010570;0.00801057;8010570;1;0
"Process 5";1;"Application:User_Code";0.0170446;17044577;0.0356401;35640147;0;0
"Process 5";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;11;0
"Process 5";1;"MPI:MPI_Wait";0.00856;8560000;0.00856;8560000;22;0
"Process 76";1;"MPI:MPI_Isend";0.002274;2274000;0.002274;2274000;15;0
"Process 76";1;"MPI:MPI_Barrier";0.00234811;2348115;0.00234811;2348115;1;0
"Process 76";1;"Application:User_Code";0.017812;17812033;0.0356401;35640147;0;0
"Process 76";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;15;0
"Process 76";1;"MPI:MPI_Wait";0.013194;13193999;0.013194;13193999;30;0
"Process 147";1;"MPI:MPI_Isend";0.001119;1119000;0.001119;1119000;13;0
"Process 147";1;"MPI:MPI_Barrier";0.00138197;1381975;0.00138197;1381975;1;0
"Process 147";1;"Application:User_Code";0.0172442;17244174;0.0356401;35640147;0;0
"Process 147";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;13;0
"Process 147";1;"MPI:MPI_Wait";0.015885;15884998;0.015885;15884998;26;0
"Process 218";1;"MPI:MPI_Isend";0.002633;2633000;0.002633;2633000;11;0
"Process 218";1;"MPI:MPI_Barrier";0.0080255;8025502;0.0080255;8025502;1;0
"Process 218";1;"Application:User_Code";0.0125926;12592647;0.0356401;35640147;0;0
"Process 218";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 218";1;"MPI:MPI_Wait";0.01238;12379998;0.01238;12379998;22;0
"Process 6";1;"MPI:MPI_Isend";0.001948;1948000;0.001948;1948000;12;0
"Process 6";1;"MPI:MPI_Barrier";0.00652357;6523570;0.00652357;6523570;1;0
"Process 6";1;"Application:User_Code";0.0175916;17591577;0.0356401;35640147;0;0
"Process 6";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 6";1;"MPI:MPI_Wait";0.009567;9567000;0.009567;9567000;24;0
"Process 77";1;"MPI:MPI_Isend";0.002878;2878000;0.002878;2878000;11;0
"Process 77";1;"MPI:MPI_Barrier";0.00270911;2709115;0.00270911;2709115;1;0
"Process 77";1;"Application:User_Code";0.01792;17920033;0.0356401;35640147;0;0
"Process 77";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 77";1;"MPI:MPI_Wait";0.012123;12122999;0.012123;12122999;22;0
"Process 148";1;"MPI:MPI_Isend";0.001274;1274000;0.001274;1274000;12;0
"Process 148";1;"MPI:MPI_Barrier";0.00519697;5196975;0.00519697;5196975;1;0
"Process 148";1;"Application:User_Code";0.0171722;17172174;0.0356401;35640147;0;0
"Process 148";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 148";1;"MPI:MPI_Wait";0.011986;11985998;0.011986;11985998;24;0
"Process 219";1;"MPI:MPI_Isend";0.002471;2470999;0.002471;2470999;11;0
"Process 219";1;"MPI:MPI_Barrier";0.0093425;9342502;0.0093425;9342502;1;0
"Process 219";1;"Application:User_Code";0.0135766;13576646;0.0356401;35640147;0;0
"Process 219";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;11;0
"Process 219";1;"MPI:MPI_Wait";0.010242;10242000;0.010242;10242000;22;0
"Process 7";1;"MPI:MPI_Isend";0.00224;2240000;0.00224;2240000;12;0
"Process 7";1;"MPI:MPI_Barrier";0.00503557;5035570;0.00503557;5035570;1;0
"Process 7";1;"Application:User_Code";0.0203646;20364577;0.0356401;35640147;0;0
"Process 7";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 7";1;"MPI:MPI_Wait";0.00799;7990000;0.00799;7990000;24;0
"Process 78";1;"MPI:MPI_Isend";0.003165;3165000;0.003165;3165000;11;0
"Process 78";1;"MPI:MPI_Barrier";0.00518611;5186115;0.00518611;5186115;1;0
"Process 78";1;"Application:User_Code";0.016764;16764033;0.0356401;35640147;0;0
"Process 78";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 78";1;"MPI:MPI_Wait";0.010515;10514999;0.010515;10514999;22;0
"Process 149";1;"MPI:MPI_Isend";0.000527;527000;0.000527;527000;9;0
"Process 149";1;"MPI:MPI_Barrier";0.00479497;4794975;0.00479497;4794975;1;0
"Process 149";1;"Application:User_Code";0.0180672;18067174;0.0356401;35640147;0;0
"Process 149";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;9;0
"Process 149";1;"MPI:MPI_Wait";0.01224;12239998;0.01224;12239998;18;0
"Process 220";1;"MPI:MPI_Isend";0.003354;3354000;0.003354;3354000;12;0
"Process 220";1;"MPI:MPI_Barrier";0.0122515;12251502;0.0122515;12251502;1;0
"Process 220";1;"Application:User_Code";0.0148236;14823645;0.0356401;35640147;0;0
"Process 220";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 220";1;"MPI:MPI_Wait";0.005201;5201000;0.005201;5201000;24;0
"Process 8";1;"MPI:MPI_Isend";0.002276;2276000;0.002276;2276000;10;0
"Process 8";1;"MPI:MPI_Barrier";0.00736657;7366570;0.00736657;7366570;1;0
"Process 8";1;"Application:User_Code";0.0147996;14799577;0.0356401;35640147;0;0
"Process 8";1;"MPI:MPI_Irecv";6e-06;6000;6e-06;6000;10;0
"Process 8";1;"MPI:MPI_Wait";0.011192;11192000;0.011192;11192000;20;0
"Process 79";1;"MPI:MPI_Isend";0.003153;3153000;0.003153;3153000;11;0
"Process 79";1;"MPI:MPI_Barrier";0.0136641;13664115;0.0136641;13664115;1;0
"Process 79";1;"Application:User_Code";0.012225;12225032;0.0356401;35640147;0;0
"Process 79";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;11;0
"Process 79";1;"MPI:MPI_Wait";0.006587;6587000;0.006587;6587000;22;0
"Process 150";1;"MPI:MPI_Isend";0.001298;1298000;0.001298;1298000;9;0
"Process 150";1;"MPI:MPI_Barrier";0.00942797;9427974;0.00942797;9427974;1;0
"Process 150";1;"Application:User_Code";0.0153112;15311174;0.0356401;35640147;0;0
"Process 150";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;9;0
"Process 150";1;"MPI:MPI_Wait";0.009593;9592999;0.009593;9592999;18;0
"Process 221";1;"MPI:MPI_Isend";0.002077;2077000;0.002077;2077000;11;0
"Process 221";1;"MPI:MPI_Barrier";0.0130915;13091502;0.0130915;13091502;1;0
"Process 221";1;"Application:User_Code";0.0145266;14526646;0.0356401;35640147;0;0
"Process 221";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;11;0
"Process 221";1;"MPI:MPI_Wait";0.005938;5937999;0.005938;5937999;22;0
"Process 9";1;"MPI:MPI_Isend";0.00077;770000;0.00077;770000;12;0
"Process 9";1;"MPI:MPI_Barrier";0.00545457;5454570;0.00545457;5454570;1;0
"Process 9";1;"Application:User_Code";0.0191756;19175577;0.0356401;35640147;0;0
"Process 9";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 9";1;"MPI:MPI_Wait";0.010229;10229000;0.010229;10229000;24;0
"Process 80";1;"MPI:MPI_Isend";0.002814;2814000;0.002814;2814000;14;0
"Process 80";1;"MPI:MPI_Barrier";0.00696911;6969115;0.00696911;6969115;1;0
"Process 80";1;"Application:User_Code";0.016411;16411033;0.0356401;35640147;0;0
"Process 80";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;14;0
"Process 80";1;"MPI:MPI_Wait";0.009433;9432999;0.009433;9432999;28;0
"Process 151";1;"MPI:MPI_Isend";0.001018;1018000;0.001018;1018000;11;0
"Process 151";1;"MPI:MPI_Barrier";0.011028;11027974;0.011028;11027974;1;0
"Process 151";1;"Application:User_Code";0.0156162;15616174;0.0356401;35640147;0;0
"Process 151";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;11;0
"Process 151";1;"MPI:MPI_Wait";0.007967;7966999;0.007967;7966999;22;0
"Process 222";1;"MPI:MPI_Isend";0.002663;2663000;0.002663;2663000;10;0
"Process 222";1;"MPI:MPI_Barrier";0.0120575;12057502;0.0120575;12057502;1;0
"Process 222";1;"Application:User_Code";0.0143876;14387646;0.0356401;35640147;0;0
"Process 222";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;10;0
"Process 222";1;"MPI:MPI_Wait";0.006524;6523999;0.006524;6523999;20;0
"Process 10";1;"MPI:MPI_Isend";0.000594;594000;0.000594;594000;12;0
"Process 10";1;"MPI:MPI_Barrier";0.00503557;5035570;0.00503557;5035570;1;0
"Process 10";1;"Application:User_Code";0.0202816;20281577;0.0356401;35640147;0;0
"Process 10";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;12;0
"Process 10";1;"MPI:MPI_Wait";0.00972;9720000;0.00972;9720000;24;0
"Process 81";1;"MPI:MPI_Isend";0.004138;4138000;0.004138;4138000;14;0
"Process 81";1;"MPI:MPI_Barrier";0.00426411;4264115;0.00426411;4264115;1;0
"Process 81";1;"Application:User_Code";0.018539;18539033;0.0356401;35640147;0;0
"Process 81";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;14;0
"Process 81";1;"MPI:MPI_Wait";0.008689;8688999;0.008689;8688999;28;0
"Process 152";1;"MPI:MPI_Isend";0.003537;3537000;0.003537;3537000;13;0
"Process 152";1;"MPI:MPI_Barrier";0.000933975;933975;0.000933975;933975;1;0
"Process 152";1;"Application:User_Code";0.0194852;19485173;0.0356401;35640147;0;0
"Process 152";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;13;0
"Process 152";1;"MPI:MPI_Wait";0.011673;11672999;0.011673;11672999;26;0
"Process 223";1;"MPI:MPI_Isend";0.00331;3310000;0.00331;3310000;9;0
"Process 223";1;"MPI:MPI_Barrier";0.0133185;13318502;0.0133185;13318502;1;0
"Process 223";1;"Application:User_Code";0.0141796;14179646;0.0356401;35640147;0;0
"Process 223";1;"MPI:MPI_Irecv";6e-06;6000;6e-06;6000;9;0
"Process 223";1;"MPI:MPI_Wait";0.004826;4825999;0.004826;4825999;18;0
"Process 11";1;"MPI:MPI_Isend";0.001593;1593000;0.001593;1593000;10;0
"Process 11";1;"MPI:MPI_Barrier";0.00761357;7613570;0.00761357;7613570;1;0
"Process 11";1;"Application:User_Code";0.0145116;14511577;0.0356401;35640147;0;0
"Process 11";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;10;0
"Process 11";1;"MPI:MPI_Wait";0.011913;11913000;0.011913;11913000;20;0
"Process 82";1;"MPI:MPI_Isend";0.005329;5329000;0.005329;5329000;12;0
"Process 82";1;"MPI:MPI_Barrier";0.000288115;288115;0.000288115;288115;1;0
"Process 82";1;"Application:User_Code";0.019393;19393033;0.0356401;35640147;0;0
"Process 82";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;12;0
"Process 82";1;"MPI:MPI_Wait";0.010617;10616999;0.010617;10616999;24;0
"Process 153";1;"MPI:MPI_Isend";0.008579;8578999;0.008579;8578999;12;0
"Process 153";1;"MPI:MPI_Barrier";0.00237897;2378975;0.00237897;2378975;1;0
"Process 153";1;"Application:User_Code";0.0181532;18153174;0.0356401;35640147;0;0
"Process 153";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 153";1;"MPI:MPI_Wait";0.006517;6516999;0.006517;6516999;24;0
"Process 224";1;"MPI:MPI_Isend";0.001848;1848000;0.001848;1848000;8;0
"Process 224";1;"MPI:MPI_Barrier";0.0136165;13616502;0.0136165;13616502;1;0
"Process 224";1;"Application:User_Code";0.0143776;14377646;0.0356401;35640147;0;0
"Process 224";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;8;0
"Process 224";1;"MPI:MPI_Wait";0.00579;5789999;0.00579;5789999;16;0
"Process 12";1;"MPI:MPI_Isend";0.000911;911000;0.000911;911000;12;0
"Process 12";1;"MPI:MPI_Barrier";0.00521957;5219570;0.00521957;5219570;1;0
"Process 12";1;"Application:User_Code";0.0200146;20014577;0.0356401;35640147;0;0
"Process 12";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;12;0
"Process 12";1;"MPI:MPI_Wait";0.009486;9486000;0.009486;9486000;24;0
"Process 83";1;"MPI:MPI_Isend";0.004305;4305000;0.004305;4305000;13;0
"Process 83";1;"MPI:MPI_Barrier";0.00381111;3811115;0.00381111;3811115;1;0
"Process 83";1;"Application:User_Code";0.017731;17731033;0.0356401;35640147;0;0
"Process 83";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;13;0
"Process 83";1;"MPI:MPI_Wait";0.009781;9780999;0.009781;9780999;26;0
"Process 154";1;"MPI:MPI_Isend";0.007074;7074000;0.007074;7074000;15;0
"Process 154";1;"MPI:MPI_Barrier";0.00104497;1044975;0.00104497;1044975;1;0
"Process 154";1;"Application:User_Code";0.0202542;20254173;0.0356401;35640147;0;0
"Process 154";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;15;0
"Process 154";1;"MPI:MPI_Wait";0.007256;7255999;0.007256;7255999;30;0
"Process 225";1;"MPI:MPI_Isend";0.001442;1442000;0.001442;1442000;8;0
"Process 225";1;"MPI:MPI_Barrier";0.0200585;20058501;0.0200585;20058501;1;0
"Process 225";1;"Application:User_Code";0.0115516;11551646;0.0356401;35640147;0;0
"Process 225";1;"MPI:MPI_Irecv";6e-06;6000;6e-06;6000;8;0
"Process 225";1;"MPI:MPI_Wait";0.002582;2582000;0.002582;2582000;16;0
"Process 13";1;"MPI:MPI_Isend";0.002308;2308000;0.002308;2308000;10;0
"Process 13";1;"MPI:MPI_Barrier";0.00749357;7493570;0.00749357;7493570;1;0
"Process 13";1;"Application:User_Code";0.0179856;17985577;0.0356401;35640147;0;0
"Process 13";1;"MPI:MPI_Irecv";5e-06;5000;5e-06;5000;10;0
"Process 13";1;"MPI:MPI_Wait";0.007848;7848000;0.007848;7848000;20;0
"Process 84";1;"MPI:MPI_Isend";0.003737;3737000;0.003737;3737000;13;0
"Process 84";1;"MPI:MPI_Barrier";0.000208115;208115;0.000208115;208115;1;0
"Process 84";1;"Application:User_Code";0.019512;19512033;0.0356401;35640147;0;0
"Process 84";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;13;0
"Process 84";1;"MPI:MPI_Wait";0.012171;12170999;0.012171;12170999;26;0
"Process 155";1;"MPI:MPI_Isend";0.00694;6940000;0.00694;6940000;15;0
"Process 155";1;"MPI:MPI_Barrier";0.000365975;365975;0.000365975;365975;1;0
"Process 155";1;"Application:User_Code";0.0205642;20564173;0.0356401;35640147;0;0
"Process 155";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;15;0
"Process 155";1;"MPI:MPI_Wait";0.007756;7755999;0.007756;7755999;30;0
"Process 226";1;"MPI:MPI_Isend";0.002255;2255000;0.002255;2255000;8;0
"Process 226";1;"MPI:MPI_Barrier";0.0155485;15548502;0.0155485;15548502;1;0
"Process 226";1;"Application:User_Code";0.0130906;13090646;0.0356401;35640147;0;0
"Process 226";1;"MPI:MPI_Irecv";6e-06;6000;6e-06;6000;8;0
"Process 226";1;"MPI:MPI_Wait";0.00474;4739999;0.00474;4739999;16;0
"Process 14";1;"MPI:MPI_Isend";0.002128;2128000;0.002128;2128000;12;0
"Process 14";1;"MPI:MPI_Barrier";0.0118566;11856570;0.0118566;11856570;1;0
"Process 14";1;"Application:User_Code";0.0155596;15559577;0.0356401;35640147;0;0
"Process 14";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 14";1;"MPI:MPI_Wait";0.006085;6085000;0.006085;6085000;24;0
"Process 85";1;"MPI:MPI_Isend";0.005619;5619000;0.005619;5619000;15;0
"Process 85";1;"Application:User_Code";0.0207421;20742148;0.0356401;35640147;0;0
"Process 85";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;15;0
"Process 85";1;"MPI:MPI_Wait";0.009268;9267999;0.009268;9267999;30;0
"Process 156";1;"MPI:MPI_Isend";0.005128;5127999;0.005128;5127999;14;0
"Process 156";1;"MPI:MPI_Barrier";0.000704975;704975;0.000704975;704975;1;0
"Process 156";1;"Application:User_Code";0.0193852;19385174;0.0356401;35640147;0;0
"Process 156";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;14;0
"Process 156";1;"MPI:MPI_Wait";0.01041;10409999;0.01041;10409999;28;0
"Process 227";1;"MPI:MPI_Isend";0.002511;2511000;0.002511;2511000;8;0
"Process 227";1;"MPI:MPI_Barrier";0.0159755;15975502;0.0159755;15975502;1;0
"Process 227";1;"Application:User_Code";0.0128676;12867646;0.0356401;35640147;0;0
"Process 227";1;"MPI:MPI_Irecv";4e-06;4000;4e-06;4000;8;0
"Process 227";1;"MPI:MPI_Wait";0.004282;4281999;0.004282;4281999;16;0
"Process 15";1;"MPI:MPI_Isend";0.001123;1123000;0.001123;1123000;11;0
"Process 15";1;"MPI:MPI_Barrier";0.00511957;5119570;0.00511957;5119570;1;0
"Process 15";1;"Application:User_Code";0.0183286;18328577;0.0356401;35640147;0;0
"Process 15";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 15";1;"MPI:MPI_Wait";0.011059;11059000;0.011059;11059000;22;0
"Process 86";1;"MPI:MPI_Isend";0.010554;10554000;0.010554;10554000;17;0
"Process 86";1;"MPI:MPI_Barrier";0.000104115;104115;0.000104115;104115;1;0
"Process 86";1;"Application:User_Code";0.019816;19816033;0.0356401;35640147;0;0
"Process 86";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;17;0
"Process 86";1;"MPI:MPI_Wait";0.005152;5151999;0.005152;5151999;34;0
"Process 157";1;"MPI:MPI_Isend";0.000809;809000;0.000809;809000;15;0
"Process 157";1;"MPI:MPI_Barrier";0.000929975;929975;0.000929975;929975;1;0
"Process 157";1;"Application:User_Code";0.0191192;19119174;0.0356401;35640147;0;0
"Process 157";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;15;0
"Process 157";1;"MPI:MPI_Wait";0.014769;14768998;0.014769;14768998;30;0
"Process 228";1;"MPI:MPI_Isend";0.002555;2555000;0.002555;2555000;10;0
"Process 228";1;"MPI:MPI_Barrier";0.0146445;14644502;0.0146445;14644502;1;0
"Process 228";1;"Application:User_Code";0.0132916;13291646;0.0356401;35640147;0;0
"Process 228";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;10;0
"Process 228";1;"MPI:MPI_Wait";0.005142;5141999;0.005142;5141999;20;0
"Process 16";1;"MPI:MPI_Isend";0.002093;2093000;0.002093;2093000;11;0
"Process 16";1;"MPI:MPI_Barrier";0.00349457;3494570;0.00349457;3494570;1;0
"Process 16";1;"Application:User_Code";0.0157506;15750577;0.0356401;35640147;0;0
"Process 16";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 16";1;"MPI:MPI_Wait";0.014293;14293000;0.014293;14293000;22;0
"Process 87";1;"MPI:MPI_Isend";0.004134;4134000;0.004134;4134000;14;0
"Process 87";1;"MPI:MPI_Barrier";0.000660115;660115;0.000660115;660115;1;0
"Process 87";1;"Application:User_Code";0.020019;20019033;0.0356401;35640147;0;0
"Process 87";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;14;0
"Process 87";1;"MPI:MPI_Wait";0.010816;10815999;0.010816;10815999;28;0
"Process 158";1;"MPI:MPI_Isend";0.005792;5791999;0.005792;5791999;11;0
"Process 158";1;"MPI:MPI_Barrier";0.000602975;602975;0.000602975;602975;1;0
"Process 158";1;"Application:User_Code";0.0195752;19575174;0.0356401;35640147;0;0
"Process 158";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 158";1;"MPI:MPI_Wait";0.00966;9659999;0.00966;9659999;22;0
"Process 229";1;"MPI:MPI_Isend";0.003315;3314999;0.003315;3314999;12;0
"Process 229";1;"MPI:MPI_Barrier";0.0135965;13596502;0.0135965;13596502;1;0
"Process 229";1;"Application:User_Code";0.0144946;14494646;0.0356401;35640147;0;0
"Process 229";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 229";1;"MPI:MPI_Wait";0.004224;4224000;0.004224;4224000;24;0
"Process 17";1;"MPI:MPI_Isend";0.00143;1430000;0.00143;1430000;14;0
"Process 17";1;"MPI:MPI_Barrier";0.00271757;2717570;0.00271757;2717570;1;0
"Process 17";1;"Application:User_Code";0.0191656;19165577;0.0356401;35640147;0;0
"Process 17";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;14;0
"Process 17";1;"MPI:MPI_Wait";0.012316;12316000;0.012316;12316000;28;0
"Process 88";1;"MPI:MPI_Isend";0.006418;6418000;0.006418;6418000;14;0
"Process 88";1;"MPI:MPI_Barrier";0.000170115;170115;0.000170115;170115;1;0
"Process 88";1;"Application:User_Code";0.020023;20023033;0.0356401;35640147;0;0
"Process 88";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;14;0
"Process 88";1;"MPI:MPI_Wait";0.00902;9019999;0.00902;9019999;28;0
"Process 159";1;"MPI:MPI_Isend";0.001416;1416000;0.001416;1416000;14;0
"Process 159";1;"MPI:MPI_Barrier";0.00184697;1846975;0.00184697;1846975;1;0
"Process 159";1;"Application:User_Code";0.0180162;18016174;0.0356401;35640147;0;0
"Process 159";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;14;0
"Process 159";1;"MPI:MPI_Wait";0.014351;14350998;0.014351;14350998;28;0
"Process 230";1;"MPI:MPI_Isend";0.002573;2573000;0.002573;2573000;11;0
"Process 230";1;"MPI:MPI_Barrier";0.0144645;14464502;0.0144645;14464502;1;0
"Process 230";1;"Application:User_Code";0.0134616;13461646;0.0356401;35640147;0;0
"Process 230";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;11;0
"Process 230";1;"MPI:MPI_Wait";0.00513;5129999;0.00513;5129999;22;0
"Process 18";1;"MPI:MPI_Isend";0.002482;2482000;0.002482;2482000;13;0
"Process 18";1;"MPI:MPI_Barrier";0.00722757;7227570;0.00722757;7227570;1;0
"Process 18";1;"Application:User_Code";0.0169226;16922577;0.0356401;35640147;0;0
"Process 18";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;13;0
"Process 18";1;"MPI:MPI_Wait";0.008996;8996000;0.008996;8996000;26;0
"Process 89";1;"MPI:MPI_Isend";0.003231;3231000;0.003231;3231000;12;0
"Process 89";1;"MPI:MPI_Barrier";0.00148711;1487115;0.00148711;1487115;1;0
"Process 89";1;"Application:User_Code";0.018907;18907033;0.0356401;35640147;0;0
"Process 89";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;12;0
"Process 89";1;"MPI:MPI_Wait";0.012002;12001999;0.012002;12001999;24;0
"Process 160";1;"MPI:MPI_Isend";0.001403;1403000;0.001403;1403000;12;0
"Process 160";1;"MPI:MPI_Barrier";0.00358297;3582975;0.00358297;3582975;1;0
"Process 160";1;"Application:User_Code";0.0166022;16602174;0.0356401;35640147;0;0
"Process 160";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 160";1;"MPI:MPI_Wait";0.014042;14041998;0.014042;14041998;24;0
"Process 231";1;"MPI:MPI_Isend";0.00259;2590000;0.00259;2590000;11;0
"Process 231";1;"MPI:MPI_Barrier";0.0129375;12937502;0.0129375;12937502;1;0
"Process 231";1;"Application:User_Code";0.0136796;13679646;0.0356401;35640147;0;0
"Process 231";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 231";1;"MPI:MPI_Wait";0.006423;6422999;0.006423;6422999;22;0
"Process 19";1;"MPI:MPI_Isend";0.001624;1624000;0.001624;1624000;11;0
"Process 19";1;"MPI:MPI_Barrier";0.00398257;3982570;0.00398257;3982570;1;0
"Process 19";1;"Application:User_Code";0.0190286;19028577;0.0356401;35640147;0;0
"Process 19";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 19";1;"MPI:MPI_Wait";0.010996;10996000;0.010996;10996000;22;0
"Process 90";1;"MPI:MPI_Isend";0.004999;4999000;0.004999;4999000;13;0
"Process 90";1;"MPI:MPI_Barrier";0.000959115;959115;0.000959115;959115;1;0
"Process 90";1;"Application:User_Code";0.01872;18720033;0.0356401;35640147;0;0
"Process 90";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;13;0
"Process 90";1;"MPI:MPI_Wait";0.01095;10949999;0.01095;10949999;26;0
"Process 161";1;"MPI:MPI_Isend";0.005006;5005999;0.005006;5005999;13;0
"Process 161";1;"MPI:MPI_Barrier";0.00153897;1538975;0.00153897;1538975;1;0
"Process 161";1;"Application:User_Code";0.0192562;19256174;0.0356401;35640147;0;0
"Process 161";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;13;0
"Process 161";1;"MPI:MPI_Wait";0.009827;9826999;0.009827;9826999;26;0
"Process 232";1;"MPI:MPI_Isend";0.00244;2440000;0.00244;2440000;11;0
"Process 232";1;"MPI:MPI_Barrier";0.0130175;13017502;0.0130175;13017502;1;0
"Process 232";1;"Application:User_Code";0.0132196;13219646;0.0356401;35640147;0;0
"Process 232";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 232";1;"MPI:MPI_Wait";0.006954;6953999;0.006954;6953999;22;0
"Process 20";1;"MPI:MPI_Isend";0.002594;2594000;0.002594;2594000;12;0
"Process 20";1;"MPI:MPI_Barrier";0.00359057;3590570;0.00359057;3590570;1;0
"Process 20";1;"Application:User_Code";0.0152186;15218577;0.0356401;35640147;0;0
"Process 20";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 20";1;"MPI:MPI_Wait";0.014225;14225000;0.014225;14225000;24;0
"Process 91";1;"MPI:MPI_Isend";0.00958;9580000;0.00958;9580000;12;0
"Process 91";1;"MPI:MPI_Barrier";0.000462115;462115;0.000462115;462115;1;0
"Process 91";1;"Application:User_Code";0.019557;19557033;0.0356401;35640147;0;0
"Process 91";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 91";1;"MPI:MPI_Wait";0.006029;6028999;0.006029;6028999;24;0
"Process 162";1;"MPI:MPI_Isend";0.004192;4191999;0.004192;4191999;12;0
"Process 162";1;"MPI:MPI_Barrier";0.00283397;2833975;0.00283397;2833975;1;0
"Process 162";1;"Application:User_Code";0.0177682;17768174;0.0356401;35640147;0;0
"Process 162";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 162";1;"MPI:MPI_Wait";0.010834;10833999;0.010834;10833999;24;0
"Process 233";1;"MPI:MPI_Isend";0.003147;3147000;0.003147;3147000;10;0
"Process 233";1;"MPI:MPI_Barrier";0.0134045;13404502;0.0134045;13404502;1;0
"Process 233";1;"Application:User_Code";0.0134766;13476646;0.0356401;35640147;0;0
"Process 233";1;"MPI:MPI_Irecv";5e-06;5000;5e-06;5000;10;0
"Process 233";1;"MPI:MPI_Wait";0.005607;5606999;0.005607;5606999;20;0
"Process 21";1;"MPI:MPI_Isend";0.000882;882000;0.000882;882000;13;0
"Process 21";1;"MPI:MPI_Barrier";0.00213657;2136570;0.00213657;2136570;1;0
"Process 21";1;"Application:User_Code";0.0193816;19381577;0.0356401;35640147;0;0
"Process 21";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;13;0
"Process 21";1;"MPI:MPI_Wait";0.013229;13229000;0.013229;13229000;26;0
"Process 92";1;"MPI:MPI_Isend";0.005636;5636000;0.005636;5636000;14;0
"Process 92";1;"MPI:MPI_Barrier";0.000928115;928115;0.000928115;928115;1;0
"Process 92";1;"Application:User_Code";0.019225;19225033;0.0356401;35640147;0;0
"Process 92";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;14;0
"Process 92";1;"MPI:MPI_Wait";0.009838;9837999;0.009838;9837999;28;0
"Process 163";1;"MPI:MPI_Isend";0.004646;4645999;0.004646;4645999;14;0
"Process 163";1;"MPI:MPI_Barrier";0.000867975;867975;0.000867975;867975;1;0
"Process 163";1;"Application:User_Code";0.0194062;19406174;0.0356401;35640147;0;0
"Process 163";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;14;0
"Process 163";1;"MPI:MPI_Wait";0.010707;10706999;0.010707;10706999;28;0
"Process 234";1;"MPI:MPI_Isend";0.00259;2590000;0.00259;2590000;8;0
"Process 234";1;"MPI:MPI_Barrier";0.0127285;12728502;0.0127285;12728502;1;0
"Process 234";1;"Application:User_Code";0.0129446;12944646;0.0356401;35640147;0;0
"Process 234";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;8;0
"Process 234";1;"MPI:MPI_Wait";0.00737;7369999;0.00737;7369999;16;0
"Process 22";1;"MPI:MPI_Isend";0.002036;2036000;0.002036;2036000;13;0
"Process 22";1;"MPI:MPI_Barrier";0.00417257;4172570;0.00417257;4172570;1;0
"Process 22";1;"Application:User_Code";0.0162186;16218577;0.0356401;35640147;0;0
"Process 22";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;13;0
"Process 22";1;"MPI:MPI_Wait";0.013201;13201000;0.013201;13201000;26;0
"Process 93";1;"MPI:MPI_Isend";0.004075;4075000;0.004075;4075000;15;0
"Process 93";1;"MPI:MPI_Barrier";0.000407115;407115;0.000407115;407115;1;0
"Process 93";1;"Application:User_Code";0.019302;19302033;0.0356401;35640147;0;0
"Process 93";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;15;0
"Process 93";1;"MPI:MPI_Wait";0.011847;11846999;0.011847;11846999;30;0
"Process 164";1;"MPI:MPI_Isend";0.005183;5182999;0.005183;5182999;15;0
"Process 164";1;"MPI:MPI_Barrier";0.000523975;523975;0.000523975;523975;1;0
"Process 164";1;"Application:User_Code";0.0190822;19082174;0.0356401;35640147;0;0
"Process 164";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;15;0
"Process 164";1;"MPI:MPI_Wait";0.01084;10839999;0.01084;10839999;30;0
"Process 235";1;"MPI:MPI_Isend";0.002599;2599000;0.002599;2599000;8;0
"Process 235";1;"MPI:MPI_Barrier";0.0140825;14082502;0.0140825;14082502;1;0
"Process 235";1;"Application:User_Code";0.0134186;13418646;0.0356401;35640147;0;0
"Process 235";1;"MPI:MPI_Irecv";5e-06;5000;5e-06;5000;8;0
"Process 235";1;"MPI:MPI_Wait";0.005535;5534999;0.005535;5534999;16;0
"Process 23";1;"MPI:MPI_Isend";0.001562;1562000;0.001562;1562000;14;0
"Process 23";1;"MPI:MPI_Barrier";0.00433657;4336570;0.00433657;4336570;1;0
"Process 23";1;"Application:User_Code";0.0208916;20891577;0.0356401;35640147;0;0
"Process 23";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;14;0
"Process 23";1;"MPI:MPI_Wait";0.008839;8839000;0.008839;8839000;28;0
"Process 94";1;"MPI:MPI_Isend";0.004068;4068000;0.004068;4068000;14;0
"Process 94";1;"MPI:MPI_Barrier";0.000258115;258115;0.000258115;258115;1;0
"Process 94";1;"Application:User_Code";0.019779;19779033;0.0356401;35640147;0;0
"Process 94";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;14;0
"Process 94";1;"MPI:MPI_Wait";0.011523;11522999;0.011523;11522999;28;0
"Process 165";1;"MPI:MPI_Isend";0.003439;3438999;0.003439;3438999;12;0
"Process 165";1;"MPI:MPI_Barrier";0.000816975;816975;0.000816975;816975;1;0
"Process 165";1;"Application:User_Code";0.0189302;18930174;0.0356401;35640147;0;0
"Process 165";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 165";1;"MPI:MPI_Wait";0.012443;12442999;0.012443;12442999;24;0
"Process 236";1;"MPI:MPI_Isend";0.002752;2752000;0.002752;2752000;7;0
"Process 236";1;"MPI:MPI_Barrier";0.0221945;22194501;0.0221945;22194501;1;0
"Process 236";1;"Application:User_Code";0.00972065;9720646;0.0356401;35640147;0;0
"Process 236";1;"MPI:MPI_Irecv";6e-06;6000;6e-06;6000;7;0
"Process 236";1;"MPI:MPI_Wait";0.000967;967000;0.000967;967000;14;0
"Process 24";1;"MPI:MPI_Isend";0.002908;2908000;0.002908;2908000;13;0
"Process 24";1;"MPI:MPI_Barrier";0.00799557;7995570;0.00799557;7995570;1;0
"Process 24";1;"Application:User_Code";0.0148636;14863577;0.0356401;35640147;0;0
"Process 24";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;13;0
"Process 24";1;"MPI:MPI_Wait";0.009862;9862000;0.009862;9862000;26;0
"Process 95";1;"MPI:MPI_Isend";0.00945;9450000;0.00945;9450000;13;0
"Process 95";1;"MPI:MPI_Barrier";0.000382115;382115;0.000382115;382115;1;0
"Process 95";1;"Application:User_Code";0.019148;19148033;0.0356401;35640147;0;0
"Process 95";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;13;0
"Process 95";1;"MPI:MPI_Wait";0.00665;6649999;0.00665;6649999;26;0
"Process 166";1;"MPI:MPI_Isend";0.000991;991000;0.000991;991000;13;0
"Process 166";1;"MPI:MPI_Barrier";0.00113097;1130975;0.00113097;1130975;1;0
"Process 166";1;"Application:User_Code";0.0174482;17448174;0.0356401;35640147;0;0
"Process 166";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;13;0
"Process 166";1;"MPI:MPI_Wait";0.016061;16060998;0.016061;16060998;26;0
"Process 237";1;"MPI:MPI_Isend";0.003058;3058000;0.003058;3058000;8;0
"Process 237";1;"MPI:MPI_Barrier";0.0160685;16068502;0.0160685;16068502;1;0
"Process 237";1;"Application:User_Code";0.0112016;11201646;0.0356401;35640147;0;0
"Process 237";1;"MPI:MPI_Irecv";6e-06;6000;6e-06;6000;8;0
"Process 237";1;"MPI:MPI_Wait";0.005306;5305999;0.005306;5305999;16;0
"Process 25";1;"MPI:MPI_Isend";0.003286;3286000;0.003286;3286000;11;0
"Process 25";1;"MPI:MPI_Barrier";0.00375957;3759570;0.00375957;3759570;1;0
"Process 25";1;"Application:User_Code";0.0182776;18277577;0.0356401;35640147;0;0
"Process 25";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;11;0
"Process 25";1;"MPI:MPI_Wait";0.010306;10306000;0.010306;10306000;22;0
"Process 96";1;"MPI:MPI_Isend";0.001859;1859000;0.001859;1859000;15;0
"Process 96";1;"MPI:MPI_Barrier";0.000896281;896281;0.000896281;896281;1;0
"Process 96";1;"Application:User_Code";0.0188359;18835866;0.0356401;35640147;0;0
"Process 96";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;15;0
"Process 96";1;"MPI:MPI_Wait";0.01404;14040000;0.01404;14040000;30;0
"Process 167";1;"MPI:MPI_Isend";0.001519;1519000;0.001519;1519000;11;0
"Process 167";1;"MPI:MPI_Barrier";0.00225097;2250975;0.00225097;2250975;1;0
"Process 167";1;"Application:User_Code";0.0183442;18344174;0.0356401;35640147;0;0
"Process 167";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;11;0
"Process 167";1;"MPI:MPI_Wait";0.013515;13514998;0.013515;13514998;22;0
"Process 238";1;"MPI:MPI_Isend";0.004215;4214999;0.004215;4214999;8;0
"Process 238";1;"MPI:MPI_Barrier";0.0166205;16620502;0.0166205;16620502;1;0
"Process 238";1;"Application:User_Code";0.0114056;11405646;0.0356401;35640147;0;0
"Process 238";1;"MPI:MPI_Irecv";5e-06;5000;5e-06;5000;8;0
"Process 238";1;"MPI:MPI_Wait";0.003394;3394000;0.003394;3394000;16;0
"Process 26";1;"MPI:MPI_Isend";0.00319;3190000;0.00319;3190000;12;0
"Process 26";1;"MPI:MPI_Barrier";0.00897657;8976570;0.00897657;8976570;1;0
"Process 26";1;"Application:User_Code";0.0140706;14070577;0.0356401;35640147;0;0
"Process 26";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 26";1;"MPI:MPI_Wait";0.009392;9392000;0.009392;9392000;24;0
"Process 97";1;"MPI:MPI_Isend";0.001998;1998000;0.001998;1998000;12;0
"Process 97";1;"MPI:MPI_Barrier";0.00110228;1102281;0.00110228;1102281;1;0
"Process 97";1;"Application:User_Code";0.0187509;18750866;0.0356401;35640147;0;0
"Process 97";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 97";1;"MPI:MPI_Wait";0.013778;13778000;0.013778;13778000;24;0
"Process 168";1;"MPI:MPI_Isend";0.001162;1162000;0.001162;1162000;12;0
"Process 168";1;"MPI:MPI_Barrier";0.00228597;2285975;0.00228597;2285975;1;0
"Process 168";1;"Application:User_Code";0.0168362;16836174;0.0356401;35640147;0;0
"Process 168";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;12;0
"Process 168";1;"MPI:MPI_Wait";0.015342;15341998;0.015342;15341998;24;0
"Process 239";1;"MPI:MPI_Isend";0.003401;3401000;0.003401;3401000;6;0
"Process 239";1;"MPI:MPI_Barrier";0.0165265;16526502;0.0165265;16526502;1;0
"Process 239";1;"Application:User_Code";0.0109086;10908646;0.0356401;35640147;0;0
"Process 239";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;6;0
"Process 239";1;"MPI:MPI_Wait";0.004796;4795999;0.004796;4795999;12;0
"Process 27";1;"MPI:MPI_Isend";0.003439;3439000;0.003439;3439000;14;0
"Process 27";1;"MPI:MPI_Barrier";0.00177657;1776570;0.00177657;1776570;1;0
"Process 27";1;"Application:User_Code";0.0197476;19747577;0.0356401;35640147;0;0
"Process 27";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;14;0
"Process 27";1;"MPI:MPI_Wait";0.010666;10666000;0.010666;10666000;28;0
"Process 98";1;"MPI:MPI_Isend";0.001953;1953000;0.001953;1953000;12;0
"Process 98";1;"MPI:MPI_Barrier";0.00314028;3140281;0.00314028;3140281;1;0
"Process 98";1;"Application:User_Code";0.0182999;18299866;0.0356401;35640147;0;0
"Process 98";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 98";1;"MPI:MPI_Wait";0.012236;12236000;0.012236;12236000;24;0
"Process 169";1;"MPI:MPI_Isend";0.001217;1217000;0.001217;1217000;13;0
"Process 169";1;"MPI:MPI_Barrier";0.00214297;2142975;0.00214297;2142975;1;0
"Process 169";1;"Application:User_Code";0.0170412;17041174;0.0356401;35640147;0;0
"Process 169";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;13;0
"Process 169";1;"MPI:MPI_Wait";0.015227;15226998;0.015227;15226998;26;0
"Process 28";1;"MPI:MPI_Isend";0.00329;3290000;0.00329;3290000;14;0
"Process 28";1;"MPI:MPI_Barrier";0.00770957;7709570;0.00770957;7709570;1;0
"Process 28";1;"Application:User_Code";0.0154226;15422577;0.0356401;35640147;0;0
"Process 28";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;14;0
"Process 28";1;"MPI:MPI_Wait";0.009207;9207000;0.009207;9207000;28;0
"Process 99";1;"MPI:MPI_Isend";0.002435;2435000;0.002435;2435000;11;0
"Process 99";1;"MPI:MPI_Barrier";0.00457428;4574281;0.00457428;4574281;1;0
"Process 99";1;"Application:User_Code";0.0170079;17007866;0.0356401;35640147;0;0
"Process 99";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;11;0
"Process 99";1;"MPI:MPI_Wait";0.011612;11612000;0.011612;11612000;22;0
"Process 170";1;"MPI:MPI_Isend";0.000937;937000;0.000937;937000;11;0
"Process 170";1;"MPI:MPI_Barrier";0.00237797;2377975;0.00237797;2377975;1;0
"Process 170";1;"Application:User_Code";0.0169742;16974174;0.0356401;35640147;0;0
"Process 170";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;11;0
"Process 170";1;"MPI:MPI_Wait";0.015339;15338998;0.015339;15338998;22;0
"Process 29";1;"MPI:MPI_Isend";0.005618;5618000;0.005618;5618000;13;0
"Process 29";1;"MPI:MPI_Barrier";0.00145857;1458570;0.00145857;1458570;1;0
"Process 29";1;"Application:User_Code";0.0196786;19678577;0.0356401;35640147;0;0
"Process 29";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;13;0
"Process 29";1;"MPI:MPI_Wait";0.008873;8873000;0.008873;8873000;26;0
"Process 100";1;"MPI:MPI_Isend";0.002053;2053000;0.002053;2053000;11;0
"Process 100";1;"MPI:MPI_Barrier";0.00129728;1297281;0.00129728;1297281;1;0
"Process 100";1;"Application:User_Code";0.0166329;16632866;0.0356401;35640147;0;0
"Process 100";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 100";1;"MPI:MPI_Wait";0.015648;15648000;0.015648;15648000;22;0
"Process 171";1;"MPI:MPI_Isend";0.001314;1314000;0.001314;1314000;12;0
"Process 171";1;"MPI:MPI_Barrier";0.00274397;2743975;0.00274397;2743975;1;0
"Process 171";1;"Application:User_Code";0.0168732;16873174;0.0356401;35640147;0;0
"Process 171";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 171";1;"MPI:MPI_Wait";0.014698;14697998;0.014698;14697998;24;0
"Process 30";1;"MPI:MPI_Isend";0.003327;3327000;0.003327;3327000;14;0
"Process 30";1;"MPI:MPI_Barrier";0.00825757;8257570;0.00825757;8257570;1;0
"Process 30";1;"Application:User_Code";0.0154286;15428577;0.0356401;35640147;0;0
"Process 30";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;14;0
"Process 30";1;"MPI:MPI_Wait";0.008613;8613000;0.008613;8613000;28;0
"Process 101";1;"MPI:MPI_Isend";0.00232;2319999;0.00232;2319999;11;0
"Process 101";1;"MPI:MPI_Barrier";0.00934028;9340281;0.00934028;9340281;1;0
"Process 101";1;"Application:User_Code";0.0165279;16527867;0.0356401;35640147;0;0
"Process 101";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 101";1;"MPI:MPI_Wait";0.007442;7442000;0.007442;7442000;22;0
"Process 172";1;"MPI:MPI_Isend";0.001066;1066000;0.001066;1066000;11;0
"Process 172";1;"MPI:MPI_Barrier";0.00372697;3726975;0.00372697;3726975;1;0
"Process 172";1;"Application:User_Code";0.0168422;16842174;0.0356401;35640147;0;0
"Process 172";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;11;0
"Process 172";1;"MPI:MPI_Wait";0.013993;13992998;0.013993;13992998;22;0
"Process 31";1;"MPI:MPI_Isend";0.00585;5850000;0.00585;5850000;13;0
"Process 31";1;"MPI:MPI_Barrier";0.00270057;2700570;0.00270057;2700570;1;0
"Process 31";1;"Application:User_Code";0.0201186;20118577;0.0356401;35640147;0;0
"Process 31";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;13;0
"Process 31";1;"MPI:MPI_Wait";0.006957;6957000;0.006957;6957000;26;0
"Process 102";1;"MPI:MPI_Isend";0.00821;8209999;0.00821;8209999;10;0
"Process 102";1;"MPI:MPI_Barrier";0.00200328;2003281;0.00200328;2003281;1;0
"Process 102";1;"Application:User_Code";0.0195279;19527867;0.0356401;35640147;0;0
"Process 102";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;10;0
"Process 102";1;"MPI:MPI_Wait";0.005891;5891000;0.005891;5891000;20;0
"Process 173";1;"MPI:MPI_Isend";0.001224;1224000;0.001224;1224000;11;0
"Process 173";1;"MPI:MPI_Barrier";0.00298397;2983975;0.00298397;2983975;1;0
"Process 173";1;"Application:User_Code";0.0167912;16791174;0.0356401;35640147;0;0
"Process 173";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 173";1;"MPI:MPI_Wait";0.014631;14630998;0.014631;14630998;22;0
"Process 32";1;"MPI:MPI_Isend";0.003594;3594000;0.003594;3594000;14;0
"Process 32";1;"MPI:MPI_Barrier";0.00726857;7268570;0.00726857;7268570;1;0
"Process 32";1;"Application:User_Code";0.0149986;14998577;0.0356401;35640147;0;0
"Process 32";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;14;0
"Process 32";1;"MPI:MPI_Wait";0.009767;9767000;0.009767;9767000;28;0
"Process 103";1;"MPI:MPI_Isend";0.002286;2286000;0.002286;2286000;11;0
"Process 103";1;"MPI:MPI_Barrier";0.00161628;1616281;0.00161628;1616281;1;0
"Process 103";1;"Application:User_Code";0.0183279;18327866;0.0356401;35640147;0;0
"Process 103";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 103";1;"MPI:MPI_Wait";0.0134;13400000;0.0134;13400000;22;0
"Process 174";1;"MPI:MPI_Isend";0.000865;865000;0.000865;865000;9;0
"Process 174";1;"MPI:MPI_Barrier";0.00280597;2805975;0.00280597;2805975;1;0
"Process 174";1;"Application:User_Code";0.0161322;16132174;0.0356401;35640147;0;0
"Process 174";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;9;0
"Process 174";1;"MPI:MPI_Wait";0.015829;15828998;0.015829;15828998;18;0
"Process 33";1;"MPI:MPI_Isend";0.004354;4354000;0.004354;4354000;11;0
"Process 33";1;"MPI:MPI_Barrier";0.00264957;2649570;0.00264957;2649570;1;0
"Process 33";1;"Application:User_Code";0.0184666;18466577;0.0356401;35640147;0;0
"Process 33";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 33";1;"MPI:MPI_Wait";0.010161;10161000;0.010161;10161000;22;0
"Process 104";1;"MPI:MPI_Isend";0.002235;2234999;0.002235;2234999;12;0
"Process 104";1;"MPI:MPI_Barrier";0.00631928;6319281;0.00631928;6319281;1;0
"Process 104";1;"Application:User_Code";0.0169409;16940867;0.0356401;35640147;0;0
"Process 104";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 104";1;"MPI:MPI_Wait";0.010135;10135000;0.010135;10135000;24;0
"Process 175";1;"MPI:MPI_Isend";0.000559;559000;0.000559;559000;10;0
"Process 175";1;"MPI:MPI_Barrier";0.00966697;9666974;0.00966697;9666974;1;0
"Process 175";1;"Application:User_Code";0.0134322;13432174;0.0356401;35640147;0;0
"Process 175";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;10;0
"Process 175";1;"MPI:MPI_Wait";0.011973;11972999;0.011973;11972999;20;0
"Process 34";1;"MPI:MPI_Isend";0.003627;3627000;0.003627;3627000;13;0
"Process 34";1;"MPI:MPI_Barrier";0.0142396;14239570;0.0142396;14239570;1;0
"Process 34";1;"Application:User_Code";0.0116276;11627577;0.0356401;35640147;0;0
"Process 34";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;13;0
"Process 34";1;"MPI:MPI_Wait";0.006134;6134000;0.006134;6134000;26;0
"Process 105";1;"MPI:MPI_Isend";0.006371;6370999;0.006371;6370999;11;0
"Process 105";1;"MPI:MPI_Barrier";0.00113928;1139281;0.00113928;1139281;1;0
"Process 105";1;"Application:User_Code";0.0200089;20008867;0.0356401;35640147;0;0
"Process 105";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 105";1;"MPI:MPI_Wait";0.008112;8112000;0.008112;8112000;22;0
"Process 176";1;"MPI:MPI_Isend";0.000829;829000;0.000829;829000;9;0
"Process 176";1;"MPI:MPI_Barrier";0.00593797;5937975;0.00593797;5937975;1;0
"Process 176";1;"Application:User_Code";0.0154182;15418174;0.0356401;35640147;0;0
"Process 176";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;9;0
"Process 176";1;"MPI:MPI_Wait";0.013446;13445998;0.013446;13445998;18;0
"Process 35";1;"MPI:MPI_Isend";0.003508;3508000;0.003508;3508000;10;0
"Process 35";1;"MPI:MPI_Barrier";0.00871657;8716570;0.00871657;8716570;1;0
"Process 35";1;"Application:User_Code";0.0161436;16143577;0.0356401;35640147;0;0
"Process 35";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;10;0
"Process 35";1;"MPI:MPI_Wait";0.007262;7262000;0.007262;7262000;20;0
"Process 106";1;"MPI:MPI_Isend";0.001962;1962000;0.001962;1962000;14;0
"Process 106";1;"MPI:MPI_Barrier";0.000822281;822281;0.000822281;822281;1;0
"Process 106";1;"Application:User_Code";0.0197399;19739866;0.0356401;35640147;0;0
"Process 106";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;14;0
"Process 106";1;"MPI:MPI_Wait";0.013105;13105000;0.013105;13105000;28;0
"Process 177";1;"MPI:MPI_Isend";0.000937;937000;0.000937;937000;10;0
"Process 177";1;"MPI:MPI_Barrier";0.00443297;4432975;0.00443297;4432975;1;0
"Process 177";1;"Application:User_Code";0.0158292;15829174;0.0356401;35640147;0;0
"Process 177";1;"MPI:MPI_Irecv";5e-06;5000;5e-06;5000;10;0
"Process 177";1;"MPI:MPI_Wait";0.014436;14435998;0.014436;14435998;20;0
"Process 36";1;"MPI:MPI_Isend";0.003405;3405000;0.003405;3405000;13;0
"Process 36";1;"MPI:MPI_Barrier";0.0108466;10846570;0.0108466;10846570;1;0
"Process 36";1;"Application:User_Code";0.0161986;16198577;0.0356401;35640147;0;0
"Process 36";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;13;0
"Process 36";1;"MPI:MPI_Wait";0.005179;5179000;0.005179;5179000;26;0
"Process 107";1;"MPI:MPI_Isend";0.002108;2108000;0.002108;2108000;13;0
"Process 107";1;"MPI:MPI_Barrier";0.000716281;716281;0.000716281;716281;1;0
"Process 107";1;"Application:User_Code";0.0201039;20103866;0.0356401;35640147;0;0
"Process 107";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;13;0
"Process 107";1;"MPI:MPI_Wait";0.012701;12701000;0.012701;12701000;26;0
"Process 178";1;"MPI:MPI_Isend";0.001106;1106000;0.001106;1106000;12;0
"Process 178";1;"MPI:MPI_Barrier";0.00367797;3677975;0.00367797;3677975;1;0
"Process 178";1;"Application:User_Code";0.0171362;17136174;0.0356401;35640147;0;0
"Process 178";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;12;0
"Process 178";1;"MPI:MPI_Wait";0.013711;13710998;0.013711;13710998;24;0
"Process 37";1;"MPI:MPI_Isend";0.003795;3795000;0.003795;3795000;11;0
"Process 37";1;"MPI:MPI_Barrier";0.00795057;7950570;0.00795057;7950570;1;0
"Process 37";1;"Application:User_Code";0.0164076;16407577;0.0356401;35640147;0;0
"Process 37";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;11;0
"Process 37";1;"MPI:MPI_Wait";0.007479;7479000;0.007479;7479000;22;0
"Process 108";1;"MPI:MPI_Isend";0.003349;3349000;0.003349;3349000;11;0
"Process 108";1;"MPI:MPI_Barrier";0.00197828;1978281;0.00197828;1978281;1;0
"Process 108";1;"Application:User_Code";0.0174959;17495866;0.0356401;35640147;0;0
"Process 108";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 108";1;"MPI:MPI_Wait";0.012808;12808000;0.012808;12808000;22;0
"Process 179";1;"MPI:MPI_Isend";0.002042;2042000;0.002042;2042000;12;0
"Process 179";1;"MPI:MPI_Barrier";0.00396197;3961975;0.00396197;3961975;1;0
"Process 179";1;"Application:User_Code";0.0165462;16546174;0.0356401;35640147;0;0
"Process 179";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 179";1;"MPI:MPI_Wait";0.013079;13078998;0.013079;13078998;24;0
"Process 38";1;"MPI:MPI_Isend";0.004692;4692000;0.004692;4692000;13;0
"Process 38";1;"MPI:MPI_Barrier";0.00233357;2333570;0.00233357;2333570;1;0
"Process 38";1;"Application:User_Code";0.0177226;17722577;0.0356401;35640147;0;0
"Process 38";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;13;0
"Process 38";1;"MPI:MPI_Wait";0.01088;10880000;0.01088;10880000;26;0
"Process 109";1;"MPI:MPI_Isend";0.003234;3234000;0.003234;3234000;14;0
"Process 109";1;"MPI:MPI_Barrier";0.000736281;736281;0.000736281;736281;1;0
"Process 109";1;"Application:User_Code";0.0201759;20175866;0.0356401;35640147;0;0
"Process 109";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;14;0
"Process 109";1;"MPI:MPI_Wait";0.011483;11483000;0.011483;11483000;28;0
"Process 180";1;"MPI:MPI_Isend";0.001886;1886000;0.001886;1886000;11;0
"Process 180";1;"MPI:MPI_Barrier";0.00500497;5004975;0.00500497;5004975;1;0
"Process 180";1;"Application:User_Code";0.0165312;16531174;0.0356401;35640147;0;0
"Process 180";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 180";1;"MPI:MPI_Wait";0.012209;12208998;0.012209;12208998;22;0
"Process 39";1;"MPI:MPI_Isend";0.004614;4614000;0.004614;4614000;11;0
"Process 39";1;"MPI:MPI_Barrier";0.00462857;4628570;0.00462857;4628570;1;0
"Process 39";1;"Application:User_Code";0.0165386;16538577;0.0356401;35640147;0;0
"Process 39";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;11;0
"Process 39";1;"MPI:MPI_Wait";0.009848;9848000;0.009848;9848000;22;0
"Process 110";1;"MPI:MPI_Isend";0.003157;3156999;0.003157;3156999;11;0
"Process 110";1;"MPI:MPI_Barrier";0.00130828;1308281;0.00130828;1308281;1;0
"Process 110";1;"Application:User_Code";0.0176469;17646867;0.0356401;35640147;0;0
"Process 110";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 110";1;"MPI:MPI_Wait";0.013519;13519000;0.013519;13519000;22;0
"Process 181";1;"MPI:MPI_Isend";0.008563;8562999;0.008563;8562999;10;0
"Process 181";1;"MPI:MPI_Barrier";0.00395597;3955975;0.00395597;3955975;1;0
"Process 181";1;"Application:User_Code";0.0167982;16798174;0.0356401;35640147;0;0
"Process 181";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;10;0
"Process 181";1;"MPI:MPI_Wait";0.006313;6312999;0.006313;6312999;20;0
"Process 40";1;"MPI:MPI_Isend";0.004326;4326000;0.004326;4326000;12;0
"Process 40";1;"MPI:MPI_Barrier";0.00686357;6863570;0.00686357;6863570;1;0
"Process 40";1;"Application:User_Code";0.0154286;15428577;0.0356401;35640147;0;0
"Process 40";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 40";1;"MPI:MPI_Wait";0.009012;9012000;0.009012;9012000;24;0
"Process 111";1;"MPI:MPI_Isend";0.002117;2117000;0.002117;2117000;13;0
"Process 111";1;"MPI:MPI_Barrier";0.000673281;673281;0.000673281;673281;1;0
"Process 111";1;"Application:User_Code";0.0187719;18771866;0.0356401;35640147;0;0
"Process 111";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;13;0
"Process 111";1;"MPI:MPI_Wait";0.014065;14065000;0.014065;14065000;26;0
"Process 182";1;"MPI:MPI_Isend";0.003101;3101000;0.003101;3101000;10;0
"Process 182";1;"MPI:MPI_Barrier";0.00764197;7641974;0.00764197;7641974;1;0
"Process 182";1;"Application:User_Code";0.0153672;15367174;0.0356401;35640147;0;0
"Process 182";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;10;0
"Process 182";1;"MPI:MPI_Wait";0.009522;9521999;0.009522;9521999;20;0
"Process 41";1;"MPI:MPI_Isend";0.004597;4597000;0.004597;4597000;12;0
"Process 41";1;"MPI:MPI_Barrier";0.00218257;2182570;0.00218257;2182570;1;0
"Process 41";1;"Application:User_Code";0.0173576;17357577;0.0356401;35640147;0;0
"Process 41";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 41";1;"MPI:MPI_Wait";0.011492;11492000;0.011492;11492000;24;0
"Process 112";1;"MPI:MPI_Isend";0.001823;1823000;0.001823;1823000;12;0
"Process 112";1;"MPI:MPI_Barrier";0.00130028;1300281;0.00130028;1300281;1;0
"Process 112";1;"Application:User_Code";0.0183819;18381866;0.0356401;35640147;0;0
"Process 112";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 112";1;"MPI:MPI_Wait";0.014124;14124000;0.014124;14124000;24;0
"Process 183";1;"MPI:MPI_Isend";0.003011;3011000;0.003011;3011000;9;0
"Process 183";1;"MPI:MPI_Barrier";0.00863497;8634974;0.00863497;8634974;1;0
"Process 183";1;"Application:User_Code";0.0151172;15117174;0.0356401;35640147;0;0
"Process 183";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;9;0
"Process 183";1;"MPI:MPI_Wait";0.008867;8866999;0.008867;8866999;18;0
"Process 42";1;"MPI:MPI_Isend";0.004809;4809000;0.004809;4809000;15;0
"Process 42";1;"MPI:MPI_Barrier";0.00181657;1816570;0.00181657;1816570;1;0
"Process 42";1;"Application:User_Code";0.0193186;19318577;0.0356401;35640147;0;0
"Process 42";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;15;0
"Process 42";1;"MPI:MPI_Wait";0.009684;9684000;0.009684;9684000;30;0
"Process 113";1;"MPI:MPI_Isend";0.002097;2097000;0.002097;2097000;10;0
"Process 113";1;"MPI:MPI_Barrier";0.00533628;5336281;0.00533628;5336281;1;0
"Process 113";1;"Application:User_Code";0.0168649;16864866;0.0356401;35640147;0;0
"Process 113";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;10;0
"Process 113";1;"MPI:MPI_Wait";0.011333;11333000;0.011333;11333000;20;0
"Process 184";1;"MPI:MPI_Isend";0.002583;2583000;0.002583;2583000;12;0
"Process 184";1;"MPI:MPI_Barrier";0.00584897;5848975;0.00584897;5848975;1;0
"Process 184";1;"Application:User_Code";0.0153872;15387174;0.0356401;35640147;0;0
"Process 184";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 184";1;"MPI:MPI_Wait";0.011811;11810998;0.011811;11810998;24;0
"Process 43";1;"MPI:MPI_Isend";0.006505;6505000;0.006505;6505000;15;0
"Process 43";1;"MPI:MPI_Barrier";0.00227357;2273570;0.00227357;2273570;1;0
"Process 43";1;"Application:User_Code";0.0174556;17455577;0.0356401;35640147;0;0
"Process 43";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;15;0
"Process 43";1;"MPI:MPI_Wait";0.009396;9396000;0.009396;9396000;30;0
"Process 114";1;"MPI:MPI_Isend";0.001651;1651000;0.001651;1651000;9;0
"Process 114";1;"MPI:MPI_Barrier";0.00961228;9612281;0.00961228;9612281;1;0
"Process 114";1;"Application:User_Code";0.0152599;15259866;0.0356401;35640147;0;0
"Process 114";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;9;0
"Process 114";1;"MPI:MPI_Wait";0.009107;9107000;0.009107;9107000;18;0
"Process 185";1;"MPI:MPI_Isend";0.001942;1942000;0.001942;1942000;10;0
"Process 185";1;"MPI:MPI_Barrier";0.00368697;3686975;0.00368697;3686975;1;0
"Process 185";1;"Application:User_Code";0.0169102;16910174;0.0356401;35640147;0;0
"Process 185";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;10;0
"Process 185";1;"MPI:MPI_Wait";0.013091;13090998;0.013091;13090998;20;0
"Process 44";1;"MPI:MPI_Isend";0.004849;4849000;0.004849;4849000;12;0
"Process 44";1;"MPI:MPI_Barrier";0.00218357;2183570;0.00218357;2183570;1;0
"Process 44";1;"Application:User_Code";0.0169546;16954577;0.0356401;35640147;0;0
"Process 44";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;12;0
"Process 44";1;"MPI:MPI_Wait";0.011644;11644000;0.011644;11644000;24;0
"Process 115";1;"MPI:MPI_Isend";0.001978;1977999;0.001978;1977999;12;0
"Process 115";1;"MPI:MPI_Barrier";0.00670528;6705281;0.00670528;6705281;1;0
"Process 115";1;"Application:User_Code";0.0163909;16390867;0.0356401;35640147;0;0
"Process 115";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 115";1;"MPI:MPI_Wait";0.010554;10554000;0.010554;10554000;24;0
"Process 186";1;"MPI:MPI_Isend";0.001642;1642000;0.001642;1642000;15;0
"Process 186";1;"MPI:MPI_Barrier";0.00421997;4219975;0.00421997;4219975;1;0
"Process 186";1;"Application:User_Code";0.0175992;17599174;0.0356401;35640147;0;0
"Process 186";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;15;0
"Process 186";1;"MPI:MPI_Wait";0.012166;12165998;0.012166;12165998;30;0
"Process 45";1;"MPI:MPI_Isend";0.004246;4246000;0.004246;4246000;15;0
"Process 45";1;"MPI:MPI_Barrier";0.00235557;2355570;0.00235557;2355570;1;0
"Process 45";1;"Application:User_Code";0.0185556;18555577;0.0356401;35640147;0;0
"Process 45";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;15;0
"Process 45";1;"MPI:MPI_Wait";0.010472;10472000;0.010472;10472000;30;0
"Process 116";1;"MPI:MPI_Isend";0.005983;5983000;0.005983;5983000;12;0
"Process 116";1;"MPI:MPI_Barrier";0.00104628;1046281;0.00104628;1046281;1;0
"Process 116";1;"Application:User_Code";0.0200899;20089866;0.0356401;35640147;0;0
"Process 116";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 116";1;"MPI:MPI_Wait";0.008509;8509000;0.008509;8509000;24;0
"Process 187";1;"MPI:MPI_Isend";0.004045;4045000;0.004045;4045000;14;0
"Process 187";1;"MPI:MPI_Barrier";0.00485897;4858975;0.00485897;4858975;1;0
"Process 187";1;"Application:User_Code";0.0179332;17933173;0.0356401;35640147;0;0
"Process 187";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;14;0
"Process 187";1;"MPI:MPI_Wait";0.008793;8792999;0.008793;8792999;28;0
"Process 46";1;"MPI:MPI_Isend";0.004743;4743000;0.004743;4743000;13;0
"Process 46";1;"MPI:MPI_Barrier";0.00255257;2552570;0.00255257;2552570;1;0
"Process 46";1;"Application:User_Code";0.0164526;16452577;0.0356401;35640147;0;0
"Process 46";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;13;0
"Process 46";1;"MPI:MPI_Wait";0.011881;11881000;0.011881;11881000;26;0
"Process 117";1;"MPI:MPI_Isend";0.002238;2238000;0.002238;2238000;13;0
"Process 117";1;"MPI:MPI_Barrier";0.00128728;1287281;0.00128728;1287281;1;0
"Process 117";1;"Application:User_Code";0.0185799;18579866;0.0356401;35640147;0;0
"Process 117";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;13;0
"Process 117";1;"MPI:MPI_Wait";0.013524;13524000;0.013524;13524000;26;0
"Process 188";1;"MPI:MPI_Isend";0.003258;3258000;0.003258;3258000;13;0
"Process 188";1;"MPI:MPI_Barrier";0.00743197;7431975;0.00743197;7431975;1;0
"Process 188";1;"Application:User_Code";0.0173242;17324172;0.0356401;35640147;0;0
"Process 188";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;13;0
"Process 188";1;"MPI:MPI_Wait";0.007616;7616000;0.007616;7616000;26;0
"Process 47";1;"MPI:MPI_Isend";0.005068;5068000;0.005068;5068000;11;0
"Process 47";1;"MPI:MPI_Barrier";0.00231557;2315570;0.00231557;2315570;1;0
"Process 47";1;"Application:User_Code";0.0167756;16775577;0.0356401;35640147;0;0
"Process 47";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 47";1;"MPI:MPI_Wait";0.011472;11472000;0.011472;11472000;22;0
"Process 118";1;"MPI:MPI_Isend";0.003508;3508000;0.003508;3508000;14;0
"Process 118";1;"MPI:MPI_Barrier";0.00107128;1071281;0.00107128;1071281;1;0
"Process 118";1;"Application:User_Code";0.0193369;19336866;0.0356401;35640147;0;0
"Process 118";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;14;0
"Process 118";1;"MPI:MPI_Wait";0.011713;11713000;0.011713;11713000;28;0
"Process 189";1;"MPI:MPI_Isend";0.003245;3245000;0.003245;3245000;12;0
"Process 189";1;"MPI:MPI_Barrier";0.00331497;3314975;0.00331497;3314975;1;0
"Process 189";1;"Application:User_Code";0.0177342;17734173;0.0356401;35640147;0;0
"Process 189";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 189";1;"MPI:MPI_Wait";0.011336;11335999;0.011336;11335999;24;0
"Process 48";1;"MPI:MPI_Isend";0.001422;1422000;0.001422;1422000;12;0
"Process 48";1;"MPI:MPI_Barrier";0.00852011;8520115;0.00852011;8520115;1;0
"Process 48";1;"Application:User_Code";0.017575;17575032;0.0356401;35640147;0;0
"Process 48";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;12;0
"Process 48";1;"MPI:MPI_Wait";0.008114;8114000;0.008114;8114000;24;0
"Process 119";1;"MPI:MPI_Isend";0.002486;2486000;0.002486;2486000;15;0
"Process 119";1;"MPI:MPI_Barrier";0.000864281;864281;0.000864281;864281;1;0
"Process 119";1;"Application:User_Code";0.0193949;19394866;0.0356401;35640147;0;0
"Process 119";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;15;0
"Process 119";1;"MPI:MPI_Wait";0.012883;12883000;0.012883;12883000;30;0
"Process 190";1;"MPI:MPI_Isend";0.004697;4696999;0.004697;4696999;12;0
"Process 190";1;"MPI:MPI_Barrier";0.00417397;4173975;0.00417397;4173975;1;0
"Process 190";1;"Application:User_Code";0.0175442;17544174;0.0356401;35640147;0;0
"Process 190";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 190";1;"MPI:MPI_Wait";0.009215;9214999;0.009215;9214999;24;0
"Process 49";1;"MPI:MPI_Isend";0.001675;1675000;0.001675;1675000;13;0
"Process 49";1;"MPI:MPI_Barrier";0.0153281;15328115;0.0153281;15328115;1;0
"Process 49";1;"Application:User_Code";0.01293;12930032;0.0356401;35640147;0;0
"Process 49";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;13;0
"Process 49";1;"MPI:MPI_Wait";0.005696;5696000;0.005696;5696000;26;0
"Process 120";1;"MPI:MPI_Isend";0.003843;3843000;0.003843;3843000;15;0
"Process 120";1;"Application:User_Code";0.0199001;19900147;0.0356401;35640147;0;0
"Process 120";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;15;0
"Process 120";1;"MPI:MPI_Wait";0.011885;11885000;0.011885;11885000;30;0
"Process 191";1;"MPI:MPI_Isend";0.003188;3187999;0.003188;3187999;13;0
"Process 191";1;"MPI:MPI_Barrier";0.00420297;4202975;0.00420297;4202975;1;0
"Process 191";1;"Application:User_Code";0.0170262;17026174;0.0356401;35640147;0;0
"Process 191";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;13;0
"Process 191";1;"MPI:MPI_Wait";0.011212;11211999;0.011212;11211999;26;0
"Process 50";1;"MPI:MPI_Isend";0.002574;2574000;0.002574;2574000;12;0
"Process 50";1;"MPI:MPI_Barrier";0.00599411;5994115;0.00599411;5994115;1;0
"Process 50";1;"Application:User_Code";0.016989;16989033;0.0356401;35640147;0;0
"Process 50";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 50";1;"MPI:MPI_Wait";0.010072;10071999;0.010072;10071999;24;0
"Process 121";1;"MPI:MPI_Isend";0.003171;3171000;0.003171;3171000;14;0
"Process 121";1;"MPI:MPI_Barrier";0.00120428;1204281;0.00120428;1204281;1;0
"Process 121";1;"Application:User_Code";0.0191689;19168866;0.0356401;35640147;0;0
"Process 121";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;14;0
"Process 121";1;"MPI:MPI_Wait";0.012087;12087000;0.012087;12087000;28;0
"Process 192";1;"MPI:MPI_Isend";0.001625;1625000;0.001625;1625000;11;0
"Process 192";1;"MPI:MPI_Barrier";0.0037445;3744503;0.0037445;3744503;1;0
"Process 192";1;"Application:User_Code";0.0170386;17038646;0.0356401;35640147;0;0
"Process 192";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;11;0
"Process 192";1;"MPI:MPI_Wait";0.013225;13224998;0.013225;13224998;22;0
"Process 51";1;"MPI:MPI_Isend";0.001832;1832000;0.001832;1832000;16;0
"Process 51";1;"MPI:MPI_Barrier";0.000737115;737115;0.000737115;737115;1;0
"Process 51";1;"Application:User_Code";0.021026;21026033;0.0356401;35640147;0;0
"Process 51";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;16;0
"Process 51";1;"MPI:MPI_Wait";0.012032;12031999;0.012032;12031999;32;0
"Process 122";1;"MPI:MPI_Isend";0.006805;6805000;0.006805;6805000;16;0
"Process 122";1;"MPI:MPI_Barrier";0.000277281;277281;0.000277281;277281;1;0
"Process 122";1;"Application:User_Code";0.0201319;20131866;0.0356401;35640147;0;0
"Process 122";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;16;0
"Process 122";1;"MPI:MPI_Wait";0.008414;8414000;0.008414;8414000;32;0
"Process 193";1;"MPI:MPI_Isend";0.001369;1369000;0.001369;1369000;13;0
"Process 193";1;"MPI:MPI_Barrier";0.0033855;3385503;0.0033855;3385503;1;0
"Process 193";1;"Application:User_Code";0.0183326;18332645;0.0356401;35640147;0;0
"Process 193";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;13;0
"Process 193";1;"MPI:MPI_Wait";0.012542;12541999;0.012542;12541999;26;0
"Process 52";1;"MPI:MPI_Isend";0.001933;1933000;0.001933;1933000;13;0
"Process 52";1;"MPI:MPI_Barrier";0.00441211;4412115;0.00441211;4412115;1;0
"Process 52";1;"Application:User_Code";0.018103;18103033;0.0356401;35640147;0;0
"Process 52";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;13;0
"Process 52";1;"MPI:MPI_Wait";0.011181;11180999;0.011181;11180999;26;0
"Process 123";1;"MPI:MPI_Isend";0.0029;2900000;0.0029;2900000;13;0
"Process 123";1;"MPI:MPI_Barrier";0.000503281;503281;0.000503281;503281;1;0
"Process 123";1;"Application:User_Code";0.0190649;19064866;0.0356401;35640147;0;0
"Process 123";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;13;0
"Process 123";1;"MPI:MPI_Wait";0.013161;13161000;0.013161;13161000;26;0
"Process 194";1;"MPI:MPI_Isend";0.00181;1810000;0.00181;1810000;12;0
"Process 194";1;"MPI:MPI_Barrier";0.0035705;3570503;0.0035705;3570503;1;0
"Process 194";1;"Application:User_Code";0.0178696;17869645;0.0356401;35640147;0;0
"Process 194";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 194";1;"MPI:MPI_Wait";0.012378;12377999;0.012378;12377999;24;0
"Process 53";1;"MPI:MPI_Isend";0.002577;2577000;0.002577;2577000;13;0
"Process 53";1;"MPI:MPI_Barrier";0.00406411;4064115;0.00406411;4064115;1;0
"Process 53";1;"Application:User_Code";0.018206;18206033;0.0356401;35640147;0;0
"Process 53";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;13;0
"Process 53";1;"MPI:MPI_Wait";0.010784;10783999;0.010784;10783999;26;0
"Process 124";1;"MPI:MPI_Isend";0.001854;1854000;0.001854;1854000;12;0
"Process 124";1;"MPI:MPI_Barrier";0.000758281;758281;0.000758281;758281;1;0
"Process 124";1;"Application:User_Code";0.0188489;18848866;0.0356401;35640147;0;0
"Process 124";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;12;0
"Process 124";1;"MPI:MPI_Wait";0.014165;14165000;0.014165;14165000;24;0
"Process 195";1;"MPI:MPI_Isend";0.003431;3431000;0.003431;3431000;12;0
"Process 195";1;"MPI:MPI_Barrier";0.0039465;3946503;0.0039465;3946503;1;0
"Process 195";1;"Application:User_Code";0.0178216;17821645;0.0356401;35640147;0;0
"Process 195";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 195";1;"MPI:MPI_Wait";0.010431;10430999;0.010431;10430999;24;0
"Process 54";1;"MPI:MPI_Isend";0.002189;2189000;0.002189;2189000;16;0
"Process 54";1;"MPI:MPI_Barrier";0.000836115;836115;0.000836115;836115;1;0
"Process 54";1;"Application:User_Code";0.022131;22131033;0.0356401;35640147;0;0
"Process 54";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;16;0
"Process 54";1;"MPI:MPI_Wait";0.010472;10471999;0.010472;10471999;32;0
"Process 125";1;"MPI:MPI_Isend";0.003741;3741000;0.003741;3741000;13;0
"Process 125";1;"MPI:MPI_Barrier";0.00208928;2089281;0.00208928;2089281;1;0
"Process 125";1;"Application:User_Code";0.0189089;18908866;0.0356401;35640147;0;0
"Process 125";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;13;0
"Process 125";1;"MPI:MPI_Wait";0.010889;10889000;0.010889;10889000;26;0
"Process 196";1;"MPI:MPI_Isend";0.001602;1602000;0.001602;1602000;11;0
"Process 196";1;"MPI:MPI_Barrier";0.0042565;4256503;0.0042565;4256503;1;0
"Process 196";1;"Application:User_Code";0.0165966;16596646;0.0356401;35640147;0;0
"Process 196";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;11;0
"Process 196";1;"MPI:MPI_Wait";0.013173;13172998;0.013173;13172998;22;0
"Process 55";1;"MPI:MPI_Isend";0.001369;1369000;0.001369;1369000;15;0
"Process 55";1;"MPI:MPI_Barrier";0.00251411;2514115;0.00251411;2514115;1;0
"Process 55";1;"Application:User_Code";0.019578;19578033;0.0356401;35640147;0;0
"Process 55";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;15;0
"Process 55";1;"MPI:MPI_Wait";0.012166;12165999;0.012166;12165999;30;0
"Process 126";1;"MPI:MPI_Isend";0.001732;1732000;0.001732;1732000;12;0
"Process 126";1;"MPI:MPI_Barrier";0.000831281;831281;0.000831281;831281;1;0
"Process 126";1;"Application:User_Code";0.0181619;18161866;0.0356401;35640147;0;0
"Process 126";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;12;0
"Process 126";1;"MPI:MPI_Wait";0.014902;14902000;0.014902;14902000;24;0
"Process 197";1;"MPI:MPI_Isend";0.001709;1709000;0.001709;1709000;12;0
"Process 197";1;"MPI:MPI_Barrier";0.0038085;3808503;0.0038085;3808503;1;0
"Process 197";1;"Application:User_Code";0.0169316;16931646;0.0356401;35640147;0;0
"Process 197";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 197";1;"MPI:MPI_Wait";0.013179;13178998;0.013179;13178998;24;0
"Process 56";1;"MPI:MPI_Isend";0.002006;2006000;0.002006;2006000;15;0
"Process 56";1;"MPI:MPI_Barrier";0.00281611;2816115;0.00281611;2816115;1;0
"Process 56";1;"Application:User_Code";0.019507;19507033;0.0356401;35640147;0;0
"Process 56";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;15;0
"Process 56";1;"MPI:MPI_Wait";0.011301;11300999;0.011301;11300999;30;0
"Process 127";1;"MPI:MPI_Isend";0.005457;5457000;0.005457;5457000;13;0
"Process 127";1;"MPI:MPI_Barrier";0.000600281;600281;0.000600281;600281;1;0
"Process 127";1;"Application:User_Code";0.0195989;19598866;0.0356401;35640147;0;0
"Process 127";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;13;0
"Process 127";1;"MPI:MPI_Wait";0.009971;9971000;0.009971;9971000;26;0
"Process 198";1;"MPI:MPI_Isend";0.003931;3931000;0.003931;3931000;12;0
"Process 198";1;"MPI:MPI_Barrier";0.0043135;4313503;0.0043135;4313503;1;0
"Process 198";1;"Application:User_Code";0.0185326;18532645;0.0356401;35640147;0;0
"Process 198";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 198";1;"MPI:MPI_Wait";0.008851;8850999;0.008851;8850999;24;0
"Process 57";1;"MPI:MPI_Isend";0.001768;1768000;0.001768;1768000;12;0
"Process 57";1;"MPI:MPI_Barrier";0.00207211;2072115;0.00207211;2072115;1;0
"Process 57";1;"Application:User_Code";0.021051;21051033;0.0356401;35640147;0;0
"Process 57";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;12;0
"Process 57";1;"MPI:MPI_Wait";0.01074;10739999;0.01074;10739999;24;0
"Process 128";1;"MPI:MPI_Isend";0.001839;1839000;0.001839;1839000;15;0
"Process 128";1;"MPI:MPI_Barrier";0.00215628;2156281;0.00215628;2156281;1;0
"Process 128";1;"Application:User_Code";0.0182109;18210866;0.0356401;35640147;0;0
"Process 128";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;15;0
"Process 128";1;"MPI:MPI_Wait";0.013422;13422000;0.013422;13422000;30;0
"Process 199";1;"MPI:MPI_Isend";0.00186;1860000;0.00186;1860000;13;0
"Process 199";1;"MPI:MPI_Barrier";0.0036205;3620503;0.0036205;3620503;1;0
"Process 199";1;"Application:User_Code";0.0175626;17562645;0.0356401;35640147;0;0
"Process 199";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;13;0
"Process 199";1;"MPI:MPI_Wait";0.012584;12583999;0.012584;12583999;26;0
"Process 58";1;"MPI:MPI_Isend";0.001393;1393000;0.001393;1393000;15;0
"Process 58";1;"MPI:MPI_Barrier";0.00530011;5300115;0.00530011;5300115;1;0
"Process 58";1;"Application:User_Code";0.017573;17573033;0.0356401;35640147;0;0
"Process 58";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;15;0
"Process 58";1;"MPI:MPI_Wait";0.011365;11364999;0.011365;11364999;30;0
"Process 129";1;"MPI:MPI_Isend";0.002775;2775000;0.002775;2775000;13;0
"Process 129";1;"Application:User_Code";0.0204881;20488147;0.0356401;35640147;0;0
"Process 129";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;13;0
"Process 129";1;"MPI:MPI_Wait";0.012366;12366000;0.012366;12366000;26;0
"Process 200";1;"MPI:MPI_Isend";0.001658;1658000;0.001658;1658000;12;0
"Process 200";1;"MPI:MPI_Barrier";0.0045095;4509503;0.0045095;4509503;1;0
"Process 200";1;"Application:User_Code";0.0168636;16863646;0.0356401;35640147;0;0
"Process 200";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 200";1;"MPI:MPI_Wait";0.012598;12597998;0.012598;12597998;24;0
"Process 59";1;"MPI:MPI_Isend";0.001747;1747000;0.001747;1747000;13;0
"Process 59";1;"MPI:MPI_Barrier";0.00260011;2600115;0.00260011;2600115;1;0
"Process 59";1;"Application:User_Code";0.017911;17911033;0.0356401;35640147;0;0
"Process 59";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;13;0
"Process 59";1;"MPI:MPI_Wait";0.013371;13370999;0.013371;13370999;26;0
"Process 130";1;"MPI:MPI_Isend";0.005691;5691000;0.005691;5691000;15;0
"Process 130";1;"MPI:MPI_Barrier";0.000672281;672281;0.000672281;672281;1;0
"Process 130";1;"Application:User_Code";0.0187429;18742866;0.0356401;35640147;0;0
"Process 130";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;15;0
"Process 130";1;"MPI:MPI_Wait";0.010522;10522000;0.010522;10522000;30;0
"Process 201";1;"MPI:MPI_Isend";0.001636;1636000;0.001636;1636000;11;0
"Process 201";1;"MPI:MPI_Barrier";0.0040185;4018503;0.0040185;4018503;1;0
"Process 201";1;"Application:User_Code";0.0178506;17850645;0.0356401;35640147;0;0
"Process 201";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 201";1;"MPI:MPI_Wait";0.012125;12124999;0.012125;12124999;22;0
"Process 60";1;"MPI:MPI_Isend";0.002037;2037000;0.002037;2037000;13;0
"Process 60";1;"MPI:MPI_Barrier";0.00123711;1237115;0.00123711;1237115;1;0
"Process 60";1;"Application:User_Code";0.020433;20433033;0.0356401;35640147;0;0
"Process 60";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;13;0
"Process 60";1;"MPI:MPI_Wait";0.011922;11921999;0.011922;11921999;26;0
"Process 131";1;"MPI:MPI_Isend";0.001978;1978000;0.001978;1978000;13;0
"Process 131";1;"MPI:MPI_Barrier";0.000463281;463281;0.000463281;463281;1;0
"Process 131";1;"Application:User_Code";0.0190859;19085866;0.0356401;35640147;0;0
"Process 131";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;13;0
"Process 131";1;"MPI:MPI_Wait";0.014102;14102000;0.014102;14102000;26;0
"Process 202";1;"MPI:MPI_Isend";0.001765;1765000;0.001765;1765000;11;0
"Process 202";1;"MPI:MPI_Barrier";0.0056325;5632503;0.0056325;5632503;1;0
"Process 202";1;"Application:User_Code";0.0165996;16599646;0.0356401;35640147;0;0
"Process 202";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;11;0
"Process 202";1;"MPI:MPI_Wait";0.011635;11634998;0.011635;11634998;22;0
"Process 61";1;"MPI:MPI_Isend";0.001458;1458000;0.001458;1458000;14;0
"Process 61";1;"MPI:MPI_Barrier";0.00417011;4170115;0.00417011;4170115;1;0
"Process 61";1;"Application:User_Code";0.017549;17549033;0.0356401;35640147;0;0
"Process 61";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;14;0
"Process 61";1;"MPI:MPI_Wait";0.012451;12450999;0.012451;12450999;28;0
"Process 132";1;"MPI:MPI_Isend";0.002718;2718000;0.002718;2718000;13;0
"Process 132";1;"MPI:MPI_Barrier";0.00239628;2396281;0.00239628;2396281;1;0
"Process 132";1;"Application:User_Code";0.0178719;17871866;0.0356401;35640147;0;0
"Process 132";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;13;0
"Process 132";1;"MPI:MPI_Wait";0.012642;12642000;0.012642;12642000;26;0
"Process 203";1;"MPI:MPI_Isend";0.001346;1346000;0.001346;1346000;9;0
"Process 203";1;"MPI:MPI_Barrier";0.0041005;4100503;0.0041005;4100503;1;0
"Process 203";1;"Application:User_Code";0.0168796;16879646;0.0356401;35640147;0;0
"Process 203";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;9;0
"Process 203";1;"MPI:MPI_Wait";0.013305;13304998;0.013305;13304998;18;0
"Process 62";1;"MPI:MPI_Isend";0.001664;1664000;0.001664;1664000;13;0
"Process 62";1;"MPI:MPI_Barrier";0.00668211;6682115;0.00668211;6682115;1;0
"Process 62";1;"Application:User_Code";0.01638;16380033;0.0356401;35640147;0;0
"Process 62";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;13;0
"Process 62";1;"MPI:MPI_Wait";0.010902;10901999;0.010902;10901999;26;0
"Process 133";1;"MPI:MPI_Isend";0.002774;2774000;0.002774;2774000;13;0
"Process 133";1;"MPI:MPI_Barrier";0.00121428;1214281;0.00121428;1214281;1;0
"Process 133";1;"Application:User_Code";0.0190469;19046866;0.0356401;35640147;0;0
"Process 133";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;13;0
"Process 133";1;"MPI:MPI_Wait";0.012593;12593000;0.012593;12593000;26;0
"Process 204";1;"MPI:MPI_Isend";0.001031;1031000;0.001031;1031000;7;0
"Process 204";1;"MPI:MPI_Barrier";0.0059065;5906503;0.0059065;5906503;1;0
"Process 204";1;"Application:User_Code";0.0157266;15726646;0.0356401;35640147;0;0
"Process 204";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;7;0
"Process 204";1;"MPI:MPI_Wait";0.012969;12968998;0.012969;12968998;14;0
"All_Processes";240;"MPI:MPI_Isend";0.700328;700327970;0.700328;700327970;2862;0
"All_Processes";240;"MPI:MPI_Barrier";1.17114;1171143599;1.17114;1171143599;237;0
"All_Processes";240;"Application:User_Code";4.13396;4133955880;8.55364;8553635280;0;0
"All_Processes";240;"MPI:MPI_Irecv";0.002454;2454000;0.002454;2454000;2862;0
"All_Processes";240;"MPI:MPI_Wait";2.54575;2545753831;2.54575;2545753831;5724;0
"Process 63";1;"MPI:MPI_Isend";0.001824;1824000;0.001824;1824000;9;0
"Process 63";1;"MPI:MPI_Barrier";0.00145811;1458115;0.00145811;1458115;1;0
"Process 63";1;"Application:User_Code";0.018073;18073033;0.0356401;35640147;0;0
"Process 63";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;9;0
"Process 63";1;"MPI:MPI_Wait";0.014273;14272999;0.014273;14272999;18;0
"Process 134";1;"MPI:MPI_Isend";0.002499;2499000;0.002499;2499000;13;0
"Process 134";1;"MPI:MPI_Barrier";0.00188828;1888281;0.00188828;1888281;1;0
"Process 134";1;"Application:User_Code";0.0192649;19264866;0.0356401;35640147;0;0
"Process 134";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;13;0
"Process 134";1;"MPI:MPI_Wait";0.011976;11976000;0.011976;11976000;26;0
"Process 205";1;"MPI:MPI_Isend";0.001385;1385000;0.001385;1385000;8;0
"Process 205";1;"MPI:MPI_Barrier";0.0208815;20881501;0.0208815;20881501;1;0
"Process 205";1;"Application:User_Code";0.0104416;10441647;0.0356401;35640147;0;0
"Process 205";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;8;0
"Process 205";1;"MPI:MPI_Wait";0.002923;2922999;0.002923;2922999;16;0
"Process 64";1;"MPI:MPI_Isend";0.002417;2417000;0.002417;2417000;10;0
"Process 64";1;"MPI:MPI_Barrier";0.00900111;9001115;0.00900111;9001115;1;0
"Process 64";1;"Application:User_Code";0.014862;14862032;0.0356401;35640147;0;0
"Process 64";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;10;0
"Process 64";1;"MPI:MPI_Wait";0.009353;9353000;0.009353;9353000;20;0
"Process 135";1;"MPI:MPI_Isend";0.003932;3932000;0.003932;3932000;12;0
"Process 135";1;"MPI:MPI_Barrier";0.00306428;3064281;0.00306428;3064281;1;0
"Process 135";1;"Application:User_Code";0.0182319;18231866;0.0356401;35640147;0;0
"Process 135";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;12;0
"Process 135";1;"MPI:MPI_Wait";0.010404;10404000;0.010404;10404000;24;0
"Process 206";1;"MPI:MPI_Isend";0.002034;2034000;0.002034;2034000;10;0
"Process 206";1;"MPI:MPI_Barrier";0.0086005;8600502;0.0086005;8600502;1;0
"Process 206";1;"Application:User_Code";0.0142656;14265646;0.0356401;35640147;0;0
"Process 206";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;10;0
"Process 206";1;"MPI:MPI_Wait";0.01073;10729999;0.01073;10729999;20;0
"Process 65";1;"MPI:MPI_Isend";0.002604;2604000;0.002604;2604000;11;0
"Process 65";1;"MPI:MPI_Barrier";0.00273711;2737115;0.00273711;2737115;1;0
"Process 65";1;"Application:User_Code";0.017657;17657033;0.0356401;35640147;0;0
"Process 65";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 65";1;"MPI:MPI_Wait";0.012632;12631999;0.012632;12631999;22;0
"Process 136";1;"MPI:MPI_Isend";0.009661;9661000;0.009661;9661000;12;0
"Process 136";1;"MPI:MPI_Barrier";0.00116728;1167281;0.00116728;1167281;1;0
"Process 136";1;"Application:User_Code";0.0186979;18697866;0.0356401;35640147;0;0
"Process 136";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 136";1;"MPI:MPI_Wait";0.006104;6104000;0.006104;6104000;24;0
"Process 207";1;"MPI:MPI_Isend";0.002209;2209000;0.002209;2209000;10;0
"Process 207";1;"MPI:MPI_Barrier";0.0044445;4444503;0.0044445;4444503;1;0
"Process 207";1;"Application:User_Code";0.0161336;16133646;0.0356401;35640147;0;0
"Process 207";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;10;0
"Process 207";1;"MPI:MPI_Wait";0.012842;12841998;0.012842;12841998;20;0
"Process 66";1;"MPI:MPI_Isend";0.002398;2398000;0.002398;2398000;12;0
"Process 66";1;"MPI:MPI_Barrier";0.00324111;3241115;0.00324111;3241115;1;0
"Process 66";1;"Application:User_Code";0.018123;18123033;0.0356401;35640147;0;0
"Process 66";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 66";1;"MPI:MPI_Wait";0.011868;11867999;0.011868;11867999;24;0
"Process 137";1;"MPI:MPI_Isend";0.004046;4045999;0.004046;4045999;11;0
"Process 137";1;"MPI:MPI_Barrier";0.00475828;4758281;0.00475828;4758281;1;0
"Process 137";1;"Application:User_Code";0.0162849;16284867;0.0356401;35640147;0;0
"Process 137";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 137";1;"MPI:MPI_Wait";0.010541;10541000;0.010541;10541000;22;0
"Process 208";1;"MPI:MPI_Isend";0.002143;2143000;0.002143;2143000;10;0
"Process 208";1;"MPI:MPI_Barrier";0.0042105;4210503;0.0042105;4210503;1;0
"Process 208";1;"Application:User_Code";0.0159436;15943646;0.0356401;35640147;0;0
"Process 208";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;10;0
"Process 208";1;"MPI:MPI_Wait";0.013335;13334998;0.013335;13334998;20;0
"Process 67";1;"MPI:MPI_Isend";0.002315;2315000;0.002315;2315000;11;0
"Process 67";1;"MPI:MPI_Barrier";0.00197211;1972115;0.00197211;1972115;1;0
"Process 67";1;"Application:User_Code";0.017964;17964033;0.0356401;35640147;0;0
"Process 67";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;11;0
"Process 67";1;"MPI:MPI_Wait";0.013378;13377999;0.013378;13377999;22;0
"Process 138";1;"MPI:MPI_Isend";0.00329;3289999;0.00329;3289999;9;0
"Process 138";1;"MPI:MPI_Barrier";0.00262328;2623281;0.00262328;2623281;1;0
"Process 138";1;"Application:User_Code";0.0180889;18088867;0.0356401;35640147;0;0
"Process 138";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;9;0
"Process 138";1;"MPI:MPI_Wait";0.01163;11630000;0.01163;11630000;18;0
"Process 209";1;"MPI:MPI_Isend";0.001243;1243000;0.001243;1243000;10;0
"Process 209";1;"MPI:MPI_Barrier";0.0113945;11394502;0.0113945;11394502;1;0
"Process 209";1;"Application:User_Code";0.0137886;13788646;0.0356401;35640147;0;0
"Process 209";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;10;0
"Process 209";1;"MPI:MPI_Wait";0.009205;9204999;0.009205;9204999;20;0
"Process 68";1;"MPI:MPI_Isend";0.002164;2164000;0.002164;2164000;11;0
"Process 68";1;"MPI:MPI_Barrier";0.00363811;3638115;0.00363811;3638115;1;0
"Process 68";1;"Application:User_Code";0.017368;17368033;0.0356401;35640147;0;0
"Process 68";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 68";1;"MPI:MPI_Wait";0.012461;12460999;0.012461;12460999;22;0
"Process 139";1;"MPI:MPI_Isend";0.004187;4186999;0.004187;4186999;11;0
"Process 139";1;"MPI:MPI_Barrier";0.00647728;6477281;0.00647728;6477281;1;0
"Process 139";1;"Application:User_Code";0.0152809;15280867;0.0356401;35640147;0;0
"Process 139";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;11;0
"Process 139";1;"MPI:MPI_Wait";0.009684;9684000;0.009684;9684000;22;0
"Process 210";1;"MPI:MPI_Isend";0.002012;2012000;0.002012;2012000;9;0
"Process 210";1;"MPI:MPI_Barrier";0.0107005;10700502;0.0107005;10700502;1;0
"Process 210";1;"Application:User_Code";0.0133536;13353646;0.0356401;35640147;0;0
"Process 210";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;9;0
"Process 210";1;"MPI:MPI_Wait";0.009567;9566999;0.009567;9566999;18;0
"Process 69";1;"MPI:MPI_Isend";0.002703;2703000;0.002703;2703000;13;0
"Process 69";1;"MPI:MPI_Barrier";0.00296511;2965115;0.00296511;2965115;1;0
"Process 69";1;"Application:User_Code";0.01721;17210033;0.0356401;35640147;0;0
"Process 69";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;13;0
"Process 69";1;"MPI:MPI_Wait";0.012751;12750999;0.012751;12750999;26;0
"Process 140";1;"MPI:MPI_Isend";0.003735;3734999;0.003735;3734999;10;0
"Process 140";1;"MPI:MPI_Barrier";0.00402928;4029281;0.00402928;4029281;1;0
"Process 140";1;"Application:User_Code";0.0165399;16539867;0.0356401;35640147;0;0
"Process 140";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;10;0
"Process 140";1;"MPI:MPI_Wait";0.011325;11325000;0.011325;11325000;20;0
"Process 211";1;"MPI:MPI_Isend";0.002759;2758999;0.002759;2758999;12;0
"Process 211";1;"MPI:MPI_Barrier";0.0043855;4385503;0.0043855;4385503;1;0
"Process 211";1;"Application:User_Code";0.0163076;16307646;0.0356401;35640147;0;0
"Process 211";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 211";1;"MPI:MPI_Wait";0.012177;12176999;0.012177;12176999;24;0
"Process 70";1;"MPI:MPI_Isend";0.002037;2037000;0.002037;2037000;12;0
"Process 70";1;"MPI:MPI_Barrier";0.00154811;1548115;0.00154811;1548115;1;0
"Process 70";1;"Application:User_Code";0.018365;18365033;0.0356401;35640147;0;0
"Process 70";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 70";1;"MPI:MPI_Wait";0.013678;13677999;0.013678;13677999;24;0
"Process 141";1;"MPI:MPI_Isend";0.007428;7427999;0.007428;7427999;11;0
"Process 141";1;"MPI:MPI_Barrier";0.00401628;4016281;0.00401628;4016281;1;0
"Process 141";1;"Application:User_Code";0.0167769;16776867;0.0356401;35640147;0;0
"Process 141";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;11;0
"Process 141";1;"MPI:MPI_Wait";0.007412;7412000;0.007412;7412000;22;0
"Process 212";1;"MPI:MPI_Isend";0.002149;2149000;0.002149;2149000;13;0
"Process 212";1;"MPI:MPI_Barrier";0.0040065;4006503;0.0040065;4006503;1;0
"Process 212";1;"Application:User_Code";0.0175636;17563645;0.0356401;35640147;0;0
"Process 212";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;13;0
"Process 212";1;"MPI:MPI_Wait";0.011911;11910999;0.011911;11910999;26;0


==> figures/fig-SPMV/SPMV_stat/240_pe.txt <==
Process(Group);# Processes;Function(Group);Time Self [s];Time Self [tick];Time Total [s];Time Total [tick];# Calls;SCL
"Process 0";1;"MPI:MPI_Isend";0.000262;262000;0.000262;262000;5;0
"Process 0";1;"MPI:MPI_Barrier";0.0226806;22680638;0.0226806;22680638;1;0
"Process 0";1;"Application:User_Code";0.009913;9913000;0.0441592;44159220;0;0
"Process 0";1;"MPI:MPI_Irecv";3.582e-06;3582;3.582e-06;3582;4;0
"Process 0";1;"MPI:MPI_Wait";0.0113;11300000;0.0113;11300000;10;0
"Process 71";1;"MPI:MPI_Isend";0.001574;1574000;0.001574;1574000;10;0
"Process 71";1;"MPI:MPI_Barrier";0.00865675;8656750;0.00865675;8656750;1;0
"Process 71";1;"Application:User_Code";0.019908;19907998;0.0441592;44159220;0;0
"Process 71";1;"MPI:MPI_Irecv";2.473e-06;2473;2.473e-06;2473;3;0
"Process 71";1;"MPI:MPI_Wait";0.014018;14017999;0.014018;14017999;20;0
"Process 142";1;"MPI:MPI_Isend";0.005426;5426000;0.005426;5426000;10;0
"Process 142";1;"MPI:MPI_Barrier";0.00535641;5356413;0.00535641;5356413;1;0
"Process 142";1;"Application:User_Code";0.021532;21532000;0.0441592;44159220;0;0
"Process 142";1;"MPI:MPI_Irecv";4.807e-06;4807;4.807e-06;4807;4;0
"Process 142";1;"MPI:MPI_Wait";0.01184;11840000;0.01184;11840000;20;0
"Process 213";1;"MPI:MPI_Isend";0.000529;529000;0.000529;529000;10;0
"Process 213";1;"MPI:MPI_Barrier";0.0118163;11816282;0.0118163;11816282;1;0
"Process 213";1;"Application:User_Code";0.018355;18355000;0.0441592;44159220;0;0
"Process 213";1;"MPI:MPI_Irecv";3.938e-06;3938;3.938e-06;3938;6;0
"Process 213";1;"MPI:MPI_Wait";0.013455;13455000;0.013455;13455000;20;0
"Process 1";1;"MPI:MPI_Isend";0.000282;282000;0.000282;282000;6;0
"Process 1";1;"MPI:MPI_Barrier";0.0202806;20280638;0.0202806;20280638;1;0
"Process 1";1;"Application:User_Code";0.010852;10852000;0.0441592;44159220;0;0
"Process 1";1;"MPI:MPI_Irecv";5.582e-06;5582;5.582e-06;5582;5;0
"Process 1";1;"MPI:MPI_Wait";0.012739;12739000;0.012739;12739000;12;0
"Process 72";1;"MPI:MPI_Isend";0.001632;1631999;0.001632;1631999;11;0
"Process 72";1;"MPI:MPI_Barrier";0.0125297;12529750;0.0125297;12529750;1;0
"Process 72";1;"Application:User_Code";0.0159535;15953472;0.0441592;44159220;0;0
"Process 72";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;10;0
"Process 72";1;"MPI:MPI_Wait";0.014031;14030999;0.014031;14030999;22;0
"Process 143";1;"MPI:MPI_Isend";0.003716;3716000;0.003716;3716000;10;0
"Process 143";1;"MPI:MPI_Barrier";0.00383041;3830413;0.00383041;3830413;1;0
"Process 143";1;"Application:User_Code";0.0213678;21367807;0.0441592;44159220;0;0
"Process 143";1;"MPI:MPI_Irecv";5e-06;5000;5e-06;5000;5;0
"Process 143";1;"MPI:MPI_Wait";0.01524;15240000;0.01524;15240000;20;0
"Process 214";1;"MPI:MPI_Isend";0.001523;1523000;0.001523;1523000;10;0
"Process 214";1;"MPI:MPI_Barrier";0.0194703;19470282;0.0194703;19470282;1;0
"Process 214";1;"Application:User_Code";0.01105;11050000;0.0441592;44159220;0;0
"Process 214";1;"MPI:MPI_Irecv";5.938e-06;5938;5.938e-06;5938;7;0
"Process 214";1;"MPI:MPI_Wait";0.01211;12110000;0.01211;12110000;20;0
"Process 2";1;"MPI:MPI_Isend";0.000276;276000;0.000276;276000;6;0
"Process 2";1;"MPI:MPI_Barrier";0.0167766;16776638;0.0167766;16776638;1;0
"Process 2";1;"Application:User_Code";0.011581;11581000;0.0441592;44159220;0;0
"Process 2";1;"MPI:MPI_Irecv";2.582e-06;2582;2.582e-06;2582;5;0
"Process 2";1;"MPI:MPI_Wait";0.015523;15523000;0.015523;15523000;12;0
"Process 73";1;"MPI:MPI_Isend";0.002713;2712999;0.002713;2712999;10;0
"Process 73";1;"MPI:MPI_Barrier";0.00996675;9966750;0.00996675;9966750;1;0
"Process 73";1;"Application:User_Code";0.016351;16350999;0.0441592;44159220;0;0
"Process 73";1;"MPI:MPI_Irecv";2.473e-06;2473;2.473e-06;2473;3;0
"Process 73";1;"MPI:MPI_Wait";0.015126;15125999;0.015126;15125999;20;0
"Process 144";1;"MPI:MPI_Isend";0.000693;693000;0.000693;693000;10;0
"Process 144";1;"MPI:MPI_Barrier";0.0086709;8670900;0.0086709;8670900;1;0
"Process 144";1;"Application:User_Code";0.017364;17364000;0.0441592;44159220;0;0
"Process 144";1;"MPI:MPI_Irecv";2.321e-06;2321;2.321e-06;2321;3;0
"Process 144";1;"MPI:MPI_Wait";0.017429;17428999;0.017429;17428999;20;0
"Process 215";1;"MPI:MPI_Isend";0.001435;1435000;0.001435;1435000;6;0
"Process 215";1;"MPI:MPI_Barrier";0.0193143;19314282;0.0193143;19314282;1;0
"Process 215";1;"Application:User_Code";0.011409;11409000;0.0441592;44159220;0;0
"Process 215";1;"MPI:MPI_Irecv";1.938e-06;1938;1.938e-06;1938;1;0
"Process 215";1;"MPI:MPI_Wait";0.011999;11999000;0.011999;11999000;12;0
"Process 3";1;"MPI:MPI_Isend";0.000444;444000;0.000444;444000;6;0
"Process 3";1;"MPI:MPI_Barrier";0.0221346;22134638;0.0221346;22134638;1;0
"Process 3";1;"Application:User_Code";0.009963;9963000;0.0441592;44159220;0;0
"Process 3";1;"MPI:MPI_Irecv";4.582e-06;4582;4.582e-06;4582;5;0
"Process 3";1;"MPI:MPI_Wait";0.011613;11613000;0.011613;11613000;12;0
"Process 74";1;"MPI:MPI_Isend";0.001465;1464999;0.001465;1464999;10;0
"Process 74";1;"MPI:MPI_Barrier";0.0108407;10840750;0.0108407;10840750;1;0
"Process 74";1;"Application:User_Code";0.017221;17220999;0.0441592;44159220;0;0
"Process 74";1;"MPI:MPI_Irecv";3.473e-06;3473;3.473e-06;3473;3;0
"Process 74";1;"MPI:MPI_Wait";0.014629;14628999;0.014629;14628999;20;0
"Process 145";1;"MPI:MPI_Isend";0.000836;836000;0.000836;836000;9;0
"Process 145";1;"MPI:MPI_Barrier";0.0127509;12750900;0.0127509;12750900;1;0
"Process 145";1;"Application:User_Code";0.015013;15012999;0.0441592;44159220;0;0
"Process 145";1;"MPI:MPI_Irecv";1.321e-06;1321;1.321e-06;1321;3;0
"Process 145";1;"MPI:MPI_Wait";0.015558;15558000;0.015558;15558000;18;0
"Process 216";1;"MPI:MPI_Isend";0.001312;1312000;0.001312;1312000;6;0
"Process 216";1;"MPI:MPI_Barrier";0.0214043;21404282;0.0214043;21404282;1;0
"Process 216";1;"Application:User_Code";0.011248;11248000;0.0441592;44159220;0;0
"Process 216";1;"MPI:MPI_Irecv";2.938e-06;2938;2.938e-06;2938;3;0
"Process 216";1;"MPI:MPI_Wait";0.010192;10192000;0.010192;10192000;12;0
"Process 4";1;"MPI:MPI_Isend";0.000569;569000;0.000569;569000;8;0
"Process 4";1;"MPI:MPI_Barrier";0.0165796;16579638;0.0165796;16579638;1;0
"Process 4";1;"Application:User_Code";0.01333;13330000;0.0441592;44159220;0;0
"Process 4";1;"MPI:MPI_Irecv";4.582e-06;4582;4.582e-06;4582;7;0
"Process 4";1;"MPI:MPI_Wait";0.013676;13676000;0.013676;13676000;16;0
"Process 75";1;"MPI:MPI_Isend";0.001457;1456999;0.001457;1456999;10;0
"Process 75";1;"MPI:MPI_Barrier";0.0123007;12300750;0.0123007;12300750;1;0
"Process 75";1;"Application:User_Code";0.0173385;17338472;0.0441592;44159220;0;0
"Process 75";1;"MPI:MPI_Irecv";2e-06;2000;2e-06;2000;4;0
"Process 75";1;"MPI:MPI_Wait";0.013061;13060999;0.013061;13060999;20;0
"Process 146";1;"MPI:MPI_Isend";0.000554;554000;0.000554;554000;6;0
"Process 146";1;"MPI:MPI_Barrier";0.0105899;10589900;0.0105899;10589900;1;0
"Process 146";1;"Application:User_Code";0.013411;13410999;0.0441592;44159220;0;0
"Process 146";1;"MPI:MPI_Irecv";1.321e-06;1321;1.321e-06;1321;1;0
"Process 146";1;"MPI:MPI_Wait";0.019603;19603000;0.019603;19603000;12;0
"Process 217";1;"MPI:MPI_Isend";0.002365;2365000;0.002365;2365000;6;0
"Process 217";1;"MPI:MPI_Barrier";0.0228583;22858282;0.0228583;22858282;1;0
"Process 217";1;"Application:User_Code";0.010952;10952000;0.0441592;44159220;0;0
"Process 217";1;"MPI:MPI_Irecv";9.38e-07;938;9.38e-07;938;0;0
"Process 217";1;"MPI:MPI_Wait";0.007983;7983000;0.007983;7983000;12;0
"Process 5";1;"MPI:MPI_Isend";0.000617;617000;0.000617;617000;10;0
"Process 5";1;"MPI:MPI_Barrier";0.0123716;12371638;0.0123716;12371638;1;0
"Process 5";1;"Application:User_Code";0.016436;16436000;0.0441592;44159220;0;0
"Process 5";1;"MPI:MPI_Irecv";8.582e-06;8582;8.582e-06;8582;9;0
"Process 5";1;"MPI:MPI_Wait";0.014726;14726000;0.014726;14726000;20;0
"Process 76";1;"MPI:MPI_Isend";0.000944;944000;0.000944;944000;10;0
"Process 76";1;"MPI:MPI_Barrier";0.0138597;13859750;0.0138597;13859750;1;0
"Process 76";1;"Application:User_Code";0.016206;16205998;0.0441592;44159220;0;0
"Process 76";1;"MPI:MPI_Irecv";3.473e-06;3473;3.473e-06;3473;3;0
"Process 76";1;"MPI:MPI_Wait";0.013146;13145999;0.013146;13145999;20;0
"Process 147";1;"MPI:MPI_Isend";0.000776;776000;0.000776;776000;6;0
"Process 147";1;"MPI:MPI_Barrier";0.0094779;9477900;0.0094779;9477900;1;0
"Process 147";1;"Application:User_Code";0.013869;13869000;0.0441592;44159220;0;0
"Process 147";1;"MPI:MPI_Irecv";3.21e-07;321;3.21e-07;321;0;0
"Process 147";1;"MPI:MPI_Wait";0.020036;20035999;0.020036;20035999;12;0
"Process 218";1;"MPI:MPI_Isend";0.002278;2278000;0.002278;2278000;9;0
"Process 218";1;"MPI:MPI_Barrier";0.0189883;18988282;0.0189883;18988282;1;0
"Process 218";1;"Application:User_Code";0.011852;11852000;0.0441592;44159220;0;0
"Process 218";1;"MPI:MPI_Irecv";2.938e-06;2938;2.938e-06;2938;6;0
"Process 218";1;"MPI:MPI_Wait";0.011038;11038000;0.011038;11038000;18;0
"Process 6";1;"MPI:MPI_Isend";0.000578;578000;0.000578;578000;10;0
"Process 6";1;"MPI:MPI_Barrier";0.0135196;13519638;0.0135196;13519638;1;0
"Process 6";1;"Application:User_Code";0.016735;16735000;0.0441592;44159220;0;0
"Process 6";1;"MPI:MPI_Irecv";6.582e-06;6582;6.582e-06;6582;9;0
"Process 6";1;"MPI:MPI_Wait";0.01332;13320000;0.01332;13320000;20;0
"Process 77";1;"MPI:MPI_Isend";0.000714;714000;0.000714;714000;10;0
"Process 77";1;"MPI:MPI_Barrier";0.0173697;17369750;0.0173697;17369750;1;0
"Process 77";1;"Application:User_Code";0.014897;14896998;0.0441592;44159220;0;0
"Process 77";1;"MPI:MPI_Irecv";2.473e-06;2473;2.473e-06;2473;3;0
"Process 77";1;"MPI:MPI_Wait";0.011176;11175999;0.011176;11175999;20;0
"Process 148";1;"MPI:MPI_Isend";0.000906;906000;0.000906;906000;6;0
"Process 148";1;"MPI:MPI_Barrier";0.0180369;18036900;0.0180369;18036900;1;0
"Process 148";1;"Application:User_Code";0.011765;11764999;0.0441592;44159220;0;0
"Process 148";1;"MPI:MPI_Irecv";3.21e-07;321;3.21e-07;321;0;0
"Process 148";1;"MPI:MPI_Wait";0.013451;13451000;0.013451;13451000;12;0
"Process 219";1;"MPI:MPI_Isend";0.001599;1599000;0.001599;1599000;10;0
"Process 219";1;"MPI:MPI_Barrier";0.0170473;17047282;0.0170473;17047282;1;0
"Process 219";1;"Application:User_Code";0.016061;16061000;0.0441592;44159220;0;0
"Process 219";1;"MPI:MPI_Irecv";2.938e-06;2938;2.938e-06;2938;6;0
"Process 219";1;"MPI:MPI_Wait";0.009449;9449000;0.009449;9449000;20;0
"Process 7";1;"MPI:MPI_Isend";0.000996;996000;0.000996;996000;10;0
"Process 7";1;"MPI:MPI_Barrier";0.0126616;12661638;0.0126616;12661638;1;0
"Process 7";1;"Application:User_Code";0.015944;15944000;0.0441592;44159220;0;0
"Process 7";1;"MPI:MPI_Irecv";6.582e-06;6582;6.582e-06;6582;9;0
"Process 7";1;"MPI:MPI_Wait";0.014551;14551000;0.014551;14551000;20;0
"Process 78";1;"MPI:MPI_Isend";0.000605;605000;0.000605;605000;10;0
"Process 78";1;"MPI:MPI_Barrier";0.0155167;15516750;0.0155167;15516750;1;0
"Process 78";1;"Application:User_Code";0.016868;16867998;0.0441592;44159220;0;0
"Process 78";1;"MPI:MPI_Irecv";3.473e-06;3473;3.473e-06;3473;3;0
"Process 78";1;"MPI:MPI_Wait";0.011166;11165999;0.011166;11165999;20;0
"Process 149";1;"MPI:MPI_Isend";0.000467;467000;0.000467;467000;8;0
"Process 149";1;"MPI:MPI_Barrier";0.0251069;25106899;0.0251069;25106899;1;0
"Process 149";1;"Application:User_Code";0.011361;11361000;0.0441592;44159220;0;0
"Process 149";1;"MPI:MPI_Irecv";2.321e-06;2321;2.321e-06;2321;3;0
"Process 149";1;"MPI:MPI_Wait";0.007222;7222000;0.007222;7222000;16;0
"Process 220";1;"MPI:MPI_Isend";0.001506;1506000;0.001506;1506000;10;0
"Process 220";1;"MPI:MPI_Barrier";0.0145373;14537282;0.0145373;14537282;1;0
"Process 220";1;"Application:User_Code";0.0176109;17610938;0.0441592;44159220;0;0
"Process 220";1;"MPI:MPI_Irecv";3e-06;3000;3e-06;3000;7;0
"Process 220";1;"MPI:MPI_Wait";0.010502;10502000;0.010502;10502000;20;0
"Process 8";1;"MPI:MPI_Isend";0.000825;825000;0.000825;825000;10;0
"Process 8";1;"MPI:MPI_Barrier";0.0129326;12932638;0.0129326;12932638;1;0
"Process 8";1;"Application:User_Code";0.015051;15051000;0.0441592;44159220;0;0
"Process 8";1;"MPI:MPI_Irecv";7.582e-06;7582;7.582e-06;7582;9;0
"Process 8";1;"MPI:MPI_Wait";0.015343;15343000;0.015343;15343000;20;0
"Process 79";1;"MPI:MPI_Isend";0.000591;591000;0.000591;591000;10;0
"Process 79";1;"MPI:MPI_Barrier";0.0141297;14129750;0.0141297;14129750;1;0
"Process 79";1;"Application:User_Code";0.0172555;17255471;0.0441592;44159220;0;0
"Process 79";1;"MPI:MPI_Irecv";3e-06;3000;3e-06;3000;4;0
"Process 79";1;"MPI:MPI_Wait";0.01218;12179999;0.01218;12179999;20;0
"Process 150";1;"MPI:MPI_Isend";0.000472;472000;0.000472;472000;6;0
"Process 150";1;"MPI:MPI_Barrier";0.0234519;23451899;0.0234519;23451899;1;0
"Process 150";1;"Application:User_Code";0.0110433;11043321;0.0441592;44159220;0;0
"Process 150";1;"MPI:MPI_Wait";0.009192;9192000;0.009192;9192000;12;0
"Process 221";1;"MPI:MPI_Isend";0.001543;1543000;0.001543;1543000;10;0
"Process 221";1;"MPI:MPI_Barrier";0.0154603;15460282;0.0154603;15460282;1;0
"Process 221";1;"Application:User_Code";0.016979;16979000;0.0441592;44159220;0;0
"Process 221";1;"MPI:MPI_Irecv";4.938e-06;4938;4.938e-06;4938;7;0
"Process 221";1;"MPI:MPI_Wait";0.010172;10172000;0.010172;10172000;20;0
"Process 9";1;"MPI:MPI_Isend";0.000597;597000;0.000597;597000;10;0
"Process 9";1;"MPI:MPI_Barrier";0.0133076;13307638;0.0133076;13307638;1;0
"Process 9";1;"Application:User_Code";0.016152;16152000;0.0441592;44159220;0;0
"Process 9";1;"MPI:MPI_Irecv";7.582e-06;7582;7.582e-06;7582;9;0
"Process 9";1;"MPI:MPI_Wait";0.014095;14095000;0.014095;14095000;20;0
"Process 80";1;"MPI:MPI_Isend";0.001077;1077000;0.001077;1077000;10;0
"Process 80";1;"MPI:MPI_Barrier";0.00972875;9728750;0.00972875;9728750;1;0
"Process 80";1;"Application:User_Code";0.016135;16134999;0.0441592;44159220;0;0
"Process 80";1;"MPI:MPI_Irecv";2.473e-06;2473;2.473e-06;2473;3;0
"Process 80";1;"MPI:MPI_Wait";0.017216;17215998;0.017216;17215998;20;0
"Process 151";1;"MPI:MPI_Isend";0.000425;425000;0.000425;425000;6;0
"Process 151";1;"MPI:MPI_Barrier";0.0222089;22208899;0.0222089;22208899;1;0
"Process 151";1;"Application:User_Code";0.0125563;12556321;0.0441592;44159220;0;0
"Process 151";1;"MPI:MPI_Irecv";0;0;0;0;1;0
"Process 151";1;"MPI:MPI_Wait";0.008969;8969000;0.008969;8969000;12;0
"Process 222";1;"MPI:MPI_Isend";0.001576;1576000;0.001576;1576000;10;0
"Process 222";1;"MPI:MPI_Barrier";0.0128293;12829282;0.0128293;12829282;1;0
"Process 222";1;"Application:User_Code";0.016585;16585000;0.0441592;44159220;0;0
"Process 222";1;"MPI:MPI_Irecv";3.938e-06;3938;3.938e-06;3938;7;0
"Process 222";1;"MPI:MPI_Wait";0.013165;13165000;0.013165;13165000;20;0
"Process 10";1;"MPI:MPI_Isend";0.000585;585000;0.000585;585000;10;0
"Process 10";1;"MPI:MPI_Barrier";0.0118656;11865638;0.0118656;11865638;1;0
"Process 10";1;"Application:User_Code";0.016503;16503000;0.0441592;44159220;0;0
"Process 10";1;"MPI:MPI_Irecv";6.582e-06;6582;6.582e-06;6582;9;0
"Process 10";1;"MPI:MPI_Wait";0.015199;15199000;0.015199;15199000;20;0
"Process 81";1;"MPI:MPI_Isend";0.001018;1018000;0.001018;1018000;8;0
"Process 81";1;"MPI:MPI_Barrier";0.0211027;21102749;0.0211027;21102749;1;0
"Process 81";1;"Application:User_Code";0.011443;11442999;0.0441592;44159220;0;0
"Process 81";1;"MPI:MPI_Irecv";2.473e-06;2473;2.473e-06;2473;1;0
"Process 81";1;"MPI:MPI_Wait";0.010593;10592999;0.010593;10592999;16;0
"Process 152";1;"MPI:MPI_Isend";0.000514;514000;0.000514;514000;6;0
"Process 152";1;"MPI:MPI_Barrier";0.0218529;21852899;0.0218529;21852899;1;0
"Process 152";1;"Application:User_Code";0.012678;12678000;0.0441592;44159220;0;0
"Process 152";1;"MPI:MPI_Irecv";3.21e-07;321;3.21e-07;321;0;0
"Process 152";1;"MPI:MPI_Wait";0.009114;9114000;0.009114;9114000;12;0
"Process 223";1;"MPI:MPI_Isend";0.00181;1810000;0.00181;1810000;10;0
"Process 223";1;"MPI:MPI_Barrier";0.00787028;7870282;0.00787028;7870282;1;0
"Process 223";1;"Application:User_Code";0.017799;17799000;0.0441592;44159220;0;0
"Process 223";1;"MPI:MPI_Irecv";3.938e-06;3938;3.938e-06;3938;6;0
"Process 223";1;"MPI:MPI_Wait";0.016676;16676000;0.016676;16676000;20;0
"Process 11";1;"MPI:MPI_Isend";0.000619;619000;0.000619;619000;10;0
"Process 11";1;"MPI:MPI_Barrier";0.0141366;14136638;0.0141366;14136638;1;0
"Process 11";1;"Application:User_Code";0.016462;16462000;0.0441592;44159220;0;0
"Process 11";1;"MPI:MPI_Irecv";4.582e-06;4582;4.582e-06;4582;9;0
"Process 11";1;"MPI:MPI_Wait";0.012937;12937000;0.012937;12937000;20;0
"Process 82";1;"MPI:MPI_Isend";0.001678;1677999;0.001678;1677999;6;0
"Process 82";1;"MPI:MPI_Barrier";0.0238917;23891749;0.0238917;23891749;1;0
"Process 82";1;"Application:User_Code";0.011364;11363999;0.0441592;44159220;0;0
"Process 82";1;"MPI:MPI_Irecv";1.473e-06;1473;1.473e-06;1473;1;0
"Process 82";1;"MPI:MPI_Wait";0.007224;7224000;0.007224;7224000;12;0
"Process 153";1;"MPI:MPI_Isend";0.000859;859000;0.000859;859000;6;0
"Process 153";1;"MPI:MPI_Barrier";0.0238239;23823899;0.0238239;23823899;1;0
"Process 153";1;"Application:User_Code";0.011665;11665000;0.0441592;44159220;0;0
"Process 153";1;"MPI:MPI_Irecv";3.21e-07;321;3.21e-07;321;0;0
"Process 153";1;"MPI:MPI_Wait";0.007811;7811000;0.007811;7811000;12;0
"Process 224";1;"MPI:MPI_Isend";0.001914;1914000;0.001914;1914000;10;0
"Process 224";1;"MPI:MPI_Barrier";0.00767528;7675282;0.00767528;7675282;1;0
"Process 224";1;"Application:User_Code";0.017999;17999000;0.0441592;44159220;0;0
"Process 224";1;"MPI:MPI_Irecv";3.938e-06;3938;3.938e-06;3938;7;0
"Process 224";1;"MPI:MPI_Wait";0.016567;16567000;0.016567;16567000;20;0
"Process 12";1;"MPI:MPI_Isend";0.001036;1036000;0.001036;1036000;10;0
"Process 12";1;"MPI:MPI_Barrier";0.0174776;17477638;0.0174776;17477638;1;0
"Process 12";1;"Application:User_Code";0.013925;13925000;0.0441592;44159220;0;0
"Process 12";1;"MPI:MPI_Irecv";7.582e-06;7582;7.582e-06;7582;9;0
"Process 12";1;"MPI:MPI_Wait";0.011713;11713000;0.011713;11713000;20;0
"Process 83";1;"MPI:MPI_Isend";0.001387;1387000;0.001387;1387000;6;0
"Process 83";1;"MPI:MPI_Barrier";0.0238407;23840749;0.0238407;23840749;1;0
"Process 83";1;"Application:User_Code";0.0118;11799998;0.0441592;44159220;0;0
"Process 83";1;"MPI:MPI_Irecv";1.473e-06;1473;1.473e-06;1473;1;0
"Process 83";1;"MPI:MPI_Wait";0.00713;7130000;0.00713;7130000;12;0
"Process 154";1;"MPI:MPI_Isend";0.001227;1227000;0.001227;1227000;10;0
"Process 154";1;"MPI:MPI_Barrier";0.0113999;11399900;0.0113999;11399900;1;0
"Process 154";1;"Application:User_Code";0.015851;15850999;0.0441592;44159220;0;0
"Process 154";1;"MPI:MPI_Irecv";2.321e-06;2321;2.321e-06;2321;4;0
"Process 154";1;"MPI:MPI_Wait";0.015679;15679000;0.015679;15679000;20;0
"Process 225";1;"MPI:MPI_Isend";0.001677;1677000;0.001677;1677000;10;0
"Process 225";1;"MPI:MPI_Barrier";0.00761428;7614282;0.00761428;7614282;1;0
"Process 225";1;"Application:User_Code";0.018061;18061000;0.0441592;44159220;0;0
"Process 225";1;"MPI:MPI_Irecv";3.938e-06;3938;3.938e-06;3938;7;0
"Process 225";1;"MPI:MPI_Wait";0.016803;16803000;0.016803;16803000;20;0
"Process 13";1;"MPI:MPI_Isend";0.000854;854000;0.000854;854000;6;0
"Process 13";1;"MPI:MPI_Barrier";0.0242026;24202638;0.0242026;24202638;1;0
"Process 13";1;"Application:User_Code";0.01037;10370000;0.0441592;44159220;0;0
"Process 13";1;"MPI:MPI_Irecv";4.582e-06;4582;4.582e-06;4582;5;0
"Process 13";1;"MPI:MPI_Wait";0.008728;8728000;0.008728;8728000;12;0
"Process 84";1;"MPI:MPI_Isend";0.001405;1404999;0.001405;1404999;6;0
"Process 84";1;"MPI:MPI_Barrier";0.0238467;23846749;0.0238467;23846749;1;0
"Process 84";1;"Application:User_Code";0.011529;11528999;0.0441592;44159220;0;0
"Process 84";1;"MPI:MPI_Irecv";4.73e-07;473;4.73e-07;473;1;0
"Process 84";1;"MPI:MPI_Wait";0.007378;7378000;0.007378;7378000;12;0
"Process 155";1;"MPI:MPI_Isend";0.000876;876000;0.000876;876000;10;0
"Process 155";1;"MPI:MPI_Barrier";0.0088329;8832900;0.0088329;8832900;1;0
"Process 155";1;"Application:User_Code";0.017976;17975999;0.0441592;44159220;0;0
"Process 155";1;"MPI:MPI_Irecv";2.321e-06;2321;2.321e-06;2321;3;0
"Process 155";1;"MPI:MPI_Wait";0.016472;16472000;0.016472;16472000;20;0
"Process 226";1;"MPI:MPI_Isend";0.001311;1311000;0.001311;1311000;10;0
"Process 226";1;"MPI:MPI_Barrier";0.00794628;7946282;0.00794628;7946282;1;0
"Process 226";1;"Application:User_Code";0.01693;16930000;0.0441592;44159220;0;0
"Process 226";1;"MPI:MPI_Irecv";4.938e-06;4938;4.938e-06;4938;7;0
"Process 226";1;"MPI:MPI_Wait";0.017967;17967000;0.017967;17967000;20;0
"Process 14";1;"MPI:MPI_Isend";0.000627;627000;0.000627;627000;6;0
"Process 14";1;"MPI:MPI_Barrier";0.0239756;23975638;0.0239756;23975638;1;0
"Process 14";1;"Application:User_Code";0.010774;10774000;0.0441592;44159220;0;0
"Process 14";1;"MPI:MPI_Irecv";2.582e-06;2582;2.582e-06;2582;5;0
"Process 14";1;"MPI:MPI_Wait";0.00878;8780000;0.00878;8780000;12;0
"Process 85";1;"MPI:MPI_Isend";0.001315;1315000;0.001315;1315000;13;0
"Process 85";1;"MPI:MPI_Barrier";0.0258687;25868749;0.0258687;25868749;1;0
"Process 85";1;"Application:User_Code";0.011567;11566998;0.0441592;44159220;0;0
"Process 85";1;"MPI:MPI_Irecv";5.473e-06;5473;5.473e-06;5473;10;0
"Process 85";1;"MPI:MPI_Wait";0.005403;5403000;0.005403;5403000;26;0
"Process 156";1;"MPI:MPI_Isend";0.000688;688000;0.000688;688000;10;0
"Process 156";1;"MPI:MPI_Barrier";0.0085089;8508900;0.0085089;8508900;1;0
"Process 156";1;"Application:User_Code";0.017788;17788000;0.0441592;44159220;0;0
"Process 156";1;"MPI:MPI_Irecv";1.321e-06;1321;1.321e-06;1321;3;0
"Process 156";1;"MPI:MPI_Wait";0.017173;17172999;0.017173;17172999;20;0
"Process 227";1;"MPI:MPI_Isend";0.001092;1092000;0.001092;1092000;11;0
"Process 227";1;"MPI:MPI_Barrier";0.00893728;8937282;0.00893728;8937282;1;0
"Process 227";1;"Application:User_Code";0.0172319;17231938;0.0441592;44159220;0;0
"Process 227";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;10;0
"Process 227";1;"MPI:MPI_Wait";0.016887;16887000;0.016887;16887000;22;0
"Process 15";1;"MPI:MPI_Isend";0.000614;614000;0.000614;614000;6;0
"Process 15";1;"MPI:MPI_Barrier";0.0229806;22980638;0.0229806;22980638;1;0
"Process 15";1;"Application:User_Code";0.010618;10618000;0.0441592;44159220;0;0
"Process 15";1;"MPI:MPI_Irecv";2.582e-06;2582;2.582e-06;2582;5;0
"Process 15";1;"MPI:MPI_Wait";0.009944;9944000;0.009944;9944000;12;0
"Process 86";1;"MPI:MPI_Isend";0.00152;1520000;0.00152;1520000;10;0
"Process 86";1;"MPI:MPI_Barrier";0.0203377;20337749;0.0203377;20337749;1;0
"Process 86";1;"Application:User_Code";0.0147215;14721472;0.0441592;44159220;0;0
"Process 86";1;"MPI:MPI_Irecv";3e-06;3000;3e-06;3000;6;0
"Process 86";1;"MPI:MPI_Wait";0.007577;7576999;0.007577;7576999;20;0
"Process 157";1;"MPI:MPI_Isend";0.000644;644000;0.000644;644000;10;0
"Process 157";1;"MPI:MPI_Barrier";0.0100069;10006900;0.0100069;10006900;1;0
"Process 157";1;"Application:User_Code";0.017159;17158999;0.0441592;44159220;0;0
"Process 157";1;"MPI:MPI_Irecv";1.321e-06;1321;1.321e-06;1321;3;0
"Process 157";1;"MPI:MPI_Wait";0.016348;16348000;0.016348;16348000;20;0
"Process 228";1;"MPI:MPI_Isend";0.000949;949000;0.000949;949000;10;0
"Process 228";1;"MPI:MPI_Barrier";0.00765228;7652282;0.00765228;7652282;1;0
"Process 228";1;"Application:User_Code";0.018586;18586000;0.0441592;44159220;0;0
"Process 228";1;"MPI:MPI_Irecv";4.938e-06;4938;4.938e-06;4938;7;0
"Process 228";1;"MPI:MPI_Wait";0.016967;16967000;0.016967;16967000;20;0
"Process 16";1;"MPI:MPI_Isend";0.000698;698000;0.000698;698000;6;0
"Process 16";1;"MPI:MPI_Barrier";0.0249366;24936638;0.0249366;24936638;1;0
"Process 16";1;"Application:User_Code";0.009672;9672000;0.0441592;44159220;0;0
"Process 16";1;"MPI:MPI_Irecv";2.582e-06;2582;2.582e-06;2582;5;0
"Process 16";1;"MPI:MPI_Wait";0.00885;8850000;0.00885;8850000;12;0
"Process 87";1;"MPI:MPI_Isend";0.001222;1222000;0.001222;1222000;10;0
"Process 87";1;"MPI:MPI_Barrier";0.0140727;14072750;0.0140727;14072750;1;0
"Process 87";1;"Application:User_Code";0.017024;17023998;0.0441592;44159220;0;0
"Process 87";1;"MPI:MPI_Irecv";2.473e-06;2473;2.473e-06;2473;5;0
"Process 87";1;"MPI:MPI_Wait";0.011838;11837999;0.011838;11837999;20;0
"Process 158";1;"MPI:MPI_Isend";0.000631;631000;0.000631;631000;10;0
"Process 158";1;"MPI:MPI_Barrier";0.0117679;11767900;0.0117679;11767900;1;0
"Process 158";1;"Application:User_Code";0.016162;16161999;0.0441592;44159220;0;0
"Process 158";1;"MPI:MPI_Irecv";2.321e-06;2321;2.321e-06;2321;4;0
"Process 158";1;"MPI:MPI_Wait";0.015596;15596000;0.015596;15596000;20;0
"Process 229";1;"MPI:MPI_Isend";0.001079;1079000;0.001079;1079000;10;0
"Process 229";1;"MPI:MPI_Barrier";0.00805328;8053282;0.00805328;8053282;1;0
"Process 229";1;"Application:User_Code";0.018513;18513000;0.0441592;44159220;0;0
"Process 229";1;"MPI:MPI_Irecv";3.938e-06;3938;3.938e-06;3938;6;0
"Process 229";1;"MPI:MPI_Wait";0.01651;16510000;0.01651;16510000;20;0
"Process 17";1;"MPI:MPI_Isend";0.001261;1261000;0.001261;1261000;12;0
"Process 17";1;"MPI:MPI_Barrier";0.0117346;11734638;0.0117346;11734638;1;0
"Process 17";1;"Application:User_Code";0.014157;14157000;0.0441592;44159220;0;0
"Process 17";1;"MPI:MPI_Irecv";9.582e-06;9582;9.582e-06;9582;11;0
"Process 17";1;"MPI:MPI_Wait";0.016997;16997000;0.016997;16997000;24;0
"Process 88";1;"MPI:MPI_Isend";0.001343;1343000;0.001343;1343000;10;0
"Process 88";1;"MPI:MPI_Barrier";0.0115127;11512750;0.0115127;11512750;1;0
"Process 88";1;"Application:User_Code";0.0168835;16883471;0.0441592;44159220;0;0
"Process 88";1;"MPI:MPI_Irecv";3e-06;3000;3e-06;3000;6;0
"Process 88";1;"MPI:MPI_Wait";0.014417;14416999;0.014417;14416999;20;0
"Process 159";1;"MPI:MPI_Isend";0.000725;725000;0.000725;725000;10;0
"Process 159";1;"MPI:MPI_Barrier";0.0109049;10904900;0.0109049;10904900;1;0
"Process 159";1;"Application:User_Code";0.017283;17282999;0.0441592;44159220;0;0
"Process 159";1;"MPI:MPI_Irecv";1.321e-06;1321;1.321e-06;1321;2;0
"Process 159";1;"MPI:MPI_Wait";0.015245;15245000;0.015245;15245000;20;0
"Process 230";1;"MPI:MPI_Isend";0.001487;1487000;0.001487;1487000;10;0
"Process 230";1;"MPI:MPI_Barrier";0.00779928;7799282;0.00779928;7799282;1;0
"Process 230";1;"Application:User_Code";0.017606;17606000;0.0441592;44159220;0;0
"Process 230";1;"MPI:MPI_Irecv";2.938e-06;2938;2.938e-06;2938;6;0
"Process 230";1;"MPI:MPI_Wait";0.017264;17264000;0.017264;17264000;20;0
"Process 18";1;"MPI:MPI_Isend";0.000602;602000;0.000602;602000;10;0
"Process 18";1;"MPI:MPI_Barrier";0.0101406;10140638;0.0101406;10140638;1;0
"Process 18";1;"Application:User_Code";0.015593;15593000;0.0441592;44159220;0;0
"Process 18";1;"MPI:MPI_Irecv";6.582e-06;6582;6.582e-06;6582;9;0
"Process 18";1;"MPI:MPI_Wait";0.017817;17817000;0.017817;17817000;20;0
"Process 89";1;"MPI:MPI_Isend";0.00168;1679999;0.00168;1679999;12;0
"Process 89";1;"MPI:MPI_Barrier";0.0119147;11914750;0.0119147;11914750;1;0
"Process 89";1;"Application:User_Code";0.015434;15433999;0.0441592;44159220;0;0
"Process 89";1;"MPI:MPI_Irecv";5.473e-06;5473;5.473e-06;5473;8;0
"Process 89";1;"MPI:MPI_Wait";0.015125;15124999;0.015125;15124999;24;0
"Process 160";1;"MPI:MPI_Isend";0.000603;603000;0.000603;603000;10;0
"Process 160";1;"MPI:MPI_Barrier";0.0128919;12891900;0.0128919;12891900;1;0
"Process 160";1;"Application:User_Code";0.017521;17520999;0.0441592;44159220;0;0
"Process 160";1;"MPI:MPI_Irecv";1.321e-06;1321;1.321e-06;1321;3;0
"Process 160";1;"MPI:MPI_Wait";0.013142;13142000;0.013142;13142000;20;0
"Process 231";1;"MPI:MPI_Isend";0.000689;689000;0.000689;689000;10;0
"Process 231";1;"MPI:MPI_Barrier";0.00968928;9689282;0.00968928;9689282;1;0
"Process 231";1;"Application:User_Code";0.01697;16970000;0.0441592;44159220;0;0
"Process 231";1;"MPI:MPI_Irecv";3.938e-06;3938;3.938e-06;3938;7;0
"Process 231";1;"MPI:MPI_Wait";0.016807;16807000;0.016807;16807000;20;0
"Process 19";1;"MPI:MPI_Isend";0.000598;598000;0.000598;598000;10;0
"Process 19";1;"MPI:MPI_Barrier";0.0116666;11666638;0.0116666;11666638;1;0
"Process 19";1;"Application:User_Code";0.016205;16205000;0.0441592;44159220;0;0
"Process 19";1;"MPI:MPI_Irecv";8.582e-06;8582;8.582e-06;8582;9;0
"Process 19";1;"MPI:MPI_Wait";0.015681;15681000;0.015681;15681000;20;0
"Process 90";1;"MPI:MPI_Isend";0.001651;1651000;0.001651;1651000;14;0
"Process 90";1;"MPI:MPI_Barrier";0.00840875;8408750;0.00840875;8408750;1;0
"Process 90";1;"Application:User_Code";0.019065;19064999;0.0441592;44159220;0;0
"Process 90";1;"MPI:MPI_Irecv";5.473e-06;5473;5.473e-06;5473;10;0
"Process 90";1;"MPI:MPI_Wait";0.015029;15028998;0.015029;15028998;28;0
"Process 161";1;"MPI:MPI_Isend";0.000685;685000;0.000685;685000;10;0
"Process 161";1;"MPI:MPI_Barrier";0.0120969;12096900;0.0120969;12096900;1;0
"Process 161";1;"Application:User_Code";0.017113;17112999;0.0441592;44159220;0;0
"Process 161";1;"MPI:MPI_Irecv";1.321e-06;1321;1.321e-06;1321;3;0
"Process 161";1;"MPI:MPI_Wait";0.014263;14263000;0.014263;14263000;20;0
"Process 232";1;"MPI:MPI_Isend";0.000481;481000;0.000481;481000;10;0
"Process 232";1;"MPI:MPI_Barrier";0.00762428;7624282;0.00762428;7624282;1;0
"Process 232";1;"Application:User_Code";0.017997;17997000;0.0441592;44159220;0;0
"Process 232";1;"MPI:MPI_Irecv";4.938e-06;4938;4.938e-06;4938;7;0
"Process 232";1;"MPI:MPI_Wait";0.018052;18052000;0.018052;18052000;20;0
"Process 20";1;"MPI:MPI_Isend";0.001126;1126000;0.001126;1126000;10;0
"Process 20";1;"MPI:MPI_Barrier";0.0126376;12637638;0.0126376;12637638;1;0
"Process 20";1;"Application:User_Code";0.015805;15805000;0.0441592;44159220;0;0
"Process 20";1;"MPI:MPI_Irecv";6.582e-06;6582;6.582e-06;6582;9;0
"Process 20";1;"MPI:MPI_Wait";0.014584;14584000;0.014584;14584000;20;0
"Process 91";1;"MPI:MPI_Isend";0.00277;2769999;0.00277;2769999;14;0
"Process 91";1;"MPI:MPI_Barrier";0.00825875;8258750;0.00825875;8258750;1;0
"Process 91";1;"Application:User_Code";0.019062;19062000;0.0441592;44159220;0;0
"Process 91";1;"MPI:MPI_Irecv";6.473e-06;6473;6.473e-06;6473;7;0
"Process 91";1;"MPI:MPI_Wait";0.014062;14061998;0.014062;14061998;28;0
"Process 162";1;"MPI:MPI_Isend";0.001099;1099000;0.001099;1099000;13;0
"Process 162";1;"MPI:MPI_Barrier";0.0139489;13948900;0.0139489;13948900;1;0
"Process 162";1;"Application:User_Code";0.015406;15405999;0.0441592;44159220;0;0
"Process 162";1;"MPI:MPI_Irecv";2.321e-06;2321;2.321e-06;2321;7;0
"Process 162";1;"MPI:MPI_Wait";0.013703;13703000;0.013703;13703000;26;0
"Process 233";1;"MPI:MPI_Isend";0.000469;469000;0.000469;469000;10;0
"Process 233";1;"MPI:MPI_Barrier";0.00809328;8093282;0.00809328;8093282;1;0
"Process 233";1;"Application:User_Code";0.01846;18460000;0.0441592;44159220;0;0
"Process 233";1;"MPI:MPI_Irecv";3.938e-06;3938;3.938e-06;3938;6;0
"Process 233";1;"MPI:MPI_Wait";0.017133;17133000;0.017133;17133000;20;0
"Process 21";1;"MPI:MPI_Isend";0.000679;679000;0.000679;679000;13;0
"Process 21";1;"MPI:MPI_Barrier";0.00970864;9708638;0.00970864;9708638;1;0
"Process 21";1;"Application:User_Code";0.016037;16037000;0.0441592;44159220;0;0
"Process 21";1;"MPI:MPI_Irecv";8.582e-06;8582;8.582e-06;8582;12;0
"Process 21";1;"MPI:MPI_Wait";0.017726;17726000;0.017726;17726000;26;0
"Process 92";1;"MPI:MPI_Isend";0.003185;3185000;0.003185;3185000;14;0
"Process 92";1;"MPI:MPI_Barrier";0.00806675;8066750;0.00806675;8066750;1;0
"Process 92";1;"Application:User_Code";0.019123;19122999;0.0441592;44159220;0;0
"Process 92";1;"MPI:MPI_Irecv";6.473e-06;6473;6.473e-06;6473;7;0
"Process 92";1;"MPI:MPI_Wait";0.013778;13777998;0.013778;13777998;28;0
"Process 163";1;"MPI:MPI_Isend";0.001593;1593000;0.001593;1593000;10;0
"Process 163";1;"MPI:MPI_Barrier";0.0091729;9172900;0.0091729;9172900;1;0
"Process 163";1;"Application:User_Code";0.016506;16505999;0.0441592;44159220;0;0
"Process 163";1;"MPI:MPI_Irecv";1.321e-06;1321;1.321e-06;1321;5;0
"Process 163";1;"MPI:MPI_Wait";0.016886;16886000;0.016886;16886000;20;0
"Process 234";1;"MPI:MPI_Isend";0.000487;487000;0.000487;487000;10;0
"Process 234";1;"MPI:MPI_Barrier";0.00764228;7642282;0.00764228;7642282;1;0
"Process 234";1;"Application:User_Code";0.017788;17788000;0.0441592;44159220;0;0
"Process 234";1;"MPI:MPI_Irecv";1.938e-06;1938;1.938e-06;1938;6;0
"Process 234";1;"MPI:MPI_Wait";0.01824;18240000;0.01824;18240000;20;0
"Process 22";1;"MPI:MPI_Isend";0.000743;743000;0.000743;743000;14;0
"Process 22";1;"MPI:MPI_Barrier";0.00872064;8720638;0.00872064;8720638;1;0
"Process 22";1;"Application:User_Code";0.017912;17912000;0.0441592;44159220;0;0
"Process 22";1;"MPI:MPI_Irecv";9.582e-06;9582;9.582e-06;9582;13;0
"Process 22";1;"MPI:MPI_Wait";0.016774;16774000;0.016774;16774000;28;0
"Process 93";1;"MPI:MPI_Isend";0.003294;3293999;0.003294;3293999;14;0
"Process 93";1;"MPI:MPI_Barrier";0.00836275;8362750;0.00836275;8362750;1;0
"Process 93";1;"Application:User_Code";0.018235;18235000;0.0441592;44159220;0;0
"Process 93";1;"MPI:MPI_Irecv";6.473e-06;6473;6.473e-06;6473;7;0
"Process 93";1;"MPI:MPI_Wait";0.014261;14260998;0.014261;14260998;28;0
"Process 164";1;"MPI:MPI_Isend";0.001229;1229000;0.001229;1229000;10;0
"Process 164";1;"MPI:MPI_Barrier";0.0086199;8619900;0.0086199;8619900;1;0
"Process 164";1;"Application:User_Code";0.017075;17075000;0.0441592;44159220;0;0
"Process 164";1;"MPI:MPI_Irecv";3.321e-06;3321;3.321e-06;3321;5;0
"Process 164";1;"MPI:MPI_Wait";0.017232;17231999;0.017232;17231999;20;0
"Process 235";1;"MPI:MPI_Isend";0.00114;1140000;0.00114;1140000;10;0
"Process 235";1;"MPI:MPI_Barrier";0.00975728;9757282;0.00975728;9757282;1;0
"Process 235";1;"Application:User_Code";0.015753;15753000;0.0441592;44159220;0;0
"Process 235";1;"MPI:MPI_Irecv";4.938e-06;4938;4.938e-06;4938;6;0
"Process 235";1;"MPI:MPI_Wait";0.017504;17504000;0.017504;17504000;20;0
"Process 23";1;"MPI:MPI_Isend";0.000712;712000;0.000712;712000;14;0
"Process 23";1;"MPI:MPI_Barrier";0.00861064;8610638;0.00861064;8610638;1;0
"Process 23";1;"Application:User_Code";0.018228;18228000;0.0441592;44159220;0;0
"Process 23";1;"MPI:MPI_Irecv";1.1582e-05;11582;1.1582e-05;11582;13;0
"Process 23";1;"MPI:MPI_Wait";0.016597;16597000;0.016597;16597000;28;0
"Process 94";1;"MPI:MPI_Isend";0.002706;2705999;0.002706;2705999;13;0
"Process 94";1;"MPI:MPI_Barrier";0.00932575;9325750;0.00932575;9325750;1;0
"Process 94";1;"Application:User_Code";0.016376;16376000;0.0441592;44159220;0;0
"Process 94";1;"MPI:MPI_Irecv";5.473e-06;5473;5.473e-06;5473;7;0
"Process 94";1;"MPI:MPI_Wait";0.015746;15745998;0.015746;15745998;26;0
"Process 165";1;"MPI:MPI_Isend";0.001205;1205000;0.001205;1205000;10;0
"Process 165";1;"MPI:MPI_Barrier";0.0084089;8408900;0.0084089;8408900;1;0
"Process 165";1;"Application:User_Code";0.016957;16957000;0.0441592;44159220;0;0
"Process 165";1;"MPI:MPI_Irecv";2.321e-06;2321;2.321e-06;2321;4;0
"Process 165";1;"MPI:MPI_Wait";0.017586;17585999;0.017586;17585999;20;0
"Process 236";1;"MPI:MPI_Isend";0.001878;1878000;0.001878;1878000;6;0
"Process 236";1;"MPI:MPI_Barrier";0.0148583;14858282;0.0148583;14858282;1;0
"Process 236";1;"Application:User_Code";0.012807;12807000;0.0441592;44159220;0;0
"Process 236";1;"MPI:MPI_Irecv";2.938e-06;2938;2.938e-06;2938;3;0
"Process 236";1;"MPI:MPI_Wait";0.014613;14613000;0.014613;14613000;12;0
"Process 24";1;"MPI:MPI_Isend";0.000782;782000;0.000782;782000;14;0
"Process 24";1;"MPI:MPI_Barrier";0.00657164;6571638;0.00657164;6571638;1;0
"Process 24";1;"Application:User_Code";0.020969;20969000;0.0441592;44159220;0;0
"Process 24";1;"MPI:MPI_Irecv";9.582e-06;9582;9.582e-06;9582;13;0
"Process 24";1;"MPI:MPI_Wait";0.015827;15827000;0.015827;15827000;28;0
"Process 95";1;"MPI:MPI_Isend";0.003147;3146999;0.003147;3146999;10;0
"Process 95";1;"MPI:MPI_Barrier";0.0106757;10675750;0.0106757;10675750;1;0
"Process 95";1;"Application:User_Code";0.016687;16686999;0.0441592;44159220;0;0
"Process 95";1;"MPI:MPI_Irecv";3.473e-06;3473;3.473e-06;3473;4;0
"Process 95";1;"MPI:MPI_Wait";0.013646;13645999;0.013646;13645999;20;0
"Process 166";1;"MPI:MPI_Isend";0.001344;1344000;0.001344;1344000;10;0
"Process 166";1;"MPI:MPI_Barrier";0.0088999;8899900;0.0088999;8899900;1;0
"Process 166";1;"Application:User_Code";0.016102;16102000;0.0441592;44159220;0;0
"Process 166";1;"MPI:MPI_Irecv";2.321e-06;2321;2.321e-06;2321;4;0
"Process 166";1;"MPI:MPI_Wait";0.017811;17810999;0.017811;17810999;20;0
"Process 237";1;"MPI:MPI_Isend";0.001303;1303000;0.001303;1303000;6;0
"Process 237";1;"MPI:MPI_Barrier";0.0116243;11624282;0.0116243;11624282;1;0
"Process 237";1;"Application:User_Code";0.013865;13865000;0.0441592;44159220;0;0
"Process 237";1;"MPI:MPI_Irecv";1.938e-06;1938;1.938e-06;1938;2;0
"Process 237";1;"MPI:MPI_Wait";0.017365;17365000;0.017365;17365000;12;0
"Process 25";1;"MPI:MPI_Isend";0.001261;1261000;0.001261;1261000;13;0
"Process 25";1;"MPI:MPI_Barrier";0.00754064;7540638;0.00754064;7540638;1;0
"Process 25";1;"Application:User_Code";0.019015;19015000;0.0441592;44159220;0;0
"Process 25";1;"MPI:MPI_Irecv";9.582e-06;9582;9.582e-06;9582;12;0
"Process 25";1;"MPI:MPI_Wait";0.016333;16333000;0.016333;16333000;26;0
"Process 96";1;"MPI:MPI_Isend";0.001003;1003000;0.001003;1003000;10;0
"Process 96";1;"MPI:MPI_Barrier";0.00189041;1890413;0.00189041;1890413;1;0
"Process 96";1;"Application:User_Code";0.022776;22776000;0.0441592;44159220;0;0
"Process 96";1;"MPI:MPI_Irecv";2.807e-06;2807;2.807e-06;2807;3;0
"Process 96";1;"MPI:MPI_Wait";0.018487;18487000;0.018487;18487000;20;0
"Process 167";1;"MPI:MPI_Isend";0.001239;1239000;0.001239;1239000;14;0
"Process 167";1;"MPI:MPI_Barrier";0.0081459;8145900;0.0081459;8145900;1;0
"Process 167";1;"Application:User_Code";0.018926;18926000;0.0441592;44159220;0;0
"Process 167";1;"MPI:MPI_Irecv";4.321e-06;4321;4.321e-06;4321;9;0
"Process 167";1;"MPI:MPI_Wait";0.015844;15843999;0.015844;15843999;28;0
"Process 238";1;"MPI:MPI_Isend";0.00124;1240000;0.00124;1240000;6;0
"Process 238";1;"MPI:MPI_Barrier";0.00889828;8898282;0.00889828;8898282;1;0
"Process 238";1;"Application:User_Code";0.014271;14271000;0.0441592;44159220;0;0
"Process 238";1;"MPI:MPI_Irecv";2.938e-06;2938;2.938e-06;2938;3;0
"Process 238";1;"MPI:MPI_Wait";0.019747;19747000;0.019747;19747000;12;0
"Process 26";1;"MPI:MPI_Isend";0.000654;654000;0.000654;654000;10;0
"Process 26";1;"MPI:MPI_Barrier";0.0116466;11646638;0.0116466;11646638;1;0
"Process 26";1;"Application:User_Code";0.017721;17721000;0.0441592;44159220;0;0
"Process 26";1;"MPI:MPI_Irecv";7.582e-06;7582;7.582e-06;7582;9;0
"Process 26";1;"MPI:MPI_Wait";0.01413;14130000;0.01413;14130000;20;0
"Process 97";1;"MPI:MPI_Isend";0.001042;1042000;0.001042;1042000;10;0
"Process 97";1;"MPI:MPI_Barrier";0.00312241;3122413;0.00312241;3122413;1;0
"Process 97";1;"Application:User_Code";0.021966;21966000;0.0441592;44159220;0;0
"Process 97";1;"MPI:MPI_Irecv";3.807e-06;3807;3.807e-06;3807;5;0
"Process 97";1;"MPI:MPI_Wait";0.018025;18025000;0.018025;18025000;20;0
"Process 168";1;"MPI:MPI_Isend";0.000812;812000;0.000812;812000;14;0
"Process 168";1;"MPI:MPI_Barrier";0.0038999;3899900;0.0038999;3899900;1;0
"Process 168";1;"Application:User_Code";0.026425;26424999;0.0441592;44159220;0;0
"Process 168";1;"MPI:MPI_Irecv";6.321e-06;6321;6.321e-06;6321;9;0
"Process 168";1;"MPI:MPI_Wait";0.013016;13016000;0.013016;13016000;28;0
"Process 239";1;"MPI:MPI_Isend";0.002122;2122000;0.002122;2122000;5;0
"Process 239";1;"MPI:MPI_Barrier";0.0195753;19575282;0.0195753;19575282;1;0
"Process 239";1;"Application:User_Code";0.010263;10263000;0.0441592;44159220;0;0
"Process 239";1;"MPI:MPI_Irecv";1.938e-06;1938;1.938e-06;1938;2;0
"Process 239";1;"MPI:MPI_Wait";0.012197;12197000;0.012197;12197000;10;0
"Process 27";1;"MPI:MPI_Isend";0.000623;623000;0.000623;623000;10;0
"Process 27";1;"MPI:MPI_Barrier";0.0108046;10804638;0.0108046;10804638;1;0
"Process 27";1;"Application:User_Code";0.01861;18610000;0.0441592;44159220;0;0
"Process 27";1;"MPI:MPI_Irecv";5.582e-06;5582;5.582e-06;5582;9;0
"Process 27";1;"MPI:MPI_Wait";0.014116;14116000;0.014116;14116000;20;0
"Process 98";1;"MPI:MPI_Isend";0.003051;3051000;0.003051;3051000;16;0
"Process 98";1;"MPI:MPI_Barrier";0.00484041;4840413;0.00484041;4840413;1;0
"Process 98";1;"Application:User_Code";0.02206;22060000;0.0441592;44159220;0;0
"Process 98";1;"MPI:MPI_Irecv";6.807e-06;6807;6.807e-06;6807;11;0
"Process 98";1;"MPI:MPI_Wait";0.014201;14201000;0.014201;14201000;32;0
"Process 169";1;"MPI:MPI_Isend";0.000792;792000;0.000792;792000;14;0
"Process 169";1;"MPI:MPI_Barrier";0.0028069;2806900;0.0028069;2806900;1;0
"Process 169";1;"Application:User_Code";0.025889;25889000;0.0441592;44159220;0;0
"Process 169";1;"MPI:MPI_Irecv";4.321e-06;4321;4.321e-06;4321;8;0
"Process 169";1;"MPI:MPI_Wait";0.014667;14666999;0.014667;14666999;28;0
"Process 28";1;"MPI:MPI_Isend";0.00059;590000;0.00059;590000;10;0
"Process 28";1;"MPI:MPI_Barrier";0.0108056;10805638;0.0108056;10805638;1;0
"Process 28";1;"Application:User_Code";0.018208;18208000;0.0441592;44159220;0;0
"Process 28";1;"MPI:MPI_Irecv";7.582e-06;7582;7.582e-06;7582;9;0
"Process 28";1;"MPI:MPI_Wait";0.014548;14548000;0.014548;14548000;20;0
"Process 99";1;"MPI:MPI_Isend";0.001434;1434000;0.001434;1434000;14;0
"Process 99";1;"MPI:MPI_Barrier";0.00203441;2034413;0.00203441;2034413;1;0
"Process 99";1;"Application:User_Code";0.02647;26470000;0.0441592;44159220;0;0
"Process 99";1;"MPI:MPI_Irecv";5.807e-06;5807;5.807e-06;5807;9;0
"Process 99";1;"MPI:MPI_Wait";0.014215;14215000;0.014215;14215000;28;0
"Process 170";1;"MPI:MPI_Isend";0.001212;1212000;0.001212;1212000;14;0
"Process 170";1;"MPI:MPI_Barrier";0.0037219;3721900;0.0037219;3721900;1;0
"Process 170";1;"Application:User_Code";0.025633;25632999;0.0441592;44159220;0;0
"Process 170";1;"MPI:MPI_Irecv";5.321e-06;5321;5.321e-06;5321;9;0
"Process 170";1;"MPI:MPI_Wait";0.013587;13587000;0.013587;13587000;28;0
"Process 29";1;"MPI:MPI_Isend";0.000602;602000;0.000602;602000;13;0
"Process 29";1;"MPI:MPI_Barrier";0.0112266;11226638;0.0112266;11226638;1;0
"Process 29";1;"Application:User_Code";0.016735;16735000;0.0441592;44159220;0;0
"Process 29";1;"MPI:MPI_Irecv";9.582e-06;9582;9.582e-06;9582;12;0
"Process 29";1;"MPI:MPI_Wait";0.015586;15586000;0.015586;15586000;26;0
"Process 100";1;"MPI:MPI_Isend";0.001257;1257000;0.001257;1257000;14;0
"Process 100";1;"MPI:MPI_Barrier";0.00139741;1397413;0.00139741;1397413;1;0
"Process 100";1;"Application:User_Code";0.0275488;27548807;0.0441592;44159220;0;0
"Process 100";1;"MPI:MPI_Irecv";4e-06;4000;4e-06;4000;9;0
"Process 100";1;"MPI:MPI_Wait";0.013952;13952000;0.013952;13952000;28;0
"Process 171";1;"MPI:MPI_Isend";0.000985;985000;0.000985;985000;12;0
"Process 171";1;"MPI:MPI_Barrier";0.0078199;7819900;0.0078199;7819900;1;0
"Process 171";1;"Application:User_Code";0.0212503;21250320;0.0441592;44159220;0;0
"Process 171";1;"MPI:MPI_Irecv";4e-06;4000;4e-06;4000;8;0
"Process 171";1;"MPI:MPI_Wait";0.0141;14100000;0.0141;14100000;24;0
"Process 30";1;"MPI:MPI_Isend";0.001069;1069000;0.001069;1069000;10;0
"Process 30";1;"MPI:MPI_Barrier";0.00743164;7431638;0.00743164;7431638;1;0
"Process 30";1;"Application:User_Code";0.01684;16840000;0.0441592;44159220;0;0
"Process 30";1;"MPI:MPI_Irecv";6.582e-06;6582;6.582e-06;6582;9;0
"Process 30";1;"MPI:MPI_Wait";0.018812;18812000;0.018812;18812000;20;0
"Process 101";1;"MPI:MPI_Isend";0.005659;5659000;0.005659;5659000;14;0
"Process 101";1;"MPI:MPI_Barrier";0.000290413;290413;0.000290413;290413;1;0
"Process 101";1;"Application:User_Code";0.027037;27037000;0.0441592;44159220;0;0
"Process 101";1;"MPI:MPI_Irecv";2.807e-06;2807;2.807e-06;2807;9;0
"Process 101";1;"MPI:MPI_Wait";0.01117;11170000;0.01117;11170000;28;0
"Process 172";1;"MPI:MPI_Isend";0.000705;705000;0.000705;705000;10;0
"Process 172";1;"MPI:MPI_Barrier";0.0073829;7382900;0.0073829;7382900;1;0
"Process 172";1;"Application:User_Code";0.020928;20927999;0.0441592;44159220;0;0
"Process 172";1;"MPI:MPI_Irecv";2.321e-06;2321;2.321e-06;2321;5;0
"Process 172";1;"MPI:MPI_Wait";0.015141;15141000;0.015141;15141000;20;0
"Process 31";1;"MPI:MPI_Isend";0.000985;985000;0.000985;985000;10;0
"Process 31";1;"MPI:MPI_Barrier";0.00942764;9427638;0.00942764;9427638;1;0
"Process 31";1;"Application:User_Code";0.018275;18275000;0.0441592;44159220;0;0
"Process 31";1;"MPI:MPI_Irecv";7.582e-06;7582;7.582e-06;7582;9;0
"Process 31";1;"MPI:MPI_Wait";0.015464;15464000;0.015464;15464000;20;0
"Process 102";1;"MPI:MPI_Isend";0.002996;2996000;0.002996;2996000;15;0
"Process 102";1;"MPI:MPI_Barrier";0.00143841;1438413;0.00143841;1438413;1;0
"Process 102";1;"Application:User_Code";0.026521;26521000;0.0441592;44159220;0;0
"Process 102";1;"MPI:MPI_Irecv";6.807e-06;6807;6.807e-06;6807;10;0
"Process 102";1;"MPI:MPI_Wait";0.013197;13197000;0.013197;13197000;30;0
"Process 173";1;"MPI:MPI_Isend";0.000687;687000;0.000687;687000;10;0
"Process 173";1;"MPI:MPI_Barrier";0.0060799;6079900;0.0060799;6079900;1;0
"Process 173";1;"Application:User_Code";0.021769;21768999;0.0441592;44159220;0;0
"Process 173";1;"MPI:MPI_Irecv";2.321e-06;2321;2.321e-06;2321;4;0
"Process 173";1;"MPI:MPI_Wait";0.015621;15621000;0.015621;15621000;20;0
"Process 32";1;"MPI:MPI_Isend";0.000958;958000;0.000958;958000;10;0
"Process 32";1;"MPI:MPI_Barrier";0.00800964;8009638;0.00800964;8009638;1;0
"Process 32";1;"Application:User_Code";0.018222;18222000;0.0441592;44159220;0;0
"Process 32";1;"MPI:MPI_Irecv";7.582e-06;7582;7.582e-06;7582;9;0
"Process 32";1;"MPI:MPI_Wait";0.016962;16962000;0.016962;16962000;20;0
"Process 103";1;"MPI:MPI_Isend";0.001753;1753000;0.001753;1753000;14;0
"Process 103";1;"MPI:MPI_Barrier";3.413e-06;3413;3.413e-06;3413;1;0
"Process 103";1;"Application:User_Code";0.026769;26769000;0.0441592;44159220;0;0
"Process 103";1;"MPI:MPI_Irecv";4.807e-06;4807;4.807e-06;4807;9;0
"Process 103";1;"MPI:MPI_Wait";0.015629;15629000;0.015629;15629000;28;0
"Process 174";1;"MPI:MPI_Isend";0.000687;687000;0.000687;687000;10;0
"Process 174";1;"MPI:MPI_Barrier";0.0102789;10278900;0.0102789;10278900;1;0
"Process 174";1;"Application:User_Code";0.019533;19532999;0.0441592;44159220;0;0
"Process 174";1;"MPI:MPI_Irecv";2.321e-06;2321;2.321e-06;2321;5;0
"Process 174";1;"MPI:MPI_Wait";0.013658;13658000;0.013658;13658000;20;0
"Process 33";1;"MPI:MPI_Isend";0.001138;1138000;0.001138;1138000;10;0
"Process 33";1;"MPI:MPI_Barrier";0.00825164;8251638;0.00825164;8251638;1;0
"Process 33";1;"Application:User_Code";0.017284;17284000;0.0441592;44159220;0;0
"Process 33";1;"MPI:MPI_Irecv";5.582e-06;5582;5.582e-06;5582;9;0
"Process 33";1;"MPI:MPI_Wait";0.01748;17480000;0.01748;17480000;20;0
"Process 104";1;"MPI:MPI_Isend";0.004764;4764000;0.004764;4764000;14;0
"Process 104";1;"MPI:MPI_Barrier";0.000298413;298413;0.000298413;298413;1;0
"Process 104";1;"Application:User_Code";0.027237;27237000;0.0441592;44159220;0;0
"Process 104";1;"MPI:MPI_Irecv";4.807e-06;4807;4.807e-06;4807;9;0
"Process 104";1;"MPI:MPI_Wait";0.011855;11855000;0.011855;11855000;28;0
"Process 175";1;"MPI:MPI_Isend";0.001719;1719000;0.001719;1719000;15;0
"Process 175";1;"MPI:MPI_Barrier";0.0117389;11738900;0.0117389;11738900;1;0
"Process 175";1;"Application:User_Code";0.017363;17362999;0.0441592;44159220;0;0
"Process 175";1;"MPI:MPI_Irecv";6.321e-06;6321;6.321e-06;6321;11;0
"Process 175";1;"MPI:MPI_Wait";0.013332;13332000;0.013332;13332000;30;0
"Process 34";1;"MPI:MPI_Isend";0.000738;738000;0.000738;738000;11;0
"Process 34";1;"MPI:MPI_Barrier";0.0115266;11526638;0.0115266;11526638;1;0
"Process 34";1;"Application:User_Code";0.016704;16704000;0.0441592;44159220;0;0
"Process 34";1;"MPI:MPI_Irecv";1.3582e-05;13582;1.3582e-05;13582;10;0
"Process 34";1;"MPI:MPI_Wait";0.015177;15177000;0.015177;15177000;22;0
"Process 105";1;"MPI:MPI_Isend";0.001289;1289000;0.001289;1289000;14;0
"Process 105";1;"MPI:MPI_Barrier";9.6413e-05;96413;9.6413e-05;96413;1;0
"Process 105";1;"Application:User_Code";0.027169;27169000;0.0441592;44159220;0;0
"Process 105";1;"MPI:MPI_Irecv";6.807e-06;6807;6.807e-06;6807;9;0
"Process 105";1;"MPI:MPI_Wait";0.015598;15598000;0.015598;15598000;28;0
"Process 176";1;"MPI:MPI_Isend";0.002601;2601000;0.002601;2601000;10;0
"Process 176";1;"MPI:MPI_Barrier";0.0048199;4819900;0.0048199;4819900;1;0
"Process 176";1;"Application:User_Code";0.02132;21320000;0.0441592;44159220;0;0
"Process 176";1;"MPI:MPI_Irecv";3.321e-06;3321;3.321e-06;3321;5;0
"Process 176";1;"MPI:MPI_Wait";0.015415;15414999;0.015415;15414999;20;0
"Process 35";1;"MPI:MPI_Isend";0.00053;530000;0.00053;530000;10;0
"Process 35";1;"MPI:MPI_Barrier";0.00943164;9431638;0.00943164;9431638;1;0
"Process 35";1;"Application:User_Code";0.018514;18514000;0.0441592;44159220;0;0
"Process 35";1;"MPI:MPI_Irecv";7.582e-06;7582;7.582e-06;7582;9;0
"Process 35";1;"MPI:MPI_Wait";0.015676;15676000;0.015676;15676000;20;0
"Process 106";1;"MPI:MPI_Isend";0.001887;1887000;0.001887;1887000;14;0
"Process 106";1;"MPI:MPI_Barrier";0.00121841;1218413;0.00121841;1218413;1;0
"Process 106";1;"Application:User_Code";0.026851;26851000;0.0441592;44159220;0;0
"Process 106";1;"MPI:MPI_Irecv";4.807e-06;4807;4.807e-06;4807;8;0
"Process 106";1;"MPI:MPI_Wait";0.014198;14198000;0.014198;14198000;28;0
"Process 177";1;"MPI:MPI_Isend";0.001806;1806000;0.001806;1806000;10;0
"Process 177";1;"MPI:MPI_Barrier";0.0058299;5829900;0.0058299;5829900;1;0
"Process 177";1;"Application:User_Code";0.021644;21643999;0.0441592;44159220;0;0
"Process 177";1;"MPI:MPI_Irecv";3.321e-06;3321;3.321e-06;3321;5;0
"Process 177";1;"MPI:MPI_Wait";0.014876;14876000;0.014876;14876000;20;0
"Process 36";1;"MPI:MPI_Isend";0.000507;507000;0.000507;507000;10;0
"Process 36";1;"MPI:MPI_Barrier";0.00991564;9915638;0.00991564;9915638;1;0
"Process 36";1;"Application:User_Code";0.018525;18525000;0.0441592;44159220;0;0
"Process 36";1;"MPI:MPI_Irecv";6.582e-06;6582;6.582e-06;6582;9;0
"Process 36";1;"MPI:MPI_Wait";0.015205;15205000;0.015205;15205000;20;0
"Process 107";1;"MPI:MPI_Isend";0.001878;1878000;0.001878;1878000;12;0
"Process 107";1;"MPI:MPI_Barrier";0.00670241;6702413;0.00670241;6702413;1;0
"Process 107";1;"Application:User_Code";0.021291;21291000;0.0441592;44159220;0;0
"Process 107";1;"MPI:MPI_Irecv";4.807e-06;4807;4.807e-06;4807;9;0
"Process 107";1;"MPI:MPI_Wait";0.014283;14283000;0.014283;14283000;24;0
"Process 178";1;"MPI:MPI_Isend";0.001809;1809000;0.001809;1809000;10;0
"Process 178";1;"MPI:MPI_Barrier";0.0044269;4426900;0.0044269;4426900;1;0
"Process 178";1;"Application:User_Code";0.021884;21884000;0.0441592;44159220;0;0
"Process 178";1;"MPI:MPI_Irecv";3.321e-06;3321;3.321e-06;3321;6;0
"Process 178";1;"MPI:MPI_Wait";0.016036;16035999;0.016036;16035999;20;0
"Process 37";1;"MPI:MPI_Isend";0.000563;563000;0.000563;563000;10;0
"Process 37";1;"MPI:MPI_Barrier";0.0109406;10940638;0.0109406;10940638;1;0
"Process 37";1;"Application:User_Code";0.018017;18017000;0.0441592;44159220;0;0
"Process 37";1;"MPI:MPI_Irecv";8.582e-06;8582;8.582e-06;8582;9;0
"Process 37";1;"MPI:MPI_Wait";0.01463;14630000;0.01463;14630000;20;0
"Process 108";1;"MPI:MPI_Isend";0.001269;1269000;0.001269;1269000;10;0
"Process 108";1;"MPI:MPI_Barrier";0.00514941;5149413;0.00514941;5149413;1;0
"Process 108";1;"Application:User_Code";0.0231508;23150807;0.0441592;44159220;0;0
"Process 108";1;"MPI:MPI_Irecv";1e-06;1000;1e-06;1000;5;0
"Process 108";1;"MPI:MPI_Wait";0.014589;14589000;0.014589;14589000;20;0
"Process 179";1;"MPI:MPI_Isend";0.002026;2026000;0.002026;2026000;12;0
"Process 179";1;"MPI:MPI_Barrier";0.0054149;5414900;0.0054149;5414900;1;0
"Process 179";1;"Application:User_Code";0.0201383;20138321;0.0441592;44159220;0;0
"Process 179";1;"MPI:MPI_Irecv";3e-06;3000;3e-06;3000;8;0
"Process 179";1;"MPI:MPI_Wait";0.016577;16576999;0.016577;16576999;24;0
"Process 38";1;"MPI:MPI_Isend";0.001354;1354000;0.001354;1354000;8;0
"Process 38";1;"MPI:MPI_Barrier";0.0181496;18149638;0.0181496;18149638;1;0
"Process 38";1;"Application:User_Code";0.012469;12469000;0.0441592;44159220;0;0
"Process 38";1;"MPI:MPI_Irecv";6.582e-06;6582;6.582e-06;6582;7;0
"Process 38";1;"MPI:MPI_Wait";0.01218;12180000;0.01218;12180000;16;0
"Process 109";1;"MPI:MPI_Isend";0.001237;1237000;0.001237;1237000;10;0
"Process 109";1;"MPI:MPI_Barrier";0.00119741;1197413;0.00119741;1197413;1;0
"Process 109";1;"Application:User_Code";0.02258;22580000;0.0441592;44159220;0;0
"Process 109";1;"MPI:MPI_Irecv";2.807e-06;2807;2.807e-06;2807;4;0
"Process 109";1;"MPI:MPI_Wait";0.019142;19142000;0.019142;19142000;20;0
"Process 180";1;"MPI:MPI_Isend";0.002192;2192000;0.002192;2192000;14;0
"Process 180";1;"MPI:MPI_Barrier";0.0022239;2223900;0.0022239;2223900;1;0
"Process 180";1;"Application:User_Code";0.0241763;24176321;0.0441592;44159220;0;0
"Process 180";1;"MPI:MPI_Irecv";4e-06;4000;4e-06;4000;8;0
"Process 180";1;"MPI:MPI_Wait";0.015563;15562999;0.015563;15562999;28;0
"Process 39";1;"MPI:MPI_Isend";0.001772;1772000;0.001772;1772000;6;0
"Process 39";1;"MPI:MPI_Barrier";0.0226446;22644638;0.0226446;22644638;1;0
"Process 39";1;"Application:User_Code";0.010853;10853000;0.0441592;44159220;0;0
"Process 39";1;"MPI:MPI_Irecv";4.582e-06;4582;4.582e-06;4582;5;0
"Process 39";1;"MPI:MPI_Wait";0.008885;8885000;0.008885;8885000;12;0
"Process 110";1;"MPI:MPI_Isend";0.001935;1935000;0.001935;1935000;10;0
"Process 110";1;"MPI:MPI_Barrier";0.00256341;2563413;0.00256341;2563413;1;0
"Process 110";1;"Application:User_Code";0.022015;22015000;0.0441592;44159220;0;0
"Process 110";1;"MPI:MPI_Irecv";3.807e-06;3807;3.807e-06;3807;4;0
"Process 110";1;"MPI:MPI_Wait";0.017642;17642000;0.017642;17642000;20;0
"Process 181";1;"MPI:MPI_Isend";0.001855;1855000;0.001855;1855000;14;0
"Process 181";1;"MPI:MPI_Barrier";0.0022449;2244900;0.0022449;2244900;1;0
"Process 181";1;"Application:User_Code";0.025644;25644000;0.0441592;44159220;0;0
"Process 181";1;"MPI:MPI_Irecv";3.321e-06;3321;3.321e-06;3321;8;0
"Process 181";1;"MPI:MPI_Wait";0.014412;14411999;0.014412;14411999;28;0
"Process 40";1;"MPI:MPI_Isend";0.001262;1262000;0.001262;1262000;6;0
"Process 40";1;"MPI:MPI_Barrier";0.0245656;24565638;0.0245656;24565638;1;0
"Process 40";1;"Application:User_Code";0.011292;11292000;0.0441592;44159220;0;0
"Process 40";1;"MPI:MPI_Irecv";5.582e-06;5582;5.582e-06;5582;5;0
"Process 40";1;"MPI:MPI_Wait";0.007034;7034000;0.007034;7034000;12;0
"Process 111";1;"MPI:MPI_Isend";0.001852;1852000;0.001852;1852000;18;0
"Process 111";1;"MPI:MPI_Barrier";0.00429541;4295413;0.00429541;4295413;1;0
"Process 111";1;"Application:User_Code";0.022957;22957000;0.0441592;44159220;0;0
"Process 111";1;"MPI:MPI_Irecv";1.3807e-05;13807;1.3807e-05;13807;15;0
"Process 111";1;"MPI:MPI_Wait";0.015041;15041000;0.015041;15041000;36;0
"Process 182";1;"MPI:MPI_Isend";0.001889;1889000;0.001889;1889000;14;0
"Process 182";1;"MPI:MPI_Barrier";0.0028919;2891900;0.0028919;2891900;1;0
"Process 182";1;"Application:User_Code";0.025835;25835000;0.0441592;44159220;0;0
"Process 182";1;"MPI:MPI_Irecv";2.321e-06;2321;2.321e-06;2321;9;0
"Process 182";1;"MPI:MPI_Wait";0.013541;13540999;0.013541;13540999;28;0
"Process 41";1;"MPI:MPI_Isend";0.001193;1193000;0.001193;1193000;6;0
"Process 41";1;"MPI:MPI_Barrier";0.0249516;24951638;0.0249516;24951638;1;0
"Process 41";1;"Application:User_Code";0.010972;10972000;0.0441592;44159220;0;0
"Process 41";1;"MPI:MPI_Irecv";4.582e-06;4582;4.582e-06;4582;5;0
"Process 41";1;"MPI:MPI_Wait";0.007038;7038000;0.007038;7038000;12;0
"Process 112";1;"MPI:MPI_Isend";0.001288;1288000;0.001288;1288000;14;0
"Process 112";1;"MPI:MPI_Barrier";0.000389413;389413;0.000389413;389413;1;0
"Process 112";1;"Application:User_Code";0.0262148;26214807;0.0441592;44159220;0;0
"Process 112";1;"MPI:MPI_Irecv";4e-06;4000;4e-06;4000;9;0
"Process 112";1;"MPI:MPI_Wait";0.016263;16263000;0.016263;16263000;28;0
"Process 183";1;"MPI:MPI_Isend";0.001593;1593000;0.001593;1593000;14;0
"Process 183";1;"MPI:MPI_Barrier";0.0036969;3696900;0.0036969;3696900;1;0
"Process 183";1;"Application:User_Code";0.025225;25224999;0.0441592;44159220;0;0
"Process 183";1;"MPI:MPI_Irecv";4.321e-06;4321;4.321e-06;4321;9;0
"Process 183";1;"MPI:MPI_Wait";0.01364;13640000;0.01364;13640000;28;0
"Process 42";1;"MPI:MPI_Isend";0.001723;1723000;0.001723;1723000;10;0
"Process 42";1;"MPI:MPI_Barrier";0.0214636;21463638;0.0214636;21463638;1;0
"Process 42";1;"Application:User_Code";0.010148;10148000;0.0441592;44159220;0;0
"Process 42";1;"MPI:MPI_Irecv";7.582e-06;7582;7.582e-06;7582;9;0
"Process 42";1;"MPI:MPI_Wait";0.010817;10817000;0.010817;10817000;20;0
"Process 113";1;"MPI:MPI_Isend";0.001253;1253000;0.001253;1253000;14;0
"Process 113";1;"MPI:MPI_Barrier";0.00134641;1346413;0.00134641;1346413;1;0
"Process 113";1;"Application:User_Code";0.026891;26891000;0.0441592;44159220;0;0
"Process 113";1;"MPI:MPI_Irecv";5.807e-06;5807;5.807e-06;5807;9;0
"Process 113";1;"MPI:MPI_Wait";0.014663;14663000;0.014663;14663000;28;0
"Process 184";1;"MPI:MPI_Isend";0.002371;2371000;0.002371;2371000;14;0
"Process 184";1;"MPI:MPI_Barrier";0.0028509;2850900;0.0028509;2850900;1;0
"Process 184";1;"Application:User_Code";0.024642;24642000;0.0441592;44159220;0;0
"Process 184";1;"MPI:MPI_Irecv";4.321e-06;4321;4.321e-06;4321;9;0
"Process 184";1;"MPI:MPI_Wait";0.014291;14290999;0.014291;14290999;28;0
"Process 43";1;"MPI:MPI_Isend";0.001953;1953000;0.001953;1953000;10;0
"Process 43";1;"MPI:MPI_Barrier";0.0122936;12293638;0.0122936;12293638;1;0
"Process 43";1;"Application:User_Code";0.017274;17274000;0.0441592;44159220;0;0
"Process 43";1;"MPI:MPI_Irecv";5.582e-06;5582;5.582e-06;5582;9;0
"Process 43";1;"MPI:MPI_Wait";0.012633;12633000;0.012633;12633000;20;0
"Process 114";1;"MPI:MPI_Isend";0.002491;2491000;0.002491;2491000;14;0
"Process 114";1;"MPI:MPI_Barrier";0.00120541;1205413;0.00120541;1205413;1;0
"Process 114";1;"Application:User_Code";0.026264;26264000;0.0441592;44159220;0;0
"Process 114";1;"MPI:MPI_Irecv";5.807e-06;5807;5.807e-06;5807;8;0
"Process 114";1;"MPI:MPI_Wait";0.014193;14193000;0.014193;14193000;28;0
"Process 185";1;"MPI:MPI_Isend";0.002093;2093000;0.002093;2093000;14;0
"Process 185";1;"MPI:MPI_Barrier";0.0023269;2326900;0.0023269;2326900;1;0
"Process 185";1;"Application:User_Code";0.025756;25756000;0.0441592;44159220;0;0
"Process 185";1;"MPI:MPI_Irecv";4.321e-06;4321;4.321e-06;4321;9;0
"Process 185";1;"MPI:MPI_Wait";0.013979;13978999;0.013979;13978999;28;0
"Process 44";1;"MPI:MPI_Isend";0.001834;1834000;0.001834;1834000;10;0
"Process 44";1;"MPI:MPI_Barrier";0.00804464;8044638;0.00804464;8044638;1;0
"Process 44";1;"Application:User_Code";0.017849;17849000;0.0441592;44159220;0;0
"Process 44";1;"MPI:MPI_Irecv";8.582e-06;8582;8.582e-06;8582;9;0
"Process 44";1;"MPI:MPI_Wait";0.016423;16423000;0.016423;16423000;20;0
"Process 115";1;"MPI:MPI_Isend";0.002471;2471000;0.002471;2471000;14;0
"Process 115";1;"MPI:MPI_Barrier";0.00112941;1129413;0.00112941;1129413;1;0
"Process 115";1;"Application:User_Code";0.025554;25554000;0.0441592;44159220;0;0
"Process 115";1;"MPI:MPI_Irecv";4.807e-06;4807;4.807e-06;4807;9;0
"Process 115";1;"MPI:MPI_Wait";0.015;15000000;0.015;15000000;28;0
"Process 186";1;"MPI:MPI_Isend";0.001888;1888000;0.001888;1888000;14;0
"Process 186";1;"MPI:MPI_Barrier";0.0024359;2435900;0.0024359;2435900;1;0
"Process 186";1;"Application:User_Code";0.026053;26053000;0.0441592;44159220;0;0
"Process 186";1;"MPI:MPI_Irecv";4.321e-06;4321;4.321e-06;4321;8;0
"Process 186";1;"MPI:MPI_Wait";0.013778;13777999;0.013778;13777999;28;0
"Process 45";1;"MPI:MPI_Isend";0.001635;1635000;0.001635;1635000;10;0
"Process 45";1;"MPI:MPI_Barrier";0.00804164;8041638;0.00804164;8041638;1;0
"Process 45";1;"Application:User_Code";0.017889;17889000;0.0441592;44159220;0;0
"Process 45";1;"MPI:MPI_Irecv";7.582e-06;7582;7.582e-06;7582;9;0
"Process 45";1;"MPI:MPI_Wait";0.016586;16586000;0.016586;16586000;20;0
"Process 116";1;"MPI:MPI_Isend";0.00112;1120000;0.00112;1120000;14;0
"Process 116";1;"MPI:MPI_Barrier";0.000105413;105413;0.000105413;105413;1;0
"Process 116";1;"Application:User_Code";0.026104;26104000;0.0441592;44159220;0;0
"Process 116";1;"MPI:MPI_Irecv";4.807e-06;4807;4.807e-06;4807;9;0
"Process 116";1;"MPI:MPI_Wait";0.016825;16825000;0.016825;16825000;28;0
"Process 187";1;"MPI:MPI_Isend";0.001829;1829000;0.001829;1829000;14;0
"Process 187";1;"MPI:MPI_Barrier";0.0024949;2494900;0.0024949;2494900;1;0
"Process 187";1;"Application:User_Code";0.024992;24992000;0.0441592;44159220;0;0
"Process 187";1;"MPI:MPI_Irecv";3.321e-06;3321;3.321e-06;3321;8;0
"Process 187";1;"MPI:MPI_Wait";0.01484;14839999;0.01484;14839999;28;0
"Process 46";1;"MPI:MPI_Isend";0.002459;2459000;0.002459;2459000;10;0
"Process 46";1;"MPI:MPI_Barrier";0.00820064;8200638;0.00820064;8200638;1;0
"Process 46";1;"Application:User_Code";0.017214;17214000;0.0441592;44159220;0;0
"Process 46";1;"MPI:MPI_Irecv";9.582e-06;9582;9.582e-06;9582;9;0
"Process 46";1;"MPI:MPI_Wait";0.016276;16276000;0.016276;16276000;20;0
"Process 117";1;"MPI:MPI_Isend";0.001156;1156000;0.001156;1156000;14;0
"Process 117";1;"MPI:MPI_Barrier";0.000654413;654413;0.000654413;654413;1;0
"Process 117";1;"Application:User_Code";0.027128;27128000;0.0441592;44159220;0;0
"Process 117";1;"MPI:MPI_Irecv";3.807e-06;3807;3.807e-06;3807;8;0
"Process 117";1;"MPI:MPI_Wait";0.015217;15217000;0.015217;15217000;28;0
"Process 188";1;"MPI:MPI_Isend";0.002101;2101000;0.002101;2101000;13;0
"Process 188";1;"MPI:MPI_Barrier";0.0033809;3380900;0.0033809;3380900;1;0
"Process 188";1;"Application:User_Code";0.022841;22841000;0.0441592;44159220;0;0
"Process 188";1;"MPI:MPI_Irecv";3.321e-06;3321;3.321e-06;3321;7;0
"Process 188";1;"MPI:MPI_Wait";0.015833;15832999;0.015833;15832999;26;0
"Process 47";1;"MPI:MPI_Isend";0.002084;2084000;0.002084;2084000;14;0
"Process 47";1;"MPI:MPI_Barrier";0.00769964;7699638;0.00769964;7699638;1;0
"Process 47";1;"Application:User_Code";0.019567;19567000;0.0441592;44159220;0;0
"Process 47";1;"MPI:MPI_Irecv";9.582e-06;9582;9.582e-06;9582;13;0
"Process 47";1;"MPI:MPI_Wait";0.014799;14799000;0.014799;14799000;28;0
"Process 118";1;"MPI:MPI_Isend";0.001132;1132000;0.001132;1132000;14;0
"Process 118";1;"Application:User_Code";0.0260114;26011413;0.0441592;44159220;0;0
"Process 118";1;"MPI:MPI_Irecv";3.807e-06;3807;3.807e-06;3807;8;0
"Process 118";1;"MPI:MPI_Wait";0.017012;17012000;0.017012;17012000;28;0
"Process 189";1;"MPI:MPI_Isend";0.002143;2143000;0.002143;2143000;10;0
"Process 189";1;"MPI:MPI_Barrier";0.0040259;4025900;0.0040259;4025900;1;0
"Process 189";1;"Application:User_Code";0.022187;22187000;0.0441592;44159220;0;0
"Process 189";1;"MPI:MPI_Irecv";1.321e-06;1321;1.321e-06;1321;4;0
"Process 189";1;"MPI:MPI_Wait";0.015802;15801999;0.015802;15801999;20;0
"Process 48";1;"MPI:MPI_Isend";0.000959;959000;0.000959;959000;14;0
"Process 48";1;"MPI:MPI_Barrier";0.00458475;4584751;0.00458475;4584751;1;0
"Process 48";1;"Application:User_Code";0.024135;24134998;0.0441592;44159220;0;0
"Process 48";1;"MPI:MPI_Irecv";3.473e-06;3473;3.473e-06;3473;7;0
"Process 48";1;"MPI:MPI_Wait";0.014477;14476998;0.014477;14476998;28;0
"Process 119";1;"MPI:MPI_Isend";0.001115;1115000;0.001115;1115000;14;0
"Process 119";1;"MPI:MPI_Barrier";0.00171641;1716413;0.00171641;1716413;1;0
"Process 119";1;"Application:User_Code";0.025635;25635000;0.0441592;44159220;0;0
"Process 119";1;"MPI:MPI_Irecv";4.807e-06;4807;4.807e-06;4807;9;0
"Process 119";1;"MPI:MPI_Wait";0.015688;15688000;0.015688;15688000;28;0
"Process 190";1;"MPI:MPI_Isend";0.001755;1755000;0.001755;1755000;10;0
"Process 190";1;"MPI:MPI_Barrier";0.0037359;3735900;0.0037359;3735900;1;0
"Process 190";1;"Application:User_Code";0.022755;22755000;0.0441592;44159220;0;0
"Process 190";1;"MPI:MPI_Irecv";2.321e-06;2321;2.321e-06;2321;5;0
"Process 190";1;"MPI:MPI_Wait";0.015911;15910999;0.015911;15910999;20;0
"Process 49";1;"MPI:MPI_Isend";0.000972;972000;0.000972;972000;14;0
"Process 49";1;"MPI:MPI_Barrier";0.00464175;4641751;0.00464175;4641751;1;0
"Process 49";1;"Application:User_Code";0.0242015;24201471;0.0441592;44159220;0;0
"Process 49";1;"MPI:MPI_Irecv";4e-06;4000;4e-06;4000;9;0
"Process 49";1;"MPI:MPI_Wait";0.01434;14339998;0.01434;14339998;28;0
"Process 120";1;"MPI:MPI_Isend";0.001273;1273000;0.001273;1273000;14;0
"Process 120";1;"MPI:MPI_Barrier";0.00220741;2207413;0.00220741;2207413;1;0
"Process 120";1;"Application:User_Code";0.023442;23442000;0.0441592;44159220;0;0
"Process 120";1;"MPI:MPI_Irecv";6.807e-06;6807;6.807e-06;6807;11;0
"Process 120";1;"MPI:MPI_Wait";0.01723;17230000;0.01723;17230000;28;0
"Process 191";1;"MPI:MPI_Isend";0.002751;2751000;0.002751;2751000;10;0
"Process 191";1;"MPI:MPI_Barrier";0.0037279;3727900;0.0037279;3727900;1;0
"Process 191";1;"Application:User_Code";0.0219903;21990321;0.0441592;44159220;0;0
"Process 191";1;"MPI:MPI_Irecv";2e-06;2000;2e-06;2000;5;0
"Process 191";1;"MPI:MPI_Wait";0.015688;15687999;0.015688;15687999;20;0
"Process 50";1;"MPI:MPI_Isend";0.001567;1567000;0.001567;1567000;14;0
"Process 50";1;"MPI:MPI_Barrier";0.00475875;4758751;0.00475875;4758751;1;0
"Process 50";1;"Application:User_Code";0.023488;23487998;0.0441592;44159220;0;0
"Process 50";1;"MPI:MPI_Irecv";5.473e-06;5473;5.473e-06;5473;9;0
"Process 50";1;"MPI:MPI_Wait";0.01434;14339998;0.01434;14339998;28;0
"Process 121";1;"MPI:MPI_Isend";0.001043;1043000;0.001043;1043000;14;0
"Process 121";1;"MPI:MPI_Barrier";0.00280341;2803413;0.00280341;2803413;1;0
"Process 121";1;"Application:User_Code";0.024858;24858000;0.0441592;44159220;0;0
"Process 121";1;"MPI:MPI_Irecv";5.807e-06;5807;5.807e-06;5807;10;0
"Process 121";1;"MPI:MPI_Wait";0.015449;15449000;0.015449;15449000;28;0
"Process 192";1;"MPI:MPI_Isend";0.000538;538000;0.000538;538000;12;0
"Process 192";1;"MPI:MPI_Barrier";0.00601628;6016282;0.00601628;6016282;1;0
"Process 192";1;"Application:User_Code";0.018502;18502000;0.0441592;44159220;0;0
"Process 192";1;"MPI:MPI_Irecv";4.938e-06;4938;4.938e-06;4938;6;0
"Process 192";1;"MPI:MPI_Wait";0.019098;19098000;0.019098;19098000;24;0
"Process 51";1;"MPI:MPI_Isend";0.000919;919000;0.000919;919000;12;0
"Process 51";1;"MPI:MPI_Barrier";0.00772375;7723751;0.00772375;7723751;1;0
"Process 51";1;"Application:User_Code";0.021216;21215997;0.0441592;44159220;0;0
"Process 51";1;"MPI:MPI_Irecv";1.473e-06;1473;1.473e-06;1473;6;0
"Process 51";1;"MPI:MPI_Wait";0.014299;14298999;0.014299;14298999;24;0
"Process 122";1;"MPI:MPI_Isend";0.001008;1008000;0.001008;1008000;14;0
"Process 122";1;"MPI:MPI_Barrier";0.00316741;3167413;0.00316741;3167413;1;0
"Process 122";1;"Application:User_Code";0.0252428;25242807;0.0441592;44159220;0;0
"Process 122";1;"MPI:MPI_Irecv";5e-06;5000;5e-06;5000;11;0
"Process 122";1;"MPI:MPI_Wait";0.014736;14736000;0.014736;14736000;28;0
"Process 193";1;"MPI:MPI_Isend";0.000638;638000;0.000638;638000;10;0
"Process 193";1;"MPI:MPI_Barrier";0.0123283;12328282;0.0123283;12328282;1;0
"Process 193";1;"Application:User_Code";0.017713;17713000;0.0441592;44159220;0;0
"Process 193";1;"MPI:MPI_Irecv";2.938e-06;2938;2.938e-06;2938;5;0
"Process 193";1;"MPI:MPI_Wait";0.013477;13477000;0.013477;13477000;20;0
"Process 52";1;"MPI:MPI_Isend";0.000588;588000;0.000588;588000;10;0
"Process 52";1;"MPI:MPI_Barrier";0.0157607;15760750;0.0157607;15760750;1;0
"Process 52";1;"Application:User_Code";0.01733;17329998;0.0441592;44159220;0;0
"Process 52";1;"MPI:MPI_Irecv";1.473e-06;1473;1.473e-06;1473;5;0
"Process 52";1;"MPI:MPI_Wait";0.010479;10478999;0.010479;10478999;20;0
"Process 123";1;"MPI:MPI_Isend";0.001199;1199000;0.001199;1199000;14;0
"Process 123";1;"MPI:MPI_Barrier";0.00266241;2662413;0.00266241;2662413;1;0
"Process 123";1;"Application:User_Code";0.0241118;24111807;0.0441592;44159220;0;0
"Process 123";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;11;0
"Process 123";1;"MPI:MPI_Wait";0.016179;16179000;0.016179;16179000;28;0
"Process 194";1;"MPI:MPI_Isend";0.000496;496000;0.000496;496000;10;0
"Process 194";1;"MPI:MPI_Barrier";0.0116073;11607282;0.0116073;11607282;1;0
"Process 194";1;"Application:User_Code";0.01861;18610000;0.0441592;44159220;0;0
"Process 194";1;"MPI:MPI_Irecv";3.938e-06;3938;3.938e-06;3938;5;0
"Process 194";1;"MPI:MPI_Wait";0.013442;13442000;0.013442;13442000;20;0
"Process 53";1;"MPI:MPI_Isend";0.001184;1184000;0.001184;1184000;10;0
"Process 53";1;"MPI:MPI_Barrier";0.00822875;8228750;0.00822875;8228750;1;0
"Process 53";1;"Application:User_Code";0.021977;21976998;0.0441592;44159220;0;0
"Process 53";1;"MPI:MPI_Irecv";2.473e-06;2473;2.473e-06;2473;4;0
"Process 53";1;"MPI:MPI_Wait";0.012767;12766999;0.012767;12766999;20;0
"Process 124";1;"MPI:MPI_Isend";0.001399;1399000;0.001399;1399000;12;0
"Process 124";1;"MPI:MPI_Barrier";0.00395341;3953413;0.00395341;3953413;1;0
"Process 124";1;"Application:User_Code";0.021122;21122000;0.0441592;44159220;0;0
"Process 124";1;"MPI:MPI_Irecv";3.807e-06;3807;3.807e-06;3807;8;0
"Process 124";1;"MPI:MPI_Wait";0.017681;17681000;0.017681;17681000;24;0
"Process 195";1;"MPI:MPI_Isend";0.000478;478000;0.000478;478000;10;0
"Process 195";1;"MPI:MPI_Barrier";0.00809328;8093282;0.00809328;8093282;1;0
"Process 195";1;"Application:User_Code";0.019297;19297000;0.0441592;44159220;0;0
"Process 195";1;"MPI:MPI_Irecv";3.938e-06;3938;3.938e-06;3938;5;0
"Process 195";1;"MPI:MPI_Wait";0.016287;16287000;0.016287;16287000;20;0
"Process 54";1;"MPI:MPI_Isend";0.001149;1149000;0.001149;1149000;10;0
"Process 54";1;"MPI:MPI_Barrier";0.00806575;8065750;0.00806575;8065750;1;0
"Process 54";1;"Application:User_Code";0.021077;21076998;0.0441592;44159220;0;0
"Process 54";1;"MPI:MPI_Irecv";2.473e-06;2473;2.473e-06;2473;4;0
"Process 54";1;"MPI:MPI_Wait";0.013865;13864999;0.013865;13864999;20;0
"Process 125";1;"MPI:MPI_Isend";0.001047;1047000;0.001047;1047000;10;0
"Process 125";1;"MPI:MPI_Barrier";0.00427341;4273413;0.00427341;4273413;1;0
"Process 125";1;"Application:User_Code";0.021704;21704000;0.0441592;44159220;0;0
"Process 125";1;"MPI:MPI_Irecv";3.807e-06;3807;3.807e-06;3807;6;0
"Process 125";1;"MPI:MPI_Wait";0.017131;17131000;0.017131;17131000;20;0
"Process 196";1;"MPI:MPI_Isend";0.000616;616000;0.000616;616000;10;0
"Process 196";1;"MPI:MPI_Barrier";0.0122343;12234282;0.0122343;12234282;1;0
"Process 196";1;"Application:User_Code";0.017531;17531000;0.0441592;44159220;0;0
"Process 196";1;"MPI:MPI_Irecv";3.938e-06;3938;3.938e-06;3938;6;0
"Process 196";1;"MPI:MPI_Wait";0.013774;13774000;0.013774;13774000;20;0
"Process 55";1;"MPI:MPI_Isend";0.00125;1250000;0.00125;1250000;16;0
"Process 55";1;"MPI:MPI_Barrier";0.00663375;6633751;0.00663375;6633751;1;0
"Process 55";1;"Application:User_Code";0.021177;21176997;0.0441592;44159220;0;0
"Process 55";1;"MPI:MPI_Irecv";5.473e-06;5473;5.473e-06;5473;12;0
"Process 55";1;"MPI:MPI_Wait";0.015093;15092999;0.015093;15092999;32;0
"Process 126";1;"MPI:MPI_Isend";0.001015;1015000;0.001015;1015000;10;0
"Process 126";1;"MPI:MPI_Barrier";0.00439841;4398413;0.00439841;4398413;1;0
"Process 126";1;"Application:User_Code";0.021601;21601000;0.0441592;44159220;0;0
"Process 126";1;"MPI:MPI_Irecv";3.807e-06;3807;3.807e-06;3807;7;0
"Process 126";1;"MPI:MPI_Wait";0.017141;17141000;0.017141;17141000;20;0
"Process 197";1;"MPI:MPI_Isend";0.000887;887000;0.000887;887000;14;0
"Process 197";1;"MPI:MPI_Barrier";0.00464728;4647282;0.00464728;4647282;1;0
"Process 197";1;"Application:User_Code";0.022758;22758000;0.0441592;44159220;0;0
"Process 197";1;"MPI:MPI_Irecv";5.938e-06;5938;5.938e-06;5938;10;0
"Process 197";1;"MPI:MPI_Wait";0.015861;15861000;0.015861;15861000;28;0
"Process 56";1;"MPI:MPI_Isend";0.001854;1854000;0.001854;1854000;14;0
"Process 56";1;"MPI:MPI_Barrier";0.00460275;4602751;0.00460275;4602751;1;0
"Process 56";1;"Application:User_Code";0.02467;24669998;0.0441592;44159220;0;0
"Process 56";1;"MPI:MPI_Irecv";2.473e-06;2473;2.473e-06;2473;8;0
"Process 56";1;"MPI:MPI_Wait";0.01303;13029998;0.01303;13029998;28;0
"Process 127";1;"MPI:MPI_Isend";0.001911;1911000;0.001911;1911000;10;0
"Process 127";1;"MPI:MPI_Barrier";0.00390541;3905413;0.00390541;3905413;1;0
"Process 127";1;"Application:User_Code";0.020949;20949000;0.0441592;44159220;0;0
"Process 127";1;"MPI:MPI_Irecv";3.807e-06;3807;3.807e-06;3807;6;0
"Process 127";1;"MPI:MPI_Wait";0.01739;17390000;0.01739;17390000;20;0
"Process 198";1;"MPI:MPI_Isend";0.000584;584000;0.000584;584000;14;0
"Process 198";1;"MPI:MPI_Barrier";0.00421128;4211282;0.00421128;4211282;1;0
"Process 198";1;"Application:User_Code";0.024845;24845000;0.0441592;44159220;0;0
"Process 198";1;"MPI:MPI_Irecv";5.938e-06;5938;5.938e-06;5938;9;0
"Process 198";1;"MPI:MPI_Wait";0.014513;14513000;0.014513;14513000;28;0
"Process 57";1;"MPI:MPI_Isend";0.001266;1266000;0.001266;1266000;14;0
"Process 57";1;"MPI:MPI_Barrier";0.00473675;4736751;0.00473675;4736751;1;0
"Process 57";1;"Application:User_Code";0.025387;25386998;0.0441592;44159220;0;0
"Process 57";1;"MPI:MPI_Irecv";3.473e-06;3473;3.473e-06;3473;8;0
"Process 57";1;"MPI:MPI_Wait";0.012766;12765998;0.012766;12765998;28;0
"Process 128";1;"MPI:MPI_Isend";0.002515;2515000;0.002515;2515000;13;0
"Process 128";1;"MPI:MPI_Barrier";0.00671041;6710413;0.00671041;6710413;1;0
"Process 128";1;"Application:User_Code";0.019813;19813000;0.0441592;44159220;0;0
"Process 128";1;"MPI:MPI_Irecv";4.807e-06;4807;4.807e-06;4807;8;0
"Process 128";1;"MPI:MPI_Wait";0.015116;15116000;0.015116;15116000;26;0
"Process 199";1;"MPI:MPI_Isend";0.000487;487000;0.000487;487000;14;0
"Process 199";1;"MPI:MPI_Barrier";0.00447028;4470282;0.00447028;4470282;1;0
"Process 199";1;"Application:User_Code";0.025216;25216000;0.0441592;44159220;0;0
"Process 199";1;"MPI:MPI_Irecv";5.938e-06;5938;5.938e-06;5938;9;0
"Process 199";1;"MPI:MPI_Wait";0.01398;13980000;0.01398;13980000;28;0
"Process 58";1;"MPI:MPI_Isend";0.001294;1294000;0.001294;1294000;14;0
"Process 58";1;"MPI:MPI_Barrier";0.00506775;5067751;0.00506775;5067751;1;0
"Process 58";1;"Application:User_Code";0.025039;25038998;0.0441592;44159220;0;0
"Process 58";1;"MPI:MPI_Irecv";4.473e-06;4473;4.473e-06;4473;8;0
"Process 58";1;"MPI:MPI_Wait";0.012754;12753998;0.012754;12753998;28;0
"Process 129";1;"MPI:MPI_Isend";0.001713;1713000;0.001713;1713000;10;0
"Process 129";1;"MPI:MPI_Barrier";0.00983341;9833413;0.00983341;9833413;1;0
"Process 129";1;"Application:User_Code";0.019783;19783000;0.0441592;44159220;0;0
"Process 129";1;"MPI:MPI_Irecv";2.807e-06;2807;2.807e-06;2807;5;0
"Process 129";1;"MPI:MPI_Wait";0.012827;12827000;0.012827;12827000;20;0
"Process 200";1;"MPI:MPI_Isend";0.001146;1146000;0.001146;1146000;14;0
"Process 200";1;"MPI:MPI_Barrier";0.00567228;5672282;0.00567228;5672282;1;0
"Process 200";1;"Application:User_Code";0.024048;24048000;0.0441592;44159220;0;0
"Process 200";1;"MPI:MPI_Irecv";5.938e-06;5938;5.938e-06;5938;10;0
"Process 200";1;"MPI:MPI_Wait";0.013287;13287000;0.013287;13287000;28;0
"Process 59";1;"MPI:MPI_Isend";0.001654;1654000;0.001654;1654000;14;0
"Process 59";1;"MPI:MPI_Barrier";0.00514375;5143751;0.00514375;5143751;1;0
"Process 59";1;"Application:User_Code";0.024164;24163998;0.0441592;44159220;0;0
"Process 59";1;"MPI:MPI_Irecv";2.473e-06;2473;2.473e-06;2473;8;0
"Process 59";1;"MPI:MPI_Wait";0.013195;13194998;0.013195;13194998;28;0
"Process 130";1;"MPI:MPI_Isend";0.001647;1647000;0.001647;1647000;10;0
"Process 130";1;"MPI:MPI_Barrier";0.00654741;6547413;0.00654741;6547413;1;0
"Process 130";1;"Application:User_Code";0.021427;21427000;0.0441592;44159220;0;0
"Process 130";1;"MPI:MPI_Irecv";3.807e-06;3807;3.807e-06;3807;5;0
"Process 130";1;"MPI:MPI_Wait";0.014534;14534000;0.014534;14534000;20;0
"Process 201";1;"MPI:MPI_Isend";0.000603;603000;0.000603;603000;14;0
"Process 201";1;"MPI:MPI_Barrier";0.00460528;4605282;0.00460528;4605282;1;0
"Process 201";1;"Application:User_Code";0.023351;23351000;0.0441592;44159220;0;0
"Process 201";1;"MPI:MPI_Irecv";4.938e-06;4938;4.938e-06;4938;9;0
"Process 201";1;"MPI:MPI_Wait";0.015595;15595000;0.015595;15595000;28;0
"Process 60";1;"MPI:MPI_Isend";0.001187;1187000;0.001187;1187000;14;0
"Process 60";1;"MPI:MPI_Barrier";0.00491675;4916751;0.00491675;4916751;1;0
"Process 60";1;"Application:User_Code";0.025148;25147997;0.0441592;44159220;0;0
"Process 60";1;"MPI:MPI_Irecv";3.473e-06;3473;3.473e-06;3473;7;0
"Process 60";1;"MPI:MPI_Wait";0.012904;12903999;0.012904;12903999;28;0
"Process 131";1;"MPI:MPI_Isend";0.001699;1699000;0.001699;1699000;10;0
"Process 131";1;"MPI:MPI_Barrier";0.00390741;3907413;0.00390741;3907413;1;0
"Process 131";1;"Application:User_Code";0.0209178;20917807;0.0441592;44159220;0;0
"Process 131";1;"MPI:MPI_Irecv";3e-06;3000;3e-06;3000;4;0
"Process 131";1;"MPI:MPI_Wait";0.017632;17632000;0.017632;17632000;20;0
"Process 202";1;"MPI:MPI_Isend";0.000878;878000;0.000878;878000;14;0
"Process 202";1;"MPI:MPI_Barrier";0.00418028;4180282;0.00418028;4180282;1;0
"Process 202";1;"Application:User_Code";0.024532;24532000;0.0441592;44159220;0;0
"Process 202";1;"MPI:MPI_Irecv";5.938e-06;5938;5.938e-06;5938;9;0
"Process 202";1;"MPI:MPI_Wait";0.014563;14563000;0.014563;14563000;28;0
"Process 61";1;"MPI:MPI_Isend";0.000987;987000;0.000987;987000;14;0
"Process 61";1;"MPI:MPI_Barrier";0.00534675;5346751;0.00534675;5346751;1;0
"Process 61";1;"Application:User_Code";0.025146;25145997;0.0441592;44159220;0;0
"Process 61";1;"MPI:MPI_Irecv";4.473e-06;4473;4.473e-06;4473;8;0
"Process 61";1;"MPI:MPI_Wait";0.012675;12674999;0.012675;12674999;28;0
"Process 132";1;"MPI:MPI_Isend";0.002011;2011000;0.002011;2011000;10;0
"Process 132";1;"MPI:MPI_Barrier";0.00990241;9902413;0.00990241;9902413;1;0
"Process 132";1;"Application:User_Code";0.018975;18975000;0.0441592;44159220;0;0
"Process 132";1;"MPI:MPI_Irecv";3.807e-06;3807;3.807e-06;3807;4;0
"Process 132";1;"MPI:MPI_Wait";0.013267;13267000;0.013267;13267000;20;0
"Process 203";1;"MPI:MPI_Isend";0.000988;988000;0.000988;988000;14;0
"Process 203";1;"MPI:MPI_Barrier";0.00483528;4835282;0.00483528;4835282;1;0
"Process 203";1;"Application:User_Code";0.024875;24875000;0.0441592;44159220;0;0
"Process 203";1;"MPI:MPI_Irecv";4.938e-06;4938;4.938e-06;4938;9;0
"Process 203";1;"MPI:MPI_Wait";0.013456;13456000;0.013456;13456000;28;0
"Process 62";1;"MPI:MPI_Isend";0.000997;997000;0.000997;997000;14;0
"Process 62";1;"MPI:MPI_Barrier";0.00516475;5164751;0.00516475;5164751;1;0
"Process 62";1;"Application:User_Code";0.024667;24666997;0.0441592;44159220;0;0
"Process 62";1;"MPI:MPI_Irecv";2.473e-06;2473;2.473e-06;2473;7;0
"Process 62";1;"MPI:MPI_Wait";0.013328;13327999;0.013328;13327999;28;0
"Process 133";1;"MPI:MPI_Isend";0.001589;1589000;0.001589;1589000;10;0
"Process 133";1;"MPI:MPI_Barrier";0.00293341;2933413;0.00293341;2933413;1;0
"Process 133";1;"Application:User_Code";0.020289;20289000;0.0441592;44159220;0;0
"Process 133";1;"MPI:MPI_Irecv";4.807e-06;4807;4.807e-06;4807;4;0
"Process 133";1;"MPI:MPI_Wait";0.019343;19343000;0.019343;19343000;20;0
"Process 204";1;"MPI:MPI_Isend";0.001009;1009000;0.001009;1009000;14;0
"Process 204";1;"MPI:MPI_Barrier";0.00440128;4401282;0.00440128;4401282;1;0
"Process 204";1;"Application:User_Code";0.024807;24807000;0.0441592;44159220;0;0
"Process 204";1;"MPI:MPI_Irecv";4.938e-06;4938;4.938e-06;4938;10;0
"Process 204";1;"MPI:MPI_Wait";0.013937;13937000;0.013937;13937000;28;0
"All_Processes";240;"MPI:MPI_Isend";0.324269;324268989;0.324269;324268989;2610;0
"All_Processes";240;"MPI:MPI_Barrier";2.26314;2263140775;2.26314;2263140775;239;0
"All_Processes";240;"Application:User_Code";4.57145;4571454473;10.5982;10598212800;0;0
"All_Processes";240;"MPI:MPI_Irecv";0.00106264;1062643;0.00106264;1062643;1588;0
"All_Processes";240;"MPI:MPI_Wait";3.43829;3438285920;3.43829;3438285920;5220;0
"Process 63";1;"MPI:MPI_Isend";0.001559;1559000;0.001559;1559000;14;0
"Process 63";1;"MPI:MPI_Barrier";0.00525075;5250751;0.00525075;5250751;1;0
"Process 63";1;"Application:User_Code";0.023975;23974997;0.0441592;44159220;0;0
"Process 63";1;"MPI:MPI_Irecv";4.473e-06;4473;4.473e-06;4473;8;0
"Process 63";1;"MPI:MPI_Wait";0.01337;13369999;0.01337;13369999;28;0
"Process 134";1;"MPI:MPI_Isend";0.001464;1464000;0.001464;1464000;10;0
"Process 134";1;"MPI:MPI_Barrier";0.00363541;3635413;0.00363541;3635413;1;0
"Process 134";1;"Application:User_Code";0.021537;21537000;0.0441592;44159220;0;0
"Process 134";1;"MPI:MPI_Irecv";3.807e-06;3807;3.807e-06;3807;4;0
"Process 134";1;"MPI:MPI_Wait";0.017519;17519000;0.017519;17519000;20;0
"Process 205";1;"MPI:MPI_Isend";0.001247;1247000;0.001247;1247000;15;0
"Process 205";1;"MPI:MPI_Barrier";0.00503828;5038282;0.00503828;5038282;1;0
"Process 205";1;"Application:User_Code";0.022495;22495000;0.0441592;44159220;0;0
"Process 205";1;"MPI:MPI_Irecv";6.938e-06;6938;6.938e-06;6938;11;0
"Process 205";1;"MPI:MPI_Wait";0.015372;15372000;0.015372;15372000;30;0
"Process 64";1;"MPI:MPI_Isend";0.001393;1393000;0.001393;1393000;12;0
"Process 64";1;"MPI:MPI_Barrier";0.0111687;11168750;0.0111687;11168750;1;0
"Process 64";1;"Application:User_Code";0.019507;19506998;0.0441592;44159220;0;0
"Process 64";1;"MPI:MPI_Irecv";2.473e-06;2473;2.473e-06;2473;6;0
"Process 64";1;"MPI:MPI_Wait";0.012088;12087999;0.012088;12087999;24;0
"Process 135";1;"MPI:MPI_Isend";0.001583;1583000;0.001583;1583000;10;0
"Process 135";1;"MPI:MPI_Barrier";0.00552741;5527413;0.00552741;5527413;1;0
"Process 135";1;"Application:User_Code";0.021831;21831000;0.0441592;44159220;0;0
"Process 135";1;"MPI:MPI_Irecv";3.807e-06;3807;3.807e-06;3807;4;0
"Process 135";1;"MPI:MPI_Wait";0.015214;15214000;0.015214;15214000;20;0
"Process 206";1;"MPI:MPI_Isend";0.000853;853000;0.000853;853000;14;0
"Process 206";1;"MPI:MPI_Barrier";0.00442028;4420282;0.00442028;4420282;1;0
"Process 206";1;"Application:User_Code";0.023458;23458000;0.0441592;44159220;0;0
"Process 206";1;"MPI:MPI_Irecv";7.938e-06;7938;7.938e-06;7938;10;0
"Process 206";1;"MPI:MPI_Wait";0.01542;15420000;0.01542;15420000;28;0
"Process 65";1;"MPI:MPI_Isend";0.001085;1085000;0.001085;1085000;10;0
"Process 65";1;"MPI:MPI_Barrier";0.0112947;11294750;0.0112947;11294750;1;0
"Process 65";1;"Application:User_Code";0.01977;19769998;0.0441592;44159220;0;0
"Process 65";1;"MPI:MPI_Irecv";2.473e-06;2473;2.473e-06;2473;6;0
"Process 65";1;"MPI:MPI_Wait";0.012007;12006999;0.012007;12006999;20;0
"Process 136";1;"MPI:MPI_Isend";0.001482;1482000;0.001482;1482000;10;0
"Process 136";1;"MPI:MPI_Barrier";0.00634841;6348413;0.00634841;6348413;1;0
"Process 136";1;"Application:User_Code";0.020593;20593000;0.0441592;44159220;0;0
"Process 136";1;"MPI:MPI_Irecv";4.807e-06;4807;4.807e-06;4807;5;0
"Process 136";1;"MPI:MPI_Wait";0.015731;15731000;0.015731;15731000;20;0
"Process 207";1;"MPI:MPI_Isend";0.000787;787000;0.000787;787000;14;0
"Process 207";1;"MPI:MPI_Barrier";0.00443628;4436282;0.00443628;4436282;1;0
"Process 207";1;"Application:User_Code";0.0239539;23953938;0.0441592;44159220;0;0
"Process 207";1;"MPI:MPI_Irecv";5e-06;5000;5e-06;5000;11;0
"Process 207";1;"MPI:MPI_Wait";0.014977;14977000;0.014977;14977000;28;0
"Process 66";1;"MPI:MPI_Isend";0.001016;1016000;0.001016;1016000;10;0
"Process 66";1;"MPI:MPI_Barrier";0.0155767;15576750;0.0155767;15576750;1;0
"Process 66";1;"Application:User_Code";0.017932;17931998;0.0441592;44159220;0;0
"Process 66";1;"MPI:MPI_Irecv";2.473e-06;2473;2.473e-06;2473;5;0
"Process 66";1;"MPI:MPI_Wait";0.009632;9631999;0.009632;9631999;20;0
"Process 137";1;"MPI:MPI_Isend";0.001484;1484000;0.001484;1484000;10;0
"Process 137";1;"MPI:MPI_Barrier";0.00710141;7101413;0.00710141;7101413;1;0
"Process 137";1;"Application:User_Code";0.020226;20226000;0.0441592;44159220;0;0
"Process 137";1;"MPI:MPI_Irecv";3.807e-06;3807;3.807e-06;3807;4;0
"Process 137";1;"MPI:MPI_Wait";0.015344;15344000;0.015344;15344000;20;0
"Process 208";1;"MPI:MPI_Isend";0.00078;780000;0.00078;780000;14;0
"Process 208";1;"MPI:MPI_Barrier";0.00442828;4428282;0.00442828;4428282;1;0
"Process 208";1;"Application:User_Code";0.0239079;23907938;0.0441592;44159220;0;0
"Process 208";1;"MPI:MPI_Irecv";5e-06;5000;5e-06;5000;10;0
"Process 208";1;"MPI:MPI_Wait";0.015038;15038000;0.015038;15038000;28;0
"Process 67";1;"MPI:MPI_Isend";0.001032;1032000;0.001032;1032000;10;0
"Process 67";1;"MPI:MPI_Barrier";0.0119427;11942750;0.0119427;11942750;1;0
"Process 67";1;"Application:User_Code";0.019171;19170998;0.0441592;44159220;0;0
"Process 67";1;"MPI:MPI_Irecv";3.473e-06;3473;3.473e-06;3473;5;0
"Process 67";1;"MPI:MPI_Wait";0.01201;12009999;0.01201;12009999;20;0
"Process 138";1;"MPI:MPI_Isend";0.001423;1423000;0.001423;1423000;10;0
"Process 138";1;"MPI:MPI_Barrier";0.00490441;4904413;0.00490441;4904413;1;0
"Process 138";1;"Application:User_Code";0.021967;21967000;0.0441592;44159220;0;0
"Process 138";1;"MPI:MPI_Irecv";4.807e-06;4807;4.807e-06;4807;5;0
"Process 138";1;"MPI:MPI_Wait";0.01586;15860000;0.01586;15860000;20;0
"Process 209";1;"MPI:MPI_Isend";0.000717;717000;0.000717;717000;15;0
"Process 209";1;"MPI:MPI_Barrier";0.00571128;5711282;0.00571128;5711282;1;0
"Process 209";1;"Application:User_Code";0.022544;22544000;0.0441592;44159220;0;0
"Process 209";1;"MPI:MPI_Irecv";4.938e-06;4938;4.938e-06;4938;11;0
"Process 209";1;"MPI:MPI_Wait";0.015182;15182000;0.015182;15182000;30;0
"Process 68";1;"MPI:MPI_Isend";0.001905;1905000;0.001905;1905000;15;0
"Process 68";1;"MPI:MPI_Barrier";0.0119067;11906750;0.0119067;11906750;1;0
"Process 68";1;"Application:User_Code";0.01779;17789998;0.0441592;44159220;0;0
"Process 68";1;"MPI:MPI_Irecv";5.473e-06;5473;5.473e-06;5473;10;0
"Process 68";1;"MPI:MPI_Wait";0.012552;12551999;0.012552;12551999;30;0
"Process 139";1;"MPI:MPI_Isend";0.002543;2543000;0.002543;2543000;10;0
"Process 139";1;"MPI:MPI_Barrier";0.00812041;8120413;0.00812041;8120413;1;0
"Process 139";1;"Application:User_Code";0.021302;21302000;0.0441592;44159220;0;0
"Process 139";1;"MPI:MPI_Irecv";4.807e-06;4807;4.807e-06;4807;4;0
"Process 139";1;"MPI:MPI_Wait";0.012189;12189000;0.012189;12189000;20;0
"Process 210";1;"MPI:MPI_Isend";0.000621;621000;0.000621;621000;10;0
"Process 210";1;"MPI:MPI_Barrier";0.00937128;9371282;0.00937128;9371282;1;0
"Process 210";1;"Application:User_Code";0.018414;18414000;0.0441592;44159220;0;0
"Process 210";1;"MPI:MPI_Irecv";2.938e-06;2938;2.938e-06;2938;5;0
"Process 210";1;"MPI:MPI_Wait";0.01575;15750000;0.01575;15750000;20;0
"Process 69";1;"MPI:MPI_Isend";0.001922;1922000;0.001922;1922000;10;0
"Process 69";1;"MPI:MPI_Barrier";0.00726175;7261751;0.00726175;7261751;1;0
"Process 69";1;"Application:User_Code";0.020265;20264997;0.0441592;44159220;0;0
"Process 69";1;"MPI:MPI_Irecv";3.473e-06;3473;3.473e-06;3473;3;0
"Process 69";1;"MPI:MPI_Wait";0.014707;14706999;0.014707;14706999;20;0
"Process 140";1;"MPI:MPI_Isend";0.005202;5202000;0.005202;5202000;10;0
"Process 140";1;"MPI:MPI_Barrier";0.00391941;3919413;0.00391941;3919413;1;0
"Process 140";1;"Application:User_Code";0.020536;20536000;0.0441592;44159220;0;0
"Process 140";1;"MPI:MPI_Irecv";4.807e-06;4807;4.807e-06;4807;4;0
"Process 140";1;"MPI:MPI_Wait";0.014497;14497000;0.014497;14497000;20;0
"Process 211";1;"MPI:MPI_Isend";0.000374;374000;0.000374;374000;10;0
"Process 211";1;"MPI:MPI_Barrier";0.00904028;9040282;0.00904028;9040282;1;0
"Process 211";1;"Application:User_Code";0.019938;19938000;0.0441592;44159220;0;0
"Process 211";1;"MPI:MPI_Irecv";1.938e-06;1938;1.938e-06;1938;5;0
"Process 211";1;"MPI:MPI_Wait";0.014805;14805000;0.014805;14805000;20;0
"Process 70";1;"MPI:MPI_Isend";0.00179;1790000;0.00179;1790000;10;0
"Process 70";1;"MPI:MPI_Barrier";0.00592275;5922751;0.00592275;5922751;1;0
"Process 70";1;"Application:User_Code";0.020472;20471998;0.0441592;44159220;0;0
"Process 70";1;"MPI:MPI_Irecv";3.473e-06;3473;3.473e-06;3473;3;0
"Process 70";1;"MPI:MPI_Wait";0.015971;15970998;0.015971;15970998;20;0
"Process 141";1;"MPI:MPI_Isend";0.003978;3978000;0.003978;3978000;10;0
"Process 141";1;"MPI:MPI_Barrier";0.00603241;6032413;0.00603241;6032413;1;0
"Process 141";1;"Application:User_Code";0.020371;20371000;0.0441592;44159220;0;0
"Process 141";1;"MPI:MPI_Irecv";4.807e-06;4807;4.807e-06;4807;5;0
"Process 141";1;"MPI:MPI_Wait";0.013773;13773000;0.013773;13773000;20;0
"Process 212";1;"MPI:MPI_Isend";0.000364;364000;0.000364;364000;10;0
"Process 212";1;"MPI:MPI_Barrier";0.00773728;7737282;0.00773728;7737282;1;0
"Process 212";1;"Application:User_Code";0.019998;19998000;0.0441592;44159220;0;0
"Process 212";1;"MPI:MPI_Irecv";3.938e-06;3938;3.938e-06;3938;5;0
"Process 212";1;"MPI:MPI_Wait";0.016056;16056000;0.016056;16056000;20;0


==> figures/fig-SPMV/SPMV_stat/480_ep.txt <==
Process(Group);# Processes;Function(Group);Time Self [s];Time Self [tick];Time Total [s];Time Total [tick];# Calls;SCL
"Process 0";1;"MPI:MPI_Barrier";0.0135905;13590517;0.0135905;13590517;2;0
"Process 0";1;"MPI:MPI_Isend";0.001923;1923000;0.001923;1923000;9;0
"Process 0";1;"Application:User_Code";0.00671053;6710530;0.024629;24629047;0;0
"Process 0";1;"MPI:MPI_Irecv";6e-06;6000;6e-06;6000;9;0
"Process 0";1;"MPI:MPI_Wait";0.002399;2399000;0.002399;2399000;18;0
"Process 149";1;"MPI:MPI_Barrier";0.00834405;8344046;0.00834405;8344046;1;0
"Process 149";1;"MPI:MPI_Isend";0.001984;1984000;0.001984;1984000;14;0
"Process 149";1;"Application:User_Code";0.007372;7372001;0.024629;24629047;0;0
"Process 149";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;14;0
"Process 149";1;"MPI:MPI_Wait";0.006914;6914000;0.006914;6914000;28;0
"Process 298";1;"MPI:MPI_Barrier";0.00257505;2575049;0.00257505;2575049;1;0
"Process 298";1;"MPI:MPI_Isend";0.009248;9247999;0.009248;9247999;10;0
"Process 298";1;"Application:User_Code";0.009504;9504000;0.024629;24629047;0;0
"Process 298";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;10;0
"Process 298";1;"MPI:MPI_Wait";0.003293;3292999;0.003293;3292999;20;0
"Process 447";1;"MPI:MPI_Barrier";0.00676105;6761047;0.00676105;6761047;1;0
"Process 447";1;"MPI:MPI_Isend";0.002026;2026000;0.002026;2026000;11;0
"Process 447";1;"Application:User_Code";0.00802;8020000;0.024629;24629047;0;0
"Process 447";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 447";1;"MPI:MPI_Wait";0.007813;7813000;0.007813;7813000;22;0
"Process 1";1;"MPI:MPI_Barrier";0.012263;12263047;0.012263;12263047;1;0
"Process 1";1;"MPI:MPI_Isend";0.001973;1973000;0.001973;1973000;10;0
"Process 1";1;"Application:User_Code";0.007196;7196000;0.024629;24629047;0;0
"Process 1";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;10;0
"Process 1";1;"MPI:MPI_Wait";0.003186;3186000;0.003186;3186000;20;0
"Process 150";1;"MPI:MPI_Barrier";0.00304005;3040046;0.00304005;3040046;1;0
"Process 150";1;"MPI:MPI_Isend";0.002494;2494000;0.002494;2494000;15;0
"Process 150";1;"Application:User_Code";0.010145;10145000;0.024629;24629047;0;0
"Process 150";1;"MPI:MPI_Irecv";2e-05;20000;2e-05;20000;15;0
"Process 150";1;"MPI:MPI_Wait";0.00893;8930001;0.00893;8930001;30;0
"Process 299";1;"MPI:MPI_Barrier";0.00258005;2580049;0.00258005;2580049;1;0
"Process 299";1;"MPI:MPI_Isend";0.003683;3683000;0.003683;3683000;13;0
"Process 299";1;"Application:User_Code";0.009283;9282999;0.024629;24629047;0;0
"Process 299";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;13;0
"Process 299";1;"MPI:MPI_Wait";0.00907;9069999;0.00907;9069999;26;0
"Process 448";1;"MPI:MPI_Barrier";0.00849905;8499047;0.00849905;8499047;1;0
"Process 448";1;"MPI:MPI_Isend";0.001999;1999000;0.001999;1999000;11;0
"Process 448";1;"Application:User_Code";0.007068;7068000;0.024629;24629047;0;0
"Process 448";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 448";1;"MPI:MPI_Wait";0.007054;7054000;0.007054;7054000;22;0
"Process 2";1;"MPI:MPI_Barrier";0.011736;11736047;0.011736;11736047;1;0
"Process 2";1;"MPI:MPI_Isend";0.001696;1696000;0.001696;1696000;11;0
"Process 2";1;"Application:User_Code";0.007509;7509000;0.024629;24629047;0;0
"Process 2";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 2";1;"MPI:MPI_Wait";0.003679;3679000;0.003679;3679000;22;0
"Process 151";1;"MPI:MPI_Barrier";0.00443905;4439046;0.00443905;4439046;1;0
"Process 151";1;"MPI:MPI_Isend";0.001721;1721000;0.001721;1721000;16;0
"Process 151";1;"Application:User_Code";0.00843;8430000;0.024629;24629047;0;0
"Process 151";1;"MPI:MPI_Irecv";1.9e-05;19000;1.9e-05;19000;16;0
"Process 151";1;"MPI:MPI_Wait";0.01002;10020001;0.01002;10020001;32;0
"Process 300";1;"MPI:MPI_Barrier";0.00280805;2808049;0.00280805;2808049;1;0
"Process 300";1;"MPI:MPI_Isend";0.001978;1978000;0.001978;1978000;10;0
"Process 300";1;"Application:User_Code";0.008739;8738999;0.024629;24629047;0;0
"Process 300";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;10;0
"Process 300";1;"MPI:MPI_Wait";0.011092;11091999;0.011092;11091999;20;0
"Process 449";1;"MPI:MPI_Barrier";0.00678705;6787047;0.00678705;6787047;1;0
"Process 449";1;"MPI:MPI_Isend";0.001734;1734000;0.001734;1734000;9;0
"Process 449";1;"Application:User_Code";0.007784;7784000;0.024629;24629047;0;0
"Process 449";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;9;0
"Process 449";1;"MPI:MPI_Wait";0.008314;8314000;0.008314;8314000;18;0
"Process 3";1;"MPI:MPI_Barrier";0.011464;11464047;0.011464;11464047;1;0
"Process 3";1;"MPI:MPI_Isend";0.001796;1796000;0.001796;1796000;11;0
"Process 3";1;"Application:User_Code";0.007682;7682000;0.024629;24629047;0;0
"Process 3";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 3";1;"MPI:MPI_Wait";0.003678;3678000;0.003678;3678000;22;0
"Process 152";1;"MPI:MPI_Barrier";0.00287905;2879046;0.00287905;2879046;1;0
"Process 152";1;"MPI:MPI_Isend";0.001965;1965000;0.001965;1965000;14;0
"Process 152";1;"Application:User_Code";0.009756;9756000;0.024629;24629047;0;0
"Process 152";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;14;0
"Process 152";1;"MPI:MPI_Wait";0.010015;10015001;0.010015;10015001;28;0
"Process 301";1;"MPI:MPI_Barrier";0.00751305;7513049;0.00751305;7513049;1;0
"Process 301";1;"MPI:MPI_Isend";0.001543;1543000;0.001543;1543000;11;0
"Process 301";1;"Application:User_Code";0.006461;6460999;0.024629;24629047;0;0
"Process 301";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;11;0
"Process 301";1;"MPI:MPI_Wait";0.009099;9098999;0.009099;9098999;22;0
"Process 450";1;"MPI:MPI_Barrier";0.011406;11406047;0.011406;11406047;1;0
"Process 450";1;"MPI:MPI_Isend";0.001295;1295000;0.001295;1295000;7;0
"Process 450";1;"Application:User_Code";0.005271;5271000;0.024629;24629047;0;0
"Process 450";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;7;0
"Process 450";1;"MPI:MPI_Wait";0.006649;6649000;0.006649;6649000;14;0
"Process 4";1;"MPI:MPI_Barrier";0.01202;12020047;0.01202;12020047;1;0
"Process 4";1;"MPI:MPI_Isend";0.00222;2220000;0.00222;2220000;12;0
"Process 4";1;"Application:User_Code";0.007611;7611000;0.024629;24629047;0;0
"Process 4";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;12;0
"Process 4";1;"MPI:MPI_Wait";0.00277;2770000;0.00277;2770000;24;0
"Process 153";1;"MPI:MPI_Barrier";0.00357605;3576046;0.00357605;3576046;1;0
"Process 153";1;"MPI:MPI_Isend";0.00138;1380000;0.00138;1380000;13;0
"Process 153";1;"Application:User_Code";0.008066;8066000;0.024629;24629047;0;0
"Process 153";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;13;0
"Process 153";1;"MPI:MPI_Wait";0.011595;11595001;0.011595;11595001;26;0
"Process 302";1;"MPI:MPI_Barrier";0.00764605;7646049;0.00764605;7646049;1;0
"Process 302";1;"MPI:MPI_Isend";0.001655;1655000;0.001655;1655000;11;0
"Process 302";1;"Application:User_Code";0.006009;6008999;0.024629;24629047;0;0
"Process 302";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 302";1;"MPI:MPI_Wait";0.00931;9309999;0.00931;9309999;22;0
"Process 451";1;"MPI:MPI_Barrier";0.012789;12789047;0.012789;12789047;1;0
"Process 451";1;"MPI:MPI_Isend";0.00145;1450000;0.00145;1450000;8;0
"Process 451";1;"Application:User_Code";0.003948;3948000;0.024629;24629047;0;0
"Process 451";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;8;0
"Process 451";1;"MPI:MPI_Wait";0.006434;6434000;0.006434;6434000;16;0
"Process 5";1;"MPI:MPI_Barrier";0.012469;12469047;0.012469;12469047;1;0
"Process 5";1;"MPI:MPI_Isend";0.002131;2131000;0.002131;2131000;9;0
"Process 5";1;"Application:User_Code";0.005902;5902000;0.024629;24629047;0;0
"Process 5";1;"MPI:MPI_Irecv";6e-06;6000;6e-06;6000;9;0
"Process 5";1;"MPI:MPI_Wait";0.004121;4121000;0.004121;4121000;18;0
"Process 154";1;"MPI:MPI_Barrier";0.00253205;2532046;0.00253205;2532046;1;0
"Process 154";1;"MPI:MPI_Isend";0.009573;9573000;0.009573;9573000;13;0
"Process 154";1;"Application:User_Code";0.009998;9998000;0.024629;24629047;0;0
"Process 154";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;13;0
"Process 154";1;"MPI:MPI_Wait";0.002514;2514001;0.002514;2514001;26;0
"Process 303";1;"MPI:MPI_Barrier";0.00356805;3568049;0.00356805;3568049;1;0
"Process 303";1;"MPI:MPI_Isend";0.001664;1664000;0.001664;1664000;12;0
"Process 303";1;"Application:User_Code";0.008651;8650998;0.024629;24629047;0;0
"Process 303";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 303";1;"MPI:MPI_Wait";0.010735;10735000;0.010735;10735000;24;0
"Process 452";1;"MPI:MPI_Barrier";0.00968905;9689047;0.00968905;9689047;1;0
"Process 452";1;"MPI:MPI_Isend";0.00169;1690000;0.00169;1690000;10;0
"Process 452";1;"Application:User_Code";0.005865;5865000;0.024629;24629047;0;0
"Process 452";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;10;0
"Process 452";1;"MPI:MPI_Wait";0.007375;7375000;0.007375;7375000;20;0
"Process 6";1;"MPI:MPI_Barrier";0.013345;13345047;0.013345;13345047;1;0
"Process 6";1;"MPI:MPI_Isend";0.001454;1454000;0.001454;1454000;3;0
"Process 6";1;"Application:User_Code";0.004011;4011000;0.024629;24629047;0;0
"Process 6";1;"MPI:MPI_Irecv";4e-06;4000;4e-06;4000;3;0
"Process 6";1;"MPI:MPI_Wait";0.005815;5815000;0.005815;5815000;6;0
"Process 155";1;"MPI:MPI_Barrier";0.00247805;2478046;0.00247805;2478046;1;0
"Process 155";1;"MPI:MPI_Isend";0.001314;1314000;0.001314;1314000;13;0
"Process 155";1;"Application:User_Code";0.007639;7639000;0.024629;24629047;0;0
"Process 155";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;13;0
"Process 155";1;"MPI:MPI_Wait";0.013186;13186001;0.013186;13186001;26;0
"Process 304";1;"MPI:MPI_Barrier";0.00300305;3003049;0.00300305;3003049;1;0
"Process 304";1;"MPI:MPI_Isend";0.001976;1975999;0.001976;1975999;14;0
"Process 304";1;"Application:User_Code";0.009634;9634000;0.024629;24629047;0;0
"Process 304";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;14;0
"Process 304";1;"MPI:MPI_Wait";0.010001;10000999;0.010001;10000999;28;0
"Process 453";1;"MPI:MPI_Barrier";0.00848905;8489047;0.00848905;8489047;1;0
"Process 453";1;"MPI:MPI_Isend";0.001668;1668000;0.001668;1668000;9;0
"Process 453";1;"Application:User_Code";0.006499;6499000;0.024629;24629047;0;0
"Process 453";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;9;0
"Process 453";1;"MPI:MPI_Wait";0.007964;7964000;0.007964;7964000;18;0
"Process 7";1;"MPI:MPI_Barrier";0.00693305;6933047;0.00693305;6933047;1;0
"Process 7";1;"MPI:MPI_Isend";0.002296;2296000;0.002296;2296000;12;0
"Process 7";1;"Application:User_Code";0.007515;7515000;0.024629;24629047;0;0
"Process 7";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 7";1;"MPI:MPI_Wait";0.007874;7874000;0.007874;7874000;24;0
"Process 156";1;"MPI:MPI_Barrier";0.00109605;1096046;0.00109605;1096046;1;0
"Process 156";1;"MPI:MPI_Isend";0.002392;2392000;0.002392;2392000;14;0
"Process 156";1;"Application:User_Code";0.009604;9604000;0.024629;24629047;0;0
"Process 156";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;14;0
"Process 156";1;"MPI:MPI_Wait";0.011523;11523001;0.011523;11523001;28;0
"Process 305";1;"MPI:MPI_Barrier";0.00247805;2478049;0.00247805;2478049;1;0
"Process 305";1;"MPI:MPI_Isend";0.002502;2502000;0.002502;2502000;12;0
"Process 305";1;"Application:User_Code";0.009581;9580999;0.024629;24629047;0;0
"Process 305";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 305";1;"MPI:MPI_Wait";0.010056;10055999;0.010056;10055999;24;0
"Process 454";1;"MPI:MPI_Barrier";0.00855605;8556047;0.00855605;8556047;1;0
"Process 454";1;"MPI:MPI_Isend";0.001745;1745000;0.001745;1745000;10;0
"Process 454";1;"Application:User_Code";0.00687;6870000;0.024629;24629047;0;0
"Process 454";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;10;0
"Process 454";1;"MPI:MPI_Wait";0.007449;7449000;0.007449;7449000;20;0
"Process 8";1;"MPI:MPI_Barrier";0.00710605;7106047;0.00710605;7106047;1;0
"Process 8";1;"MPI:MPI_Isend";0.002739;2739000;0.002739;2739000;12;0
"Process 8";1;"Application:User_Code";0.008613;8613000;0.024629;24629047;0;0
"Process 8";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;12;0
"Process 8";1;"MPI:MPI_Wait";0.006158;6158000;0.006158;6158000;24;0
"Process 157";1;"MPI:MPI_Barrier";0.00405405;4054046;0.00405405;4054046;1;0
"Process 157";1;"MPI:MPI_Isend";0.001327;1327000;0.001327;1327000;13;0
"Process 157";1;"Application:User_Code";0.007074;7074000;0.024629;24629047;0;0
"Process 157";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;13;0
"Process 157";1;"MPI:MPI_Wait";0.012162;12162001;0.012162;12162001;26;0
"Process 306";1;"MPI:MPI_Barrier";0.00275905;2759049;0.00275905;2759049;1;0
"Process 306";1;"MPI:MPI_Isend";0.00215;2150000;0.00215;2150000;13;0
"Process 306";1;"Application:User_Code";0.009254;9253999;0.024629;24629047;0;0
"Process 306";1;"MPI:MPI_Irecv";1.8e-05;18000;1.8e-05;18000;13;0
"Process 306";1;"MPI:MPI_Wait";0.010448;10447999;0.010448;10447999;26;0
"Process 455";1;"MPI:MPI_Barrier";0.00683805;6838047;0.00683805;6838047;1;0
"Process 455";1;"MPI:MPI_Isend";0.00153;1530000;0.00153;1530000;8;0
"Process 455";1;"Application:User_Code";0.006972;6972000;0.024629;24629047;0;0
"Process 455";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;8;0
"Process 455";1;"MPI:MPI_Wait";0.00928;9280000;0.00928;9280000;16;0
"Process 9";1;"MPI:MPI_Barrier";0.00658805;6588047;0.00658805;6588047;1;0
"Process 9";1;"MPI:MPI_Isend";0.002061;2061000;0.002061;2061000;13;0
"Process 9";1;"Application:User_Code";0.008869;8869000;0.024629;24629047;0;0
"Process 9";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;13;0
"Process 9";1;"MPI:MPI_Wait";0.007102;7102000;0.007102;7102000;26;0
"Process 158";1;"MPI:MPI_Barrier";0.00494005;4940046;0.00494005;4940046;1;0
"Process 158";1;"MPI:MPI_Isend";0.001757;1757000;0.001757;1757000;11;0
"Process 158";1;"Application:User_Code";0.008327;8327000;0.024629;24629047;0;0
"Process 158";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;11;0
"Process 158";1;"MPI:MPI_Wait";0.009594;9594001;0.009594;9594001;22;0
"Process 307";1;"MPI:MPI_Barrier";0.00419705;4197049;0.00419705;4197049;1;0
"Process 307";1;"MPI:MPI_Isend";0.001984;1983999;0.001984;1983999;12;0
"Process 307";1;"Application:User_Code";0.007914;7913999;0.024629;24629047;0;0
"Process 307";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 307";1;"MPI:MPI_Wait";0.010524;10524000;0.010524;10524000;24;0
"Process 456";1;"MPI:MPI_Barrier";0.011468;11468047;0.011468;11468047;1;0
"Process 456";1;"MPI:MPI_Isend";0.001493;1493000;0.001493;1493000;11;0
"Process 456";1;"Application:User_Code";0.004252;4252000;0.024629;24629047;0;0
"Process 456";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;11;0
"Process 456";1;"MPI:MPI_Wait";0.007402;7402000;0.007402;7402000;22;0
"Process 10";1;"MPI:MPI_Barrier";0.00776205;7762047;0.00776205;7762047;1;0
"Process 10";1;"MPI:MPI_Isend";0.002506;2506000;0.002506;2506000;13;0
"Process 10";1;"Application:User_Code";0.009323;9323000;0.024629;24629047;0;0
"Process 10";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;13;0
"Process 10";1;"MPI:MPI_Wait";0.005023;5023000;0.005023;5023000;26;0
"Process 159";1;"MPI:MPI_Barrier";0.00239305;2393046;0.00239305;2393046;1;0
"Process 159";1;"MPI:MPI_Isend";0.001405;1405000;0.001405;1405000;13;0
"Process 159";1;"Application:User_Code";0.006885;6885000;0.024629;24629047;0;0
"Process 159";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;13;0
"Process 159";1;"MPI:MPI_Wait";0.013935;13935001;0.013935;13935001;26;0
"Process 308";1;"MPI:MPI_Barrier";0.00317105;3171049;0.00317105;3171049;1;0
"Process 308";1;"MPI:MPI_Isend";0.001575;1574999;0.001575;1574999;16;0
"Process 308";1;"Application:User_Code";0.00902;9020000;0.024629;24629047;0;0
"Process 308";1;"MPI:MPI_Irecv";1.7e-05;17000;1.7e-05;17000;16;0
"Process 308";1;"MPI:MPI_Wait";0.010846;10845999;0.010846;10845999;32;0
"Process 457";1;"MPI:MPI_Barrier";0.010899;10899047;0.010899;10899047;1;0
"Process 457";1;"MPI:MPI_Isend";0.001611;1611000;0.001611;1611000;12;0
"Process 457";1;"Application:User_Code";0.005061;5061000;0.024629;24629047;0;0
"Process 457";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;12;0
"Process 457";1;"MPI:MPI_Wait";0.007043;7043000;0.007043;7043000;24;0
"Process 11";1;"MPI:MPI_Barrier";0.011527;11527047;0.011527;11527047;1;0
"Process 11";1;"MPI:MPI_Isend";0.00164;1640000;0.00164;1640000;10;0
"Process 11";1;"Application:User_Code";0.005556;5556000;0.024629;24629047;0;0
"Process 11";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;10;0
"Process 11";1;"MPI:MPI_Wait";0.005897;5897000;0.005897;5897000;20;0
"Process 160";1;"MPI:MPI_Barrier";0.00147105;1471046;0.00147105;1471046;1;0
"Process 160";1;"MPI:MPI_Isend";0.003332;3332000;0.003332;3332000;13;0
"Process 160";1;"Application:User_Code";0.009501;9501000;0.024629;24629047;0;0
"Process 160";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;13;0
"Process 160";1;"MPI:MPI_Wait";0.010311;10311001;0.010311;10311001;26;0
"Process 309";1;"MPI:MPI_Barrier";0.00231405;2314049;0.00231405;2314049;1;0
"Process 309";1;"MPI:MPI_Isend";0.001854;1854000;0.001854;1854000;16;0
"Process 309";1;"Application:User_Code";0.009863;9862999;0.024629;24629047;0;0
"Process 309";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;16;0
"Process 309";1;"MPI:MPI_Wait";0.010582;10581999;0.010582;10581999;32;0
"Process 458";1;"MPI:MPI_Barrier";0.00971905;9719047;0.00971905;9719047;1;0
"Process 458";1;"MPI:MPI_Isend";0.001497;1497000;0.001497;1497000;14;0
"Process 458";1;"Application:User_Code";0.005255;5255000;0.024629;24629047;0;0
"Process 458";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;14;0
"Process 458";1;"MPI:MPI_Wait";0.008144;8144000;0.008144;8144000;28;0
"Process 12";1;"MPI:MPI_Barrier";0.00709605;7096047;0.00709605;7096047;1;0
"Process 12";1;"MPI:MPI_Isend";0.001852;1852000;0.001852;1852000;12;0
"Process 12";1;"Application:User_Code";0.006316;6316000;0.024629;24629047;0;0
"Process 12";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;12;0
"Process 12";1;"MPI:MPI_Wait";0.009352;9352000;0.009352;9352000;24;0
"Process 161";1;"MPI:MPI_Barrier";0.00253105;2531046;0.00253105;2531046;1;0
"Process 161";1;"MPI:MPI_Isend";0.003209;3209000;0.003209;3209000;14;0
"Process 161";1;"Application:User_Code";0.007513;7513000;0.024629;24629047;0;0
"Process 161";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;14;0
"Process 161";1;"MPI:MPI_Wait";0.011366;11366001;0.011366;11366001;28;0
"Process 310";1;"MPI:MPI_Barrier";0.00232805;2328049;0.00232805;2328049;1;0
"Process 310";1;"MPI:MPI_Isend";0.00212;2120000;0.00212;2120000;16;0
"Process 310";1;"Application:User_Code";0.01008;10079999;0.024629;24629047;0;0
"Process 310";1;"MPI:MPI_Irecv";1.9e-05;19000;1.9e-05;19000;16;0
"Process 310";1;"MPI:MPI_Wait";0.010082;10081999;0.010082;10081999;32;0
"Process 459";1;"MPI:MPI_Barrier";0.00906205;9062047;0.00906205;9062047;1;0
"Process 459";1;"MPI:MPI_Isend";0.001322;1322000;0.001322;1322000;11;0
"Process 459";1;"Application:User_Code";0.005116;5116000;0.024629;24629047;0;0
"Process 459";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;11;0
"Process 459";1;"MPI:MPI_Wait";0.009117;9117000;0.009117;9117000;22;0
"Process 13";1;"MPI:MPI_Barrier";0.00554805;5548047;0.00554805;5548047;1;0
"Process 13";1;"MPI:MPI_Isend";0.002662;2662000;0.002662;2662000;12;0
"Process 13";1;"Application:User_Code";0.007751;7751000;0.024629;24629047;0;0
"Process 13";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 13";1;"MPI:MPI_Wait";0.008658;8658000;0.008658;8658000;24;0
"Process 162";1;"MPI:MPI_Barrier";0.00109705;1097046;0.00109705;1097046;1;0
"Process 162";1;"MPI:MPI_Isend";0.010486;10486000;0.010486;10486000;16;0
"Process 162";1;"Application:User_Code";0.009569;9569001;0.024629;24629047;0;0
"Process 162";1;"MPI:MPI_Irecv";1.9e-05;19000;1.9e-05;19000;16;0
"Process 162";1;"MPI:MPI_Wait";0.003458;3458000;0.003458;3458000;32;0
"Process 311";1;"MPI:MPI_Barrier";0.00234205;2342049;0.00234205;2342049;1;0
"Process 311";1;"MPI:MPI_Isend";0.005059;5058999;0.005059;5058999;15;0
"Process 311";1;"Application:User_Code";0.009892;9892000;0.024629;24629047;0;0
"Process 311";1;"MPI:MPI_Irecv";1.9e-05;19000;1.9e-05;19000;15;0
"Process 311";1;"MPI:MPI_Wait";0.007317;7316999;0.007317;7316999;30;0
"Process 460";1;"MPI:MPI_Barrier";0.010177;10177047;0.010177;10177047;1;0
"Process 460";1;"MPI:MPI_Isend";0.001602;1602000;0.001602;1602000;13;0
"Process 460";1;"Application:User_Code";0.005095;5095000;0.024629;24629047;0;0
"Process 460";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;13;0
"Process 460";1;"MPI:MPI_Wait";0.00774;7740000;0.00774;7740000;26;0
"Process 14";1;"MPI:MPI_Barrier";0.00717005;7170047;0.00717005;7170047;1;0
"Process 14";1;"MPI:MPI_Isend";0.002251;2251000;0.002251;2251000;13;0
"Process 14";1;"Application:User_Code";0.008585;8585000;0.024629;24629047;0;0
"Process 14";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;13;0
"Process 14";1;"MPI:MPI_Wait";0.006613;6613000;0.006613;6613000;26;0
"Process 163";1;"MPI:MPI_Barrier";0.00169105;1691046;0.00169105;1691046;1;0
"Process 163";1;"MPI:MPI_Isend";0.002763;2763000;0.002763;2763000;17;0
"Process 163";1;"Application:User_Code";0.007765;7765000;0.024629;24629047;0;0
"Process 163";1;"MPI:MPI_Irecv";1.9e-05;19000;1.9e-05;19000;17;0
"Process 163";1;"MPI:MPI_Wait";0.012391;12391001;0.012391;12391001;34;0
"Process 312";1;"MPI:MPI_Barrier";0.00270105;2701049;0.00270105;2701049;1;0
"Process 312";1;"MPI:MPI_Isend";0.006973;6973000;0.006973;6973000;16;0
"Process 312";1;"Application:User_Code";0.009709;9708999;0.024629;24629047;0;0
"Process 312";1;"MPI:MPI_Irecv";1.7e-05;17000;1.7e-05;17000;16;0
"Process 312";1;"MPI:MPI_Wait";0.005229;5228999;0.005229;5228999;32;0
"Process 461";1;"MPI:MPI_Barrier";0.011882;11882047;0.011882;11882047;1;0
"Process 461";1;"MPI:MPI_Isend";0.001592;1592000;0.001592;1592000;11;0
"Process 461";1;"Application:User_Code";0.004524;4524000;0.024629;24629047;0;0
"Process 461";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 461";1;"MPI:MPI_Wait";0.006622;6622000;0.006622;6622000;22;0
"Process 15";1;"MPI:MPI_Barrier";0.00985405;9854047;0.00985405;9854047;1;0
"Process 15";1;"MPI:MPI_Isend";0.002518;2518000;0.002518;2518000;13;0
"Process 15";1;"Application:User_Code";0.008588;8588000;0.024629;24629047;0;0
"Process 15";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;13;0
"Process 15";1;"MPI:MPI_Wait";0.003656;3656000;0.003656;3656000;26;0
"Process 164";1;"MPI:MPI_Barrier";0.00138505;1385046;0.00138505;1385046;1;0
"Process 164";1;"MPI:MPI_Isend";0.004147;4147000;0.004147;4147000;15;0
"Process 164";1;"Application:User_Code";0.009762;9762000;0.024629;24629047;0;0
"Process 164";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;15;0
"Process 164";1;"MPI:MPI_Wait";0.009319;9319001;0.009319;9319001;30;0
"Process 313";1;"MPI:MPI_Barrier";0.00219605;2196049;0.00219605;2196049;1;0
"Process 313";1;"MPI:MPI_Isend";0.002247;2247000;0.002247;2247000;15;0
"Process 313";1;"Application:User_Code";0.009906;9905999;0.024629;24629047;0;0
"Process 313";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;15;0
"Process 313";1;"MPI:MPI_Wait";0.010267;10266999;0.010267;10266999;30;0
"Process 462";1;"MPI:MPI_Barrier";0.010421;10421047;0.010421;10421047;1;0
"Process 462";1;"MPI:MPI_Isend";0.001856;1856000;0.001856;1856000;13;0
"Process 462";1;"Application:User_Code";0.00543;5430000;0.024629;24629047;0;0
"Process 462";1;"MPI:MPI_Irecv";1.9e-05;19000;1.9e-05;19000;13;0
"Process 462";1;"MPI:MPI_Wait";0.006903;6903000;0.006903;6903000;26;0
"Process 16";1;"MPI:MPI_Barrier";0.00947005;9470047;0.00947005;9470047;1;0
"Process 16";1;"MPI:MPI_Isend";0.001993;1993000;0.001993;1993000;11;0
"Process 16";1;"Application:User_Code";0.006878;6878000;0.024629;24629047;0;0
"Process 16";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 16";1;"MPI:MPI_Wait";0.006278;6278000;0.006278;6278000;22;0
"Process 165";1;"MPI:MPI_Barrier";0.00174605;1746046;0.00174605;1746046;1;0
"Process 165";1;"MPI:MPI_Isend";0.007127;7127000;0.007127;7127000;13;0
"Process 165";1;"Application:User_Code";0.008046;8046000;0.024629;24629047;0;0
"Process 165";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;13;0
"Process 165";1;"MPI:MPI_Wait";0.007699;7699001;0.007699;7699001;26;0
"Process 314";1;"MPI:MPI_Barrier";0.00227305;2273049;0.00227305;2273049;1;0
"Process 314";1;"MPI:MPI_Isend";0.001752;1751999;0.001752;1751999;17;0
"Process 314";1;"Application:User_Code";0.009977;9977000;0.024629;24629047;0;0
"Process 314";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;17;0
"Process 314";1;"MPI:MPI_Wait";0.010611;10610999;0.010611;10610999;34;0
"Process 463";1;"MPI:MPI_Barrier";0.00880505;8805047;0.00880505;8805047;1;0
"Process 463";1;"MPI:MPI_Isend";0.001765;1765000;0.001765;1765000;11;0
"Process 463";1;"Application:User_Code";0.005406;5406000;0.024629;24629047;0;0
"Process 463";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;11;0
"Process 463";1;"MPI:MPI_Wait";0.00864;8640000;0.00864;8640000;22;0
"Process 17";1;"MPI:MPI_Barrier";0.014223;14223047;0.014223;14223047;1;0
"Process 17";1;"MPI:MPI_Isend";0.002082;2082000;0.002082;2082000;11;0
"Process 17";1;"Application:User_Code";0.004805;4805000;0.024629;24629047;0;0
"Process 17";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 17";1;"MPI:MPI_Wait";0.00351;3510000;0.00351;3510000;22;0
"Process 166";1;"MPI:MPI_Barrier";0.00162705;1627046;0.00162705;1627046;1;0
"Process 166";1;"MPI:MPI_Isend";0.00556;5560000;0.00556;5560000;15;0
"Process 166";1;"Application:User_Code";0.009177;9177000;0.024629;24629047;0;0
"Process 166";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;15;0
"Process 166";1;"MPI:MPI_Wait";0.008252;8252001;0.008252;8252001;30;0
"Process 315";1;"MPI:MPI_Barrier";0.00240605;2406049;0.00240605;2406049;1;0
"Process 315";1;"MPI:MPI_Isend";0.007567;7567000;0.007567;7567000;17;0
"Process 315";1;"Application:User_Code";0.009614;9613999;0.024629;24629047;0;0
"Process 315";1;"MPI:MPI_Irecv";1.9e-05;19000;1.9e-05;19000;17;0
"Process 315";1;"MPI:MPI_Wait";0.005023;5022999;0.005023;5022999;34;0
"Process 464";1;"MPI:MPI_Barrier";0.010388;10388047;0.010388;10388047;1;0
"Process 464";1;"MPI:MPI_Isend";0.002151;2151000;0.002151;2151000;13;0
"Process 464";1;"Application:User_Code";0.004708;4708000;0.024629;24629047;0;0
"Process 464";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;13;0
"Process 464";1;"MPI:MPI_Wait";0.00737;7370000;0.00737;7370000;26;0
"Process 18";1;"MPI:MPI_Barrier";0.00747105;7471047;0.00747105;7471047;1;0
"Process 18";1;"MPI:MPI_Isend";0.001576;1576000;0.001576;1576000;12;0
"Process 18";1;"Application:User_Code";0.008229;8229000;0.024629;24629047;0;0
"Process 18";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 18";1;"MPI:MPI_Wait";0.007341;7341000;0.007341;7341000;24;0
"Process 167";1;"MPI:MPI_Barrier";0.00171805;1718046;0.00171805;1718046;1;0
"Process 167";1;"MPI:MPI_Isend";0.005408;5408000;0.005408;5408000;11;0
"Process 167";1;"Application:User_Code";0.007746;7746000;0.024629;24629047;0;0
"Process 167";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;11;0
"Process 167";1;"MPI:MPI_Wait";0.009746;9746001;0.009746;9746001;22;0
"Process 316";1;"MPI:MPI_Barrier";0.00206605;2066049;0.00206605;2066049;1;0
"Process 316";1;"MPI:MPI_Isend";0.001963;1963000;0.001963;1963000;15;0
"Process 316";1;"Application:User_Code";0.009946;9945999;0.024629;24629047;0;0
"Process 316";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;15;0
"Process 316";1;"MPI:MPI_Wait";0.010643;10642999;0.010643;10642999;30;0
"Process 465";1;"MPI:MPI_Barrier";0.010288;10288047;0.010288;10288047;1;0
"Process 465";1;"MPI:MPI_Isend";0.001985;1985000;0.001985;1985000;11;0
"Process 465";1;"Application:User_Code";0.00499;4990000;0.024629;24629047;0;0
"Process 465";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;11;0
"Process 465";1;"MPI:MPI_Wait";0.00735;7350000;0.00735;7350000;22;0
"Process 19";1;"MPI:MPI_Barrier";0.00697405;6974047;0.00697405;6974047;1;0
"Process 19";1;"MPI:MPI_Isend";0.001821;1821000;0.001821;1821000;13;0
"Process 19";1;"Application:User_Code";0.008742;8742000;0.024629;24629047;0;0
"Process 19";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;13;0
"Process 19";1;"MPI:MPI_Wait";0.007081;7081000;0.007081;7081000;26;0
"Process 168";1;"MPI:MPI_Barrier";0.000627046;627046;0.000627046;627046;1;0
"Process 168";1;"MPI:MPI_Isend";0.005034;5034000;0.005034;5034000;16;0
"Process 168";1;"Application:User_Code";0.010391;10391000;0.024629;24629047;0;0
"Process 168";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;16;0
"Process 168";1;"MPI:MPI_Wait";0.008565;8565001;0.008565;8565001;32;0
"Process 317";1;"MPI:MPI_Barrier";0.00214605;2146049;0.00214605;2146049;1;0
"Process 317";1;"MPI:MPI_Isend";0.003938;3937999;0.003938;3937999;15;0
"Process 317";1;"Application:User_Code";0.010312;10312000;0.024629;24629047;0;0
"Process 317";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;15;0
"Process 317";1;"MPI:MPI_Wait";0.008217;8216999;0.008217;8216999;30;0
"Process 466";1;"MPI:MPI_Barrier";0.015126;15126047;0.015126;15126047;1;0
"Process 466";1;"MPI:MPI_Isend";0.002565;2565000;0.002565;2565000;13;0
"Process 466";1;"Application:User_Code";0.005656;5656000;0.024629;24629047;0;0
"Process 466";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;13;0
"Process 466";1;"MPI:MPI_Wait";0.001273;1273000;0.001273;1273000;26;0
"Process 20";1;"MPI:MPI_Barrier";0.00816305;8163047;0.00816305;8163047;1;0
"Process 20";1;"MPI:MPI_Isend";0.001296;1296000;0.001296;1296000;13;0
"Process 20";1;"Application:User_Code";0.00895;8950000;0.024629;24629047;0;0
"Process 20";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;13;0
"Process 20";1;"MPI:MPI_Wait";0.006206;6206000;0.006206;6206000;26;0
"Process 169";1;"MPI:MPI_Barrier";0.000335046;335046;0.000335046;335046;1;0
"Process 169";1;"MPI:MPI_Isend";0.009294;9294000;0.009294;9294000;13;0
"Process 169";1;"Application:User_Code";0.009488;9488000;0.024629;24629047;0;0
"Process 169";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;13;0
"Process 169";1;"MPI:MPI_Wait";0.005501;5501001;0.005501;5501001;26;0
"Process 318";1;"MPI:MPI_Barrier";0.00263805;2638049;0.00263805;2638049;1;0
"Process 318";1;"MPI:MPI_Isend";0.002542;2541999;0.002542;2541999;15;0
"Process 318";1;"Application:User_Code";0.009778;9778000;0.024629;24629047;0;0
"Process 318";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;15;0
"Process 318";1;"MPI:MPI_Wait";0.009656;9655999;0.009656;9655999;30;0
"Process 467";1;"MPI:MPI_Barrier";0.015252;15252047;0.015252;15252047;1;0
"Process 467";1;"MPI:MPI_Isend";0.002382;2382000;0.002382;2382000;10;0
"Process 467";1;"Application:User_Code";0.005105;5105000;0.024629;24629047;0;0
"Process 467";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;10;0
"Process 467";1;"MPI:MPI_Wait";0.001882;1882000;0.001882;1882000;20;0
"Process 21";1;"MPI:MPI_Barrier";0.00701505;7015047;0.00701505;7015047;1;0
"Process 21";1;"MPI:MPI_Isend";0.002013;2013000;0.002013;2013000;14;0
"Process 21";1;"Application:User_Code";0.009241;9241000;0.024629;24629047;0;0
"Process 21";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;14;0
"Process 21";1;"MPI:MPI_Wait";0.006347;6347000;0.006347;6347000;28;0
"Process 170";1;"MPI:MPI_Barrier";1.7058e-05;17058;1.7058e-05;17058;0;0
"Process 170";1;"MPI:MPI_Isend";0.003012;3012000;0.003012;3012000;18;0
"Process 170";1;"Application:User_Code";0.010557;10556988;0.024629;24629047;0;0
"Process 170";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;18;0
"Process 170";1;"MPI:MPI_Wait";0.011032;11032001;0.011032;11032001;36;0
"Process 319";1;"MPI:MPI_Barrier";0.00562905;5629049;0.00562905;5629049;1;0
"Process 319";1;"MPI:MPI_Isend";0.002;2000000;0.002;2000000;13;0
"Process 319";1;"Application:User_Code";0.008063;8062998;0.024629;24629047;0;0
"Process 319";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;13;0
"Process 319";1;"MPI:MPI_Wait";0.008925;8925000;0.008925;8925000;26;0
"Process 468";1;"MPI:MPI_Barrier";0.01481;14810047;0.01481;14810047;1;0
"Process 468";1;"MPI:MPI_Isend";0.002266;2266000;0.002266;2266000;12;0
"Process 468";1;"Application:User_Code";0.005485;5485000;0.024629;24629047;0;0
"Process 468";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 468";1;"MPI:MPI_Wait";0.002056;2056000;0.002056;2056000;24;0
"Process 22";1;"MPI:MPI_Barrier";0.010963;10963047;0.010963;10963047;1;0
"Process 22";1;"MPI:MPI_Isend";0.001184;1184000;0.001184;1184000;5;0
"Process 22";1;"Application:User_Code";0.004574;4574000;0.024629;24629047;0;0
"Process 22";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;5;0
"Process 22";1;"MPI:MPI_Wait";0.007901;7901000;0.007901;7901000;10;0
"Process 171";1;"MPI:MPI_Barrier";0.000129046;129046;0.000129046;129046;1;0
"Process 171";1;"MPI:MPI_Isend";0.001358;1358000;0.001358;1358000;17;0
"Process 171";1;"Application:User_Code";0.010332;10332000;0.024629;24629047;0;0
"Process 171";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;17;0
"Process 171";1;"MPI:MPI_Wait";0.012795;12795001;0.012795;12795001;34;0
"Process 320";1;"MPI:MPI_Barrier";0.00487905;4879049;0.00487905;4879049;1;0
"Process 320";1;"MPI:MPI_Isend";0.001561;1561000;0.001561;1561000;11;0
"Process 320";1;"Application:User_Code";0.007592;7591999;0.024629;24629047;0;0
"Process 320";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 320";1;"MPI:MPI_Wait";0.010587;10586999;0.010587;10586999;22;0
"Process 469";1;"MPI:MPI_Barrier";0.015152;15152047;0.015152;15152047;1;0
"Process 469";1;"MPI:MPI_Isend";0.002351;2351000;0.002351;2351000;10;0
"Process 469";1;"Application:User_Code";0.005288;5288000;0.024629;24629047;0;0
"Process 469";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;10;0
"Process 469";1;"MPI:MPI_Wait";0.001829;1829000;0.001829;1829000;20;0
"Process 23";1;"MPI:MPI_Barrier";0.00832405;8324047;0.00832405;8324047;1;0
"Process 23";1;"MPI:MPI_Isend";0.002048;2048000;0.002048;2048000;11;0
"Process 23";1;"Application:User_Code";0.00687;6870000;0.024629;24629047;0;0
"Process 23";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;11;0
"Process 23";1;"MPI:MPI_Wait";0.007375;7375000;0.007375;7375000;22;0
"Process 172";1;"MPI:MPI_Barrier";0.000205046;205046;0.000205046;205046;1;0
"Process 172";1;"MPI:MPI_Isend";0.003423;3423000;0.003423;3423000;20;0
"Process 172";1;"Application:User_Code";0.010179;10179000;0.024629;24629047;0;0
"Process 172";1;"MPI:MPI_Irecv";2e-05;20000;2e-05;20000;20;0
"Process 172";1;"MPI:MPI_Wait";0.010802;10802001;0.010802;10802001;40;0
"Process 321";1;"MPI:MPI_Barrier";0.00268805;2688049;0.00268805;2688049;1;0
"Process 321";1;"MPI:MPI_Isend";0.002005;2005000;0.002005;2005000;13;0
"Process 321";1;"Application:User_Code";0.008969;8968999;0.024629;24629047;0;0
"Process 321";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;13;0
"Process 321";1;"MPI:MPI_Wait";0.010957;10956999;0.010957;10956999;26;0
"Process 470";1;"MPI:MPI_Barrier";0.015468;15468047;0.015468;15468047;1;0
"Process 470";1;"MPI:MPI_Isend";0.002532;2532000;0.002532;2532000;10;0
"Process 470";1;"Application:User_Code";0.005572;5572000;0.024629;24629047;0;0
"Process 470";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;10;0
"Process 470";1;"MPI:MPI_Wait";0.00105;1050000;0.00105;1050000;20;0
"Process 24";1;"MPI:MPI_Barrier";0.00802405;8024047;0.00802405;8024047;1;0
"Process 24";1;"MPI:MPI_Isend";0.002105;2105000;0.002105;2105000;12;0
"Process 24";1;"Application:User_Code";0.007674;7674000;0.024629;24629047;0;0
"Process 24";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 24";1;"MPI:MPI_Wait";0.006815;6815000;0.006815;6815000;24;0
"Process 173";1;"MPI:MPI_Barrier";0.000426046;426046;0.000426046;426046;1;0
"Process 173";1;"MPI:MPI_Isend";0.002148;2148000;0.002148;2148000;13;0
"Process 173";1;"Application:User_Code";0.010167;10167000;0.024629;24629047;0;0
"Process 173";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;13;0
"Process 173";1;"MPI:MPI_Wait";0.011878;11878001;0.011878;11878001;26;0
"Process 322";1;"MPI:MPI_Barrier";0.00249805;2498049;0.00249805;2498049;1;0
"Process 322";1;"MPI:MPI_Isend";0.008481;8480999;0.008481;8480999;15;0
"Process 322";1;"Application:User_Code";0.009819;9819000;0.024629;24629047;0;0
"Process 322";1;"MPI:MPI_Irecv";1.8e-05;18000;1.8e-05;18000;15;0
"Process 322";1;"MPI:MPI_Wait";0.003813;3812999;0.003813;3812999;30;0
"Process 471";1;"MPI:MPI_Barrier";0.015963;15963047;0.015963;15963047;1;0
"Process 471";1;"MPI:MPI_Isend";0.002123;2123000;0.002123;2123000;8;0
"Process 471";1;"Application:User_Code";0.005283;5283000;0.024629;24629047;0;0
"Process 471";1;"MPI:MPI_Irecv";5e-06;5000;5e-06;5000;8;0
"Process 471";1;"MPI:MPI_Wait";0.001255;1255000;0.001255;1255000;16;0
"Process 25";1;"MPI:MPI_Barrier";0.00585505;5855047;0.00585505;5855047;1;0
"Process 25";1;"MPI:MPI_Isend";0.001672;1672000;0.001672;1672000;13;0
"Process 25";1;"Application:User_Code";0.008501;8501000;0.024629;24629047;0;0
"Process 25";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;13;0
"Process 25";1;"MPI:MPI_Wait";0.008591;8591000;0.008591;8591000;26;0
"Process 174";1;"MPI:MPI_Barrier";0.000285046;285046;0.000285046;285046;1;0
"Process 174";1;"MPI:MPI_Isend";0.002298;2298000;0.002298;2298000;18;0
"Process 174";1;"Application:User_Code";0.010002;10002000;0.024629;24629047;0;0
"Process 174";1;"MPI:MPI_Irecv";1.7e-05;17000;1.7e-05;17000;18;0
"Process 174";1;"MPI:MPI_Wait";0.012027;12027001;0.012027;12027001;36;0
"Process 323";1;"MPI:MPI_Barrier";0.00202705;2027049;0.00202705;2027049;1;0
"Process 323";1;"MPI:MPI_Isend";0.007227;7226999;0.007227;7226999;13;0
"Process 323";1;"Application:User_Code";0.009741;9741000;0.024629;24629047;0;0
"Process 323";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;13;0
"Process 323";1;"MPI:MPI_Wait";0.005621;5620999;0.005621;5620999;26;0
"Process 472";1;"MPI:MPI_Barrier";0.016589;16589047;0.016589;16589047;1;0
"Process 472";1;"MPI:MPI_Isend";0.001919;1919000;0.001919;1919000;7;0
"Process 472";1;"Application:User_Code";0.004936;4936000;0.024629;24629047;0;0
"Process 472";1;"MPI:MPI_Irecv";6e-06;6000;6e-06;6000;7;0
"Process 472";1;"MPI:MPI_Wait";0.001179;1179000;0.001179;1179000;14;0
"Process 26";1;"MPI:MPI_Barrier";0.00583705;5837047;0.00583705;5837047;1;0
"Process 26";1;"MPI:MPI_Isend";0.002039;2039000;0.002039;2039000;13;0
"Process 26";1;"Application:User_Code";0.008514;8514000;0.024629;24629047;0;0
"Process 26";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;13;0
"Process 26";1;"MPI:MPI_Wait";0.008226;8226000;0.008226;8226000;26;0
"Process 175";1;"MPI:MPI_Barrier";0.000399046;399046;0.000399046;399046;1;0
"Process 175";1;"MPI:MPI_Isend";0.012005;12005001;0.012005;12005001;15;0
"Process 175";1;"Application:User_Code";0.0104;10400000;0.024629;24629047;0;0
"Process 175";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;15;0
"Process 175";1;"MPI:MPI_Wait";0.00181;1810000;0.00181;1810000;30;0
"Process 324";1;"MPI:MPI_Barrier";0.00221705;2217049;0.00221705;2217049;1;0
"Process 324";1;"MPI:MPI_Isend";0.003591;3590999;0.003591;3590999;13;0
"Process 324";1;"Application:User_Code";0.009638;9638000;0.024629;24629047;0;0
"Process 324";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;13;0
"Process 324";1;"MPI:MPI_Wait";0.009171;9170999;0.009171;9170999;26;0
"Process 473";1;"MPI:MPI_Barrier";0.018052;18052047;0.018052;18052047;1;0
"Process 473";1;"MPI:MPI_Isend";0.00206;2060000;0.00206;2060000;6;0
"Process 473";1;"Application:User_Code";0.004101;4101000;0.024629;24629047;0;0
"Process 473";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;6;0
"Process 473";1;"MPI:MPI_Wait";0.000409;409000;0.000409;409000;12;0
"Process 27";1;"MPI:MPI_Barrier";0.011561;11561047;0.011561;11561047;1;0
"Process 27";1;"MPI:MPI_Isend";0.002045;2045000;0.002045;2045000;11;0
"Process 27";1;"Application:User_Code";0.005584;5584000;0.024629;24629047;0;0
"Process 27";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 27";1;"MPI:MPI_Wait";0.00543;5430000;0.00543;5430000;22;0
"Process 176";1;"MPI:MPI_Barrier";0.000811046;811046;0.000811046;811046;1;0
"Process 176";1;"MPI:MPI_Isend";0.011824;11824001;0.011824;11824001;17;0
"Process 176";1;"Application:User_Code";0.009578;9578000;0.024629;24629047;0;0
"Process 176";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;17;0
"Process 176";1;"MPI:MPI_Wait";0.002402;2402000;0.002402;2402000;34;0
"Process 325";1;"MPI:MPI_Barrier";0.00255105;2551049;0.00255105;2551049;1;0
"Process 325";1;"MPI:MPI_Isend";0.001789;1789000;0.001789;1789000;13;0
"Process 325";1;"Application:User_Code";0.009269;9268999;0.024629;24629047;0;0
"Process 325";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;13;0
"Process 325";1;"MPI:MPI_Wait";0.011009;11008999;0.011009;11008999;26;0
"Process 474";1;"MPI:MPI_Barrier";0.017201;17201047;0.017201;17201047;1;0
"Process 474";1;"MPI:MPI_Isend";0.002178;2178000;0.002178;2178000;9;0
"Process 474";1;"Application:User_Code";0.004504;4504000;0.024629;24629047;0;0
"Process 474";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;9;0
"Process 474";1;"MPI:MPI_Wait";0.000737;737000;0.000737;737000;18;0
"Process 28";1;"MPI:MPI_Barrier";0.012414;12414047;0.012414;12414047;1;0
"Process 28";1;"MPI:MPI_Isend";0.001807;1807000;0.001807;1807000;10;0
"Process 28";1;"Application:User_Code";0.004563;4563000;0.024629;24629047;0;0
"Process 28";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;10;0
"Process 28";1;"MPI:MPI_Wait";0.005838;5838000;0.005838;5838000;20;0
"Process 177";1;"MPI:MPI_Barrier";0.000473046;473046;0.000473046;473046;1;0
"Process 177";1;"MPI:MPI_Isend";0.012313;12313001;0.012313;12313001;15;0
"Process 177";1;"Application:User_Code";0.010564;10564000;0.024629;24629047;0;0
"Process 177";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;15;0
"Process 177";1;"MPI:MPI_Wait";0.001265;1265000;0.001265;1265000;30;0
"Process 326";1;"MPI:MPI_Barrier";0.00227305;2273049;0.00227305;2273049;1;0
"Process 326";1;"MPI:MPI_Isend";0.00569;5689999;0.00569;5689999;16;0
"Process 326";1;"Application:User_Code";0.009917;9917000;0.024629;24629047;0;0
"Process 326";1;"MPI:MPI_Irecv";1.7e-05;17000;1.7e-05;17000;16;0
"Process 326";1;"MPI:MPI_Wait";0.006732;6731999;0.006732;6731999;32;0
"Process 475";1;"MPI:MPI_Barrier";0.016387;16387047;0.016387;16387047;1;0
"Process 475";1;"MPI:MPI_Isend";0.002281;2281000;0.002281;2281000;12;0
"Process 475";1;"Application:User_Code";0.004956;4956000;0.024629;24629047;0;0
"Process 475";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 475";1;"MPI:MPI_Wait";0.000993;993000;0.000993;993000;24;0
"Process 29";1;"MPI:MPI_Barrier";0.00989605;9896047;0.00989605;9896047;1;0
"Process 29";1;"MPI:MPI_Isend";0.002217;2217000;0.002217;2217000;12;0
"Process 29";1;"Application:User_Code";0.007359;7359000;0.024629;24629047;0;0
"Process 29";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;12;0
"Process 29";1;"MPI:MPI_Wait";0.005143;5143000;0.005143;5143000;24;0
"Process 178";1;"MPI:MPI_Barrier";0.00473505;4735046;0.00473505;4735046;1;0
"Process 178";1;"MPI:MPI_Isend";0.00353;3530000;0.00353;3530000;17;0
"Process 178";1;"Application:User_Code";0.007337;7337000;0.024629;24629047;0;0
"Process 178";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;17;0
"Process 178";1;"MPI:MPI_Wait";0.009016;9016001;0.009016;9016001;34;0
"Process 327";1;"MPI:MPI_Barrier";0.00226305;2263049;0.00226305;2263049;1;0
"Process 327";1;"MPI:MPI_Isend";0.002911;2911000;0.002911;2911000;17;0
"Process 327";1;"Application:User_Code";0.010132;10131999;0.024629;24629047;0;0
"Process 327";1;"MPI:MPI_Irecv";2.2e-05;22000;2.2e-05;22000;17;0
"Process 327";1;"MPI:MPI_Wait";0.009301;9300999;0.009301;9300999;34;0
"Process 476";1;"MPI:MPI_Barrier";0.016353;16353047;0.016353;16353047;1;0
"Process 476";1;"MPI:MPI_Isend";0.002476;2476000;0.002476;2476000;11;0
"Process 476";1;"Application:User_Code";0.004868;4868000;0.024629;24629047;0;0
"Process 476";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 476";1;"MPI:MPI_Wait";0.000923;923000;0.000923;923000;22;0
"Process 30";1;"MPI:MPI_Barrier";0.00353505;3535047;0.00353505;3535047;1;0
"Process 30";1;"MPI:MPI_Isend";0.001797;1797000;0.001797;1797000;13;0
"Process 30";1;"Application:User_Code";0.007911;7911000;0.024629;24629047;0;0
"Process 30";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;13;0
"Process 30";1;"MPI:MPI_Wait";0.011375;11375000;0.011375;11375000;26;0
"Process 179";1;"MPI:MPI_Barrier";0.000371046;371046;0.000371046;371046;1;0
"Process 179";1;"MPI:MPI_Isend";0.011862;11862001;0.011862;11862001;12;0
"Process 179";1;"Application:User_Code";0.010106;10106000;0.024629;24629047;0;0
"Process 179";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 179";1;"MPI:MPI_Wait";0.002278;2278000;0.002278;2278000;24;0
"Process 328";1;"MPI:MPI_Barrier";0.00238705;2387049;0.00238705;2387049;1;0
"Process 328";1;"MPI:MPI_Isend";0.003106;3105999;0.003106;3105999;13;0
"Process 328";1;"Application:User_Code";0.009836;9836000;0.024629;24629047;0;0
"Process 328";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;13;0
"Process 328";1;"MPI:MPI_Wait";0.009289;9288999;0.009289;9288999;26;0
"Process 477";1;"MPI:MPI_Barrier";0.015865;15865047;0.015865;15865047;1;0
"Process 477";1;"MPI:MPI_Isend";0.002713;2713000;0.002713;2713000;10;0
"Process 477";1;"Application:User_Code";0.004641;4641000;0.024629;24629047;0;0
"Process 477";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;10;0
"Process 477";1;"MPI:MPI_Wait";0.001403;1403000;0.001403;1403000;20;0
"Process 31";1;"MPI:MPI_Barrier";0.00723705;7237047;0.00723705;7237047;1;0
"Process 31";1;"MPI:MPI_Isend";0.00197;1970000;0.00197;1970000;12;0
"Process 31";1;"Application:User_Code";0.007101;7101000;0.024629;24629047;0;0
"Process 31";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 31";1;"MPI:MPI_Wait";0.00831;8310000;0.00831;8310000;24;0
"Process 180";1;"MPI:MPI_Barrier";0.00120505;1205046;0.00120505;1205046;1;0
"Process 180";1;"MPI:MPI_Isend";0.004214;4214000;0.004214;4214000;14;0
"Process 180";1;"Application:User_Code";0.008524;8524000;0.024629;24629047;0;0
"Process 180";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;14;0
"Process 180";1;"MPI:MPI_Wait";0.010672;10672001;0.010672;10672001;28;0
"Process 329";1;"MPI:MPI_Barrier";0.00217305;2173049;0.00217305;2173049;1;0
"Process 329";1;"MPI:MPI_Isend";0.010032;10031999;0.010032;10031999;17;0
"Process 329";1;"Application:User_Code";0.010351;10351000;0.024629;24629047;0;0
"Process 329";1;"MPI:MPI_Irecv";1.8e-05;18000;1.8e-05;18000;17;0
"Process 329";1;"MPI:MPI_Wait";0.002055;2054999;0.002055;2054999;34;0
"Process 478";1;"MPI:MPI_Barrier";0.015872;15872047;0.015872;15872047;1;0
"Process 478";1;"MPI:MPI_Isend";0.002847;2847000;0.002847;2847000;9;0
"Process 478";1;"Application:User_Code";0.004619;4619000;0.024629;24629047;0;0
"Process 478";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;9;0
"Process 478";1;"MPI:MPI_Wait";0.001284;1284000;0.001284;1284000;18;0
"Process 32";1;"MPI:MPI_Barrier";0.011747;11747047;0.011747;11747047;1;0
"Process 32";1;"MPI:MPI_Isend";0.001705;1705000;0.001705;1705000;11;0
"Process 32";1;"Application:User_Code";0.004452;4452000;0.024629;24629047;0;0
"Process 32";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 32";1;"MPI:MPI_Wait";0.006715;6715000;0.006715;6715000;22;0
"Process 181";1;"MPI:MPI_Barrier";0.00128805;1288046;0.00128805;1288046;1;0
"Process 181";1;"MPI:MPI_Isend";0.005078;5078000;0.005078;5078000;12;0
"Process 181";1;"Application:User_Code";0.010032;10032000;0.024629;24629047;0;0
"Process 181";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 181";1;"MPI:MPI_Wait";0.00822;8220001;0.00822;8220001;24;0
"Process 330";1;"MPI:MPI_Barrier";0.00220105;2201049;0.00220105;2201049;1;0
"Process 330";1;"MPI:MPI_Isend";0.002148;2148000;0.002148;2148000;13;0
"Process 330";1;"Application:User_Code";0.010436;10435999;0.024629;24629047;0;0
"Process 330";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;13;0
"Process 330";1;"MPI:MPI_Wait";0.009832;9831999;0.009832;9831999;26;0
"Process 479";1;"MPI:MPI_Barrier";0.015929;15929047;0.015929;15929047;1;0
"Process 479";1;"MPI:MPI_Isend";0.00232;2320000;0.00232;2320000;6;0
"Process 479";1;"Application:User_Code";0.004349;4349000;0.024629;24629047;0;0
"Process 479";1;"MPI:MPI_Irecv";5e-06;5000;5e-06;5000;6;0
"Process 479";1;"MPI:MPI_Wait";0.002026;2026000;0.002026;2026000;12;0
"Process 33";1;"MPI:MPI_Barrier";0.00280505;2805047;0.00280505;2805047;1;0
"Process 33";1;"MPI:MPI_Isend";0.002232;2232000;0.002232;2232000;14;0
"Process 33";1;"Application:User_Code";0.00778;7780000;0.024629;24629047;0;0
"Process 33";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;14;0
"Process 33";1;"MPI:MPI_Wait";0.011801;11801000;0.011801;11801000;28;0
"Process 182";1;"MPI:MPI_Barrier";0.00424705;4247046;0.00424705;4247046;1;0
"Process 182";1;"MPI:MPI_Isend";0.001501;1501000;0.001501;1501000;16;0
"Process 182";1;"Application:User_Code";0.00707;7070000;0.024629;24629047;0;0
"Process 182";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;16;0
"Process 182";1;"MPI:MPI_Wait";0.011796;11796001;0.011796;11796001;32;0
"Process 331";1;"MPI:MPI_Barrier";0.00236805;2368049;0.00236805;2368049;1;0
"Process 331";1;"MPI:MPI_Isend";0.006432;6432000;0.006432;6432000;16;0
"Process 331";1;"Application:User_Code";0.009894;9893999;0.024629;24629047;0;0
"Process 331";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;16;0
"Process 331";1;"MPI:MPI_Wait";0.005919;5918999;0.005919;5918999;32;0
"Process 34";1;"MPI:MPI_Barrier";0.00362905;3629047;0.00362905;3629047;1;0
"Process 34";1;"MPI:MPI_Isend";0.002043;2043000;0.002043;2043000;15;0
"Process 34";1;"Application:User_Code";0.008615;8615000;0.024629;24629047;0;0
"Process 34";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;15;0
"Process 34";1;"MPI:MPI_Wait";0.010329;10329000;0.010329;10329000;30;0
"Process 183";1;"MPI:MPI_Barrier";0.000148046;148046;0.000148046;148046;1;0
"Process 183";1;"MPI:MPI_Isend";0.012096;12096001;0.012096;12096001;16;0
"Process 183";1;"Application:User_Code";0.011065;11065000;0.024629;24629047;0;0
"Process 183";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;16;0
"Process 183";1;"MPI:MPI_Wait";0.001306;1306000;0.001306;1306000;32;0
"Process 332";1;"MPI:MPI_Barrier";0.00282805;2828049;0.00282805;2828049;1;0
"Process 332";1;"MPI:MPI_Isend";0.002747;2746999;0.002747;2746999;14;0
"Process 332";1;"Application:User_Code";0.009511;9510999;0.024629;24629047;0;0
"Process 332";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;14;0
"Process 332";1;"MPI:MPI_Wait";0.00953;9530000;0.00953;9530000;28;0
"Process 35";1;"MPI:MPI_Barrier";0.00869005;8690047;0.00869005;8690047;1;0
"Process 35";1;"MPI:MPI_Isend";0.003955;3955000;0.003955;3955000;14;0
"Process 35";1;"Application:User_Code";0.008014;8014000;0.024629;24629047;0;0
"Process 35";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;14;0
"Process 35";1;"MPI:MPI_Wait";0.003955;3955000;0.003955;3955000;28;0
"Process 184";1;"MPI:MPI_Barrier";0.000715046;715046;0.000715046;715046;1;0
"Process 184";1;"MPI:MPI_Isend";0.001957;1957000;0.001957;1957000;14;0
"Process 184";1;"Application:User_Code";0.008637;8637000;0.024629;24629047;0;0
"Process 184";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;14;0
"Process 184";1;"MPI:MPI_Wait";0.013308;13308001;0.013308;13308001;28;0
"Process 333";1;"MPI:MPI_Barrier";0.00253305;2533049;0.00253305;2533049;1;0
"Process 333";1;"MPI:MPI_Isend";0.001621;1621000;0.001621;1621000;13;0
"Process 333";1;"Application:User_Code";0.00866;8660000;0.024629;24629047;0;0
"Process 333";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;13;0
"Process 333";1;"MPI:MPI_Wait";0.011802;11801998;0.011802;11801998;26;0
"Process 36";1;"MPI:MPI_Barrier";0.012971;12971047;0.012971;12971047;1;0
"Process 36";1;"MPI:MPI_Isend";0.001524;1524000;0.001524;1524000;12;0
"Process 36";1;"Application:User_Code";0.004832;4832000;0.024629;24629047;0;0
"Process 36";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;12;0
"Process 36";1;"MPI:MPI_Wait";0.005293;5293000;0.005293;5293000;24;0
"Process 185";1;"MPI:MPI_Barrier";5.8046e-05;58046;5.8046e-05;58046;1;0
"Process 185";1;"MPI:MPI_Isend";0.002131;2131000;0.002131;2131000;13;0
"Process 185";1;"Application:User_Code";0.010383;10383000;0.024629;24629047;0;0
"Process 185";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;13;0
"Process 185";1;"MPI:MPI_Wait";0.012046;12046001;0.012046;12046001;26;0
"Process 334";1;"MPI:MPI_Barrier";0.00239405;2394049;0.00239405;2394049;1;0
"Process 334";1;"MPI:MPI_Isend";0.001532;1532000;0.001532;1532000;13;0
"Process 334";1;"Application:User_Code";0.009219;9219000;0.024629;24629047;0;0
"Process 334";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;13;0
"Process 334";1;"MPI:MPI_Wait";0.011473;11472998;0.011473;11472998;26;0
"Process 37";1;"MPI:MPI_Barrier";0.00528205;5282047;0.00528205;5282047;1;0
"Process 37";1;"MPI:MPI_Isend";0.002327;2327000;0.002327;2327000;12;0
"Process 37";1;"Application:User_Code";0.007416;7416000;0.024629;24629047;0;0
"Process 37";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 37";1;"MPI:MPI_Wait";0.009592;9592000;0.009592;9592000;24;0
"Process 186";1;"MPI:MPI_Barrier";0.00583605;5836046;0.00583605;5836046;1;0
"Process 186";1;"MPI:MPI_Isend";0.001373;1373000;0.001373;1373000;17;0
"Process 186";1;"Application:User_Code";0.006298;6298000;0.024629;24629047;0;0
"Process 186";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;17;0
"Process 186";1;"MPI:MPI_Wait";0.011107;11107001;0.011107;11107001;34;0
"Process 335";1;"MPI:MPI_Barrier";0.00387905;3879049;0.00387905;3879049;1;0
"Process 335";1;"MPI:MPI_Isend";0.002821;2820999;0.002821;2820999;12;0
"Process 335";1;"Application:User_Code";0.009181;9180999;0.024629;24629047;0;0
"Process 335";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 335";1;"MPI:MPI_Wait";0.008736;8736000;0.008736;8736000;24;0
"Process 38";1;"MPI:MPI_Barrier";0.00322405;3224047;0.00322405;3224047;1;0
"Process 38";1;"MPI:MPI_Isend";0.002251;2251000;0.002251;2251000;13;0
"Process 38";1;"Application:User_Code";0.007864;7864000;0.024629;24629047;0;0
"Process 38";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;13;0
"Process 38";1;"MPI:MPI_Wait";0.011278;11278000;0.011278;11278000;26;0
"Process 187";1;"MPI:MPI_Barrier";1.8058e-05;18058;1.8058e-05;18058;0;0
"Process 187";1;"MPI:MPI_Isend";0.005152;5152000;0.005152;5152000;16;0
"Process 187";1;"Application:User_Code";0.011123;11122988;0.024629;24629047;0;0
"Process 187";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;16;0
"Process 187";1;"MPI:MPI_Wait";0.008325;8325001;0.008325;8325001;32;0
"Process 336";1;"MPI:MPI_Barrier";0.00412405;4124047;0.00412405;4124047;1;0
"Process 336";1;"MPI:MPI_Isend";0.002151;2151000;0.002151;2151000;13;0
"Process 336";1;"Application:User_Code";0.00836;8360000;0.024629;24629047;0;0
"Process 336";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;13;0
"Process 336";1;"MPI:MPI_Wait";0.009984;9984000;0.009984;9984000;26;0
"Process 39";1;"MPI:MPI_Barrier";0.00656005;6560047;0.00656005;6560047;1;0
"Process 39";1;"MPI:MPI_Isend";0.002121;2121000;0.002121;2121000;12;0
"Process 39";1;"Application:User_Code";0.007892;7892000;0.024629;24629047;0;0
"Process 39";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;12;0
"Process 39";1;"MPI:MPI_Wait";0.008047;8047000;0.008047;8047000;24;0
"Process 188";1;"MPI:MPI_Barrier";0.00113205;1132046;0.00113205;1132046;1;0
"Process 188";1;"MPI:MPI_Isend";0.001009;1009000;0.001009;1009000;15;0
"Process 188";1;"Application:User_Code";0.008834;8834000;0.024629;24629047;0;0
"Process 188";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;15;0
"Process 188";1;"MPI:MPI_Wait";0.013644;13644001;0.013644;13644001;30;0
"Process 337";1;"MPI:MPI_Barrier";0.00397205;3972047;0.00397205;3972047;1;0
"Process 337";1;"MPI:MPI_Isend";0.002375;2375000;0.002375;2375000;15;0
"Process 337";1;"Application:User_Code";0.007928;7928000;0.024629;24629047;0;0
"Process 337";1;"MPI:MPI_Irecv";1.9e-05;19000;1.9e-05;19000;15;0
"Process 337";1;"MPI:MPI_Wait";0.010335;10335000;0.010335;10335000;30;0
"Process 40";1;"MPI:MPI_Barrier";0.015199;15199047;0.015199;15199047;1;0
"Process 40";1;"MPI:MPI_Isend";0.001681;1681000;0.001681;1681000;11;0
"Process 40";1;"Application:User_Code";0.003918;3918000;0.024629;24629047;0;0
"Process 40";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 40";1;"MPI:MPI_Wait";0.003821;3821000;0.003821;3821000;22;0
"Process 189";1;"MPI:MPI_Barrier";0.000451046;451046;0.000451046;451046;1;0
"Process 189";1;"MPI:MPI_Isend";0.00575;5750000;0.00575;5750000;15;0
"Process 189";1;"Application:User_Code";0.010879;10879000;0.024629;24629047;0;0
"Process 189";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;15;0
"Process 189";1;"MPI:MPI_Wait";0.007537;7537001;0.007537;7537001;30;0
"Process 338";1;"MPI:MPI_Barrier";0.00382505;3825047;0.00382505;3825047;1;0
"Process 338";1;"MPI:MPI_Isend";0.001342;1342000;0.001342;1342000;13;0
"Process 338";1;"Application:User_Code";0.0083;8300000;0.024629;24629047;0;0
"Process 338";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;13;0
"Process 338";1;"MPI:MPI_Wait";0.011147;11147000;0.011147;11147000;26;0
"Process 41";1;"MPI:MPI_Barrier";0.00798305;7983047;0.00798305;7983047;1;0
"Process 41";1;"MPI:MPI_Isend";0.002669;2669000;0.002669;2669000;14;0
"Process 41";1;"Application:User_Code";0.007745;7745000;0.024629;24629047;0;0
"Process 41";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;14;0
"Process 41";1;"MPI:MPI_Wait";0.006216;6216000;0.006216;6216000;28;0
"Process 190";1;"MPI:MPI_Barrier";0.00151405;1514046;0.00151405;1514046;1;0
"Process 190";1;"MPI:MPI_Isend";0.001616;1616000;0.001616;1616000;14;0
"Process 190";1;"Application:User_Code";0.008792;8792000;0.024629;24629047;0;0
"Process 190";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;14;0
"Process 190";1;"MPI:MPI_Wait";0.012694;12694001;0.012694;12694001;28;0
"Process 339";1;"MPI:MPI_Barrier";0.00394205;3942047;0.00394205;3942047;1;0
"Process 339";1;"MPI:MPI_Isend";0.002435;2435000;0.002435;2435000;17;0
"Process 339";1;"Application:User_Code";0.007863;7863000;0.024629;24629047;0;0
"Process 339";1;"MPI:MPI_Irecv";2.1e-05;21000;2.1e-05;21000;17;0
"Process 339";1;"MPI:MPI_Wait";0.010368;10368000;0.010368;10368000;34;0
"Process 42";1;"MPI:MPI_Barrier";0.00729605;7296047;0.00729605;7296047;1;0
"Process 42";1;"MPI:MPI_Isend";0.002605;2605000;0.002605;2605000;14;0
"Process 42";1;"Application:User_Code";0.008562;8562000;0.024629;24629047;0;0
"Process 42";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;14;0
"Process 42";1;"MPI:MPI_Wait";0.006153;6153000;0.006153;6153000;28;0
"Process 191";1;"MPI:MPI_Barrier";0.000150046;150046;0.000150046;150046;1;0
"Process 191";1;"MPI:MPI_Isend";0.001519;1519000;0.001519;1519000;13;0
"Process 191";1;"Application:User_Code";0.010311;10311000;0.024629;24629047;0;0
"Process 191";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;13;0
"Process 191";1;"MPI:MPI_Wait";0.012635;12635001;0.012635;12635001;26;0
"Process 340";1;"MPI:MPI_Barrier";0.00399205;3992047;0.00399205;3992047;1;0
"Process 340";1;"MPI:MPI_Isend";0.002203;2203000;0.002203;2203000;14;0
"Process 340";1;"Application:User_Code";0.007907;7907000;0.024629;24629047;0;0
"Process 340";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;14;0
"Process 340";1;"MPI:MPI_Wait";0.010512;10512000;0.010512;10512000;28;0
"Process 43";1;"MPI:MPI_Barrier";0.00590105;5901047;0.00590105;5901047;1;0
"Process 43";1;"MPI:MPI_Isend";0.002462;2462000;0.002462;2462000;14;0
"Process 43";1;"Application:User_Code";0.008863;8863000;0.024629;24629047;0;0
"Process 43";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;14;0
"Process 43";1;"MPI:MPI_Wait";0.007391;7391000;0.007391;7391000;28;0
"Process 192";1;"MPI:MPI_Barrier";0.00180505;1805048;0.00180505;1805048;1;0
"Process 192";1;"MPI:MPI_Isend";0.00103;1030000;0.00103;1030000;12;0
"Process 192";1;"Application:User_Code";0.007861;7861000;0.024629;24629047;0;0
"Process 192";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;12;0
"Process 192";1;"MPI:MPI_Wait";0.013924;13923999;0.013924;13923999;24;0
"Process 341";1;"MPI:MPI_Barrier";0.00393205;3932047;0.00393205;3932047;1;0
"Process 341";1;"MPI:MPI_Isend";0.008722;8722000;0.008722;8722000;12;0
"Process 341";1;"Application:User_Code";0.008475;8475000;0.024629;24629047;0;0
"Process 341";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;12;0
"Process 341";1;"MPI:MPI_Wait";0.003486;3486000;0.003486;3486000;24;0
"Process 44";1;"MPI:MPI_Barrier";0.012746;12746047;0.012746;12746047;1;0
"Process 44";1;"MPI:MPI_Isend";0.001687;1687000;0.001687;1687000;6;0
"Process 44";1;"Application:User_Code";0.004583;4583000;0.024629;24629047;0;0
"Process 44";1;"MPI:MPI_Irecv";6e-06;6000;6e-06;6000;6;0
"Process 44";1;"MPI:MPI_Wait";0.005607;5607000;0.005607;5607000;12;0
"Process 193";1;"MPI:MPI_Barrier";0.00167105;1671048;0.00167105;1671048;1;0
"Process 193";1;"MPI:MPI_Isend";0.002453;2453000;0.002453;2453000;16;0
"Process 193";1;"Application:User_Code";0.009948;9948000;0.024629;24629047;0;0
"Process 193";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;16;0
"Process 193";1;"MPI:MPI_Wait";0.010542;10541999;0.010542;10541999;32;0
"Process 342";1;"MPI:MPI_Barrier";0.00525905;5259047;0.00525905;5259047;1;0
"Process 342";1;"MPI:MPI_Isend";0.003557;3557000;0.003557;3557000;12;0
"Process 342";1;"Application:User_Code";0.008139;8139000;0.024629;24629047;0;0
"Process 342";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;12;0
"Process 342";1;"MPI:MPI_Wait";0.007661;7661000;0.007661;7661000;24;0
"Process 45";1;"MPI:MPI_Barrier";0.00388405;3884047;0.00388405;3884047;1;0
"Process 45";1;"MPI:MPI_Isend";0.002179;2179000;0.002179;2179000;17;0
"Process 45";1;"Application:User_Code";0.007691;7691000;0.024629;24629047;0;0
"Process 45";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;17;0
"Process 45";1;"MPI:MPI_Wait";0.010861;10861000;0.010861;10861000;34;0
"Process 194";1;"MPI:MPI_Barrier";0.00165205;1652048;0.00165205;1652048;1;0
"Process 194";1;"MPI:MPI_Isend";0.001937;1937000;0.001937;1937000;11;0
"Process 194";1;"Application:User_Code";0.008078;8078000;0.024629;24629047;0;0
"Process 194";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 194";1;"MPI:MPI_Wait";0.012952;12951999;0.012952;12951999;22;0
"Process 343";1;"MPI:MPI_Barrier";0.00397005;3970047;0.00397005;3970047;1;0
"Process 343";1;"MPI:MPI_Isend";0.002442;2442000;0.002442;2442000;12;0
"Process 343";1;"Application:User_Code";0.008254;8254000;0.024629;24629047;0;0
"Process 343";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 343";1;"MPI:MPI_Wait";0.009951;9951000;0.009951;9951000;24;0
"Process 46";1;"MPI:MPI_Barrier";0.00355305;3553047;0.00355305;3553047;1;0
"Process 46";1;"MPI:MPI_Isend";0.001928;1928000;0.001928;1928000;14;0
"Process 46";1;"Application:User_Code";0.008508;8508000;0.024629;24629047;0;0
"Process 46";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;14;0
"Process 46";1;"MPI:MPI_Wait";0.010628;10628000;0.010628;10628000;28;0
"Process 195";1;"MPI:MPI_Barrier";0.00148505;1485048;0.00148505;1485048;1;0
"Process 195";1;"MPI:MPI_Isend";0.003919;3918999;0.003919;3918999;15;0
"Process 195";1;"Application:User_Code";0.009558;9558000;0.024629;24629047;0;0
"Process 195";1;"MPI:MPI_Irecv";2e-05;20000;2e-05;20000;15;0
"Process 195";1;"MPI:MPI_Wait";0.009647;9647000;0.009647;9647000;30;0
"Process 344";1;"MPI:MPI_Barrier";0.00464205;4642047;0.00464205;4642047;1;0
"Process 344";1;"MPI:MPI_Isend";0.001777;1777000;0.001777;1777000;14;0
"Process 344";1;"Application:User_Code";0.008165;8165000;0.024629;24629047;0;0
"Process 344";1;"MPI:MPI_Irecv";1.7e-05;17000;1.7e-05;17000;14;0
"Process 344";1;"MPI:MPI_Wait";0.010028;10028000;0.010028;10028000;28;0
"Process 47";1;"MPI:MPI_Barrier";0.00590805;5908047;0.00590805;5908047;1;0
"Process 47";1;"MPI:MPI_Isend";0.004223;4223000;0.004223;4223000;15;0
"Process 47";1;"Application:User_Code";0.008902;8902000;0.024629;24629047;0;0
"Process 47";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;15;0
"Process 47";1;"MPI:MPI_Wait";0.005585;5585000;0.005585;5585000;30;0
"Process 196";1;"MPI:MPI_Barrier";0.00177605;1776048;0.00177605;1776048;1;0
"Process 196";1;"MPI:MPI_Isend";0.001638;1638000;0.001638;1638000;11;0
"Process 196";1;"Application:User_Code";0.008523;8523000;0.024629;24629047;0;0
"Process 196";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 196";1;"MPI:MPI_Wait";0.012682;12681999;0.012682;12681999;22;0
"Process 345";1;"MPI:MPI_Barrier";0.00534305;5343047;0.00534305;5343047;1;0
"Process 345";1;"MPI:MPI_Isend";0.001826;1826000;0.001826;1826000;11;0
"Process 345";1;"Application:User_Code";0.008232;8232000;0.024629;24629047;0;0
"Process 345";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;11;0
"Process 345";1;"MPI:MPI_Wait";0.009215;9215000;0.009215;9215000;22;0
"Process 48";1;"MPI:MPI_Barrier";0.010395;10395047;0.010395;10395047;1;0
"Process 48";1;"MPI:MPI_Isend";0.001702;1702000;0.001702;1702000;10;0
"Process 48";1;"Application:User_Code";0.00481;4810000;0.024629;24629047;0;0
"Process 48";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;10;0
"Process 48";1;"MPI:MPI_Wait";0.007714;7714000;0.007714;7714000;20;0
"Process 197";1;"MPI:MPI_Barrier";0.00147005;1470048;0.00147005;1470048;1;0
"Process 197";1;"MPI:MPI_Isend";0.004102;4102000;0.004102;4102000;14;0
"Process 197";1;"Application:User_Code";0.009681;9680999;0.024629;24629047;0;0
"Process 197";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;14;0
"Process 197";1;"MPI:MPI_Wait";0.009364;9364000;0.009364;9364000;28;0
"Process 346";1;"MPI:MPI_Barrier";0.00440805;4408047;0.00440805;4408047;1;0
"Process 346";1;"MPI:MPI_Isend";0.005504;5504000;0.005504;5504000;14;0
"Process 346";1;"Application:User_Code";0.008307;8307000;0.024629;24629047;0;0
"Process 346";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;14;0
"Process 346";1;"MPI:MPI_Wait";0.006398;6398000;0.006398;6398000;28;0
"Process 49";1;"MPI:MPI_Barrier";0.00781705;7817047;0.00781705;7817047;1;0
"Process 49";1;"MPI:MPI_Isend";0.002765;2765000;0.002765;2765000;15;0
"Process 49";1;"Application:User_Code";0.006665;6665000;0.024629;24629047;0;0
"Process 49";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;15;0
"Process 49";1;"MPI:MPI_Wait";0.007368;7368000;0.007368;7368000;30;0
"Process 198";1;"MPI:MPI_Barrier";0.00119805;1198048;0.00119805;1198048;1;0
"Process 198";1;"MPI:MPI_Isend";0.002082;2082000;0.002082;2082000;13;0
"Process 198";1;"Application:User_Code";0.008699;8699000;0.024629;24629047;0;0
"Process 198";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;13;0
"Process 198";1;"MPI:MPI_Wait";0.012637;12636999;0.012637;12636999;26;0
"Process 347";1;"MPI:MPI_Barrier";0.00569505;5695047;0.00569505;5695047;1;0
"Process 347";1;"MPI:MPI_Isend";0.002814;2814000;0.002814;2814000;13;0
"Process 347";1;"Application:User_Code";0.007849;7849000;0.024629;24629047;0;0
"Process 347";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;13;0
"Process 347";1;"MPI:MPI_Wait";0.008259;8259000;0.008259;8259000;26;0
"Process 50";1;"MPI:MPI_Barrier";0.00350905;3509047;0.00350905;3509047;1;0
"Process 50";1;"MPI:MPI_Isend";0.002025;2025000;0.002025;2025000;12;0
"Process 50";1;"Application:User_Code";0.007925;7925000;0.024629;24629047;0;0
"Process 50";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;12;0
"Process 50";1;"MPI:MPI_Wait";0.011157;11157000;0.011157;11157000;24;0
"Process 199";1;"MPI:MPI_Barrier";0.00166105;1661048;0.00166105;1661048;1;0
"Process 199";1;"MPI:MPI_Isend";0.001472;1472000;0.001472;1472000;12;0
"Process 199";1;"Application:User_Code";0.009092;9092000;0.024629;24629047;0;0
"Process 199";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 199";1;"MPI:MPI_Wait";0.012392;12391999;0.012392;12391999;24;0
"Process 348";1;"MPI:MPI_Barrier";0.00468805;4688047;0.00468805;4688047;1;0
"Process 348";1;"MPI:MPI_Isend";0.001578;1578000;0.001578;1578000;11;0
"Process 348";1;"Application:User_Code";0.008065;8065000;0.024629;24629047;0;0
"Process 348";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;11;0
"Process 348";1;"MPI:MPI_Wait";0.010286;10286000;0.010286;10286000;22;0
"Process 51";1;"MPI:MPI_Barrier";0.00903605;9036047;0.00903605;9036047;1;0
"Process 51";1;"MPI:MPI_Isend";0.002045;2045000;0.002045;2045000;13;0
"Process 51";1;"Application:User_Code";0.00783;7830000;0.024629;24629047;0;0
"Process 51";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;13;0
"Process 51";1;"MPI:MPI_Wait";0.005704;5704000;0.005704;5704000;26;0
"Process 200";1;"MPI:MPI_Barrier";0.00473605;4736048;0.00473605;4736048;1;0
"Process 200";1;"MPI:MPI_Isend";0.0043;4300000;0.0043;4300000;10;0
"Process 200";1;"Application:User_Code";0.007384;7384000;0.024629;24629047;0;0
"Process 200";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;10;0
"Process 200";1;"MPI:MPI_Wait";0.008198;8197999;0.008198;8197999;20;0
"Process 349";1;"MPI:MPI_Barrier";0.00452005;4520047;0.00452005;4520047;1;0
"Process 349";1;"MPI:MPI_Isend";0.002514;2514000;0.002514;2514000;11;0
"Process 349";1;"Application:User_Code";0.008109;8109000;0.024629;24629047;0;0
"Process 349";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 349";1;"MPI:MPI_Wait";0.009476;9476000;0.009476;9476000;22;0
"Process 52";1;"MPI:MPI_Barrier";0.00965905;9659047;0.00965905;9659047;1;0
"Process 52";1;"MPI:MPI_Isend";0.001653;1653000;0.001653;1653000;8;0
"Process 52";1;"Application:User_Code";0.004422;4422000;0.024629;24629047;0;0
"Process 52";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;8;0
"Process 52";1;"MPI:MPI_Wait";0.008886;8886000;0.008886;8886000;16;0
"Process 201";1;"MPI:MPI_Barrier";0.00243805;2438048;0.00243805;2438048;1;0
"Process 201";1;"MPI:MPI_Isend";0.001927;1927000;0.001927;1927000;12;0
"Process 201";1;"Application:User_Code";0.008565;8565000;0.024629;24629047;0;0
"Process 201";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 201";1;"MPI:MPI_Wait";0.011688;11687999;0.011688;11687999;24;0
"Process 350";1;"MPI:MPI_Barrier";0.00503705;5037047;0.00503705;5037047;1;0
"Process 350";1;"MPI:MPI_Isend";0.00152;1520000;0.00152;1520000;9;0
"Process 350";1;"Application:User_Code";0.006996;6996000;0.024629;24629047;0;0
"Process 350";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;9;0
"Process 350";1;"MPI:MPI_Wait";0.011067;11067000;0.011067;11067000;18;0
"Process 53";1;"MPI:MPI_Barrier";0.00289005;2890047;0.00289005;2890047;1;0
"Process 53";1;"MPI:MPI_Isend";0.002407;2407000;0.002407;2407000;12;0
"Process 53";1;"Application:User_Code";0.007272;7272000;0.024629;24629047;0;0
"Process 53";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 53";1;"MPI:MPI_Wait";0.01205;12050000;0.01205;12050000;24;0
"Process 202";1;"MPI:MPI_Barrier";0.00259105;2591048;0.00259105;2591048;1;0
"Process 202";1;"MPI:MPI_Isend";0.001398;1398000;0.001398;1398000;11;0
"Process 202";1;"Application:User_Code";0.008028;8028000;0.024629;24629047;0;0
"Process 202";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;11;0
"Process 202";1;"MPI:MPI_Wait";0.012599;12598999;0.012599;12598999;22;0
"Process 351";1;"MPI:MPI_Barrier";0.010567;10567047;0.010567;10567047;1;0
"Process 351";1;"MPI:MPI_Isend";0.000995;995000;0.000995;995000;11;0
"Process 351";1;"Application:User_Code";0.005146;5146000;0.024629;24629047;0;0
"Process 351";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 351";1;"MPI:MPI_Wait";0.007911;7911000;0.007911;7911000;22;0
"Process 54";1;"MPI:MPI_Barrier";0.00502105;5021047;0.00502105;5021047;1;0
"Process 54";1;"MPI:MPI_Isend";0.003651;3651000;0.003651;3651000;14;0
"Process 54";1;"Application:User_Code";0.008903;8903000;0.024629;24629047;0;0
"Process 54";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;14;0
"Process 54";1;"MPI:MPI_Wait";0.007041;7041000;0.007041;7041000;28;0
"Process 203";1;"MPI:MPI_Barrier";0.00120605;1206048;0.00120605;1206048;1;0
"Process 203";1;"MPI:MPI_Isend";0.001232;1232000;0.001232;1232000;12;0
"Process 203";1;"Application:User_Code";0.008227;8227000;0.024629;24629047;0;0
"Process 203";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 203";1;"MPI:MPI_Wait";0.013953;13952999;0.013953;13952999;24;0
"Process 352";1;"MPI:MPI_Barrier";0.010231;10231047;0.010231;10231047;1;0
"Process 352";1;"MPI:MPI_Isend";0.002897;2897000;0.002897;2897000;10;0
"Process 352";1;"Application:User_Code";0.005702;5702000;0.024629;24629047;0;0
"Process 352";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;10;0
"Process 352";1;"MPI:MPI_Wait";0.005789;5789000;0.005789;5789000;20;0
"Process 55";1;"MPI:MPI_Barrier";0.00508405;5084047;0.00508405;5084047;1;0
"Process 55";1;"MPI:MPI_Isend";0.001921;1921000;0.001921;1921000;15;0
"Process 55";1;"Application:User_Code";0.009197;9197000;0.024629;24629047;0;0
"Process 55";1;"MPI:MPI_Irecv";1.7e-05;17000;1.7e-05;17000;15;0
"Process 55";1;"MPI:MPI_Wait";0.00841;8410000;0.00841;8410000;30;0
"Process 204";1;"MPI:MPI_Barrier";0.00158605;1586048;0.00158605;1586048;1;0
"Process 204";1;"MPI:MPI_Isend";0.001506;1506000;0.001506;1506000;13;0
"Process 204";1;"Application:User_Code";0.009776;9776000;0.024629;24629047;0;0
"Process 204";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;13;0
"Process 204";1;"MPI:MPI_Wait";0.011748;11747999;0.011748;11747999;26;0
"Process 353";1;"MPI:MPI_Barrier";0.00947305;9473047;0.00947305;9473047;1;0
"Process 353";1;"MPI:MPI_Isend";0.001963;1963000;0.001963;1963000;12;0
"Process 353";1;"Application:User_Code";0.005666;5666000;0.024629;24629047;0;0
"Process 353";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 353";1;"MPI:MPI_Wait";0.007517;7517000;0.007517;7517000;24;0
"Process 56";1;"MPI:MPI_Barrier";0.00999305;9993047;0.00999305;9993047;1;0
"Process 56";1;"MPI:MPI_Isend";0.001845;1845000;0.001845;1845000;12;0
"Process 56";1;"Application:User_Code";0.00596;5960000;0.024629;24629047;0;0
"Process 56";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 56";1;"MPI:MPI_Wait";0.006819;6819000;0.006819;6819000;24;0
"Process 205";1;"MPI:MPI_Barrier";0.00439005;4390048;0.00439005;4390048;1;0
"Process 205";1;"MPI:MPI_Isend";0.001559;1559000;0.001559;1559000;12;0
"Process 205";1;"Application:User_Code";0.00772;7720000;0.024629;24629047;0;0
"Process 205";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 205";1;"MPI:MPI_Wait";0.010948;10947999;0.010948;10947999;24;0
"Process 354";1;"MPI:MPI_Barrier";0.00524605;5246047;0.00524605;5246047;1;0
"Process 354";1;"MPI:MPI_Isend";0.002338;2338000;0.002338;2338000;9;0
"Process 354";1;"Application:User_Code";0.007032;7032000;0.024629;24629047;0;0
"Process 354";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;9;0
"Process 354";1;"MPI:MPI_Wait";0.010003;10003000;0.010003;10003000;18;0
"Process 57";1;"MPI:MPI_Barrier";0.00609705;6097047;0.00609705;6097047;1;0
"Process 57";1;"MPI:MPI_Isend";0.004025;4025000;0.004025;4025000;16;0
"Process 57";1;"Application:User_Code";0.007271;7271000;0.024629;24629047;0;0
"Process 57";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;16;0
"Process 57";1;"MPI:MPI_Wait";0.00722;7220000;0.00722;7220000;32;0
"Process 206";1;"MPI:MPI_Barrier";0.00696705;6967048;0.00696705;6967048;1;0
"Process 206";1;"MPI:MPI_Isend";0.002383;2383000;0.002383;2383000;13;0
"Process 206";1;"Application:User_Code";0.006186;6186000;0.024629;24629047;0;0
"Process 206";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;13;0
"Process 206";1;"MPI:MPI_Wait";0.00908;9079999;0.00908;9079999;26;0
"Process 355";1;"MPI:MPI_Barrier";0.011411;11411047;0.011411;11411047;1;0
"Process 355";1;"MPI:MPI_Isend";0.001102;1102000;0.001102;1102000;12;0
"Process 355";1;"Application:User_Code";0.005509;5509000;0.024629;24629047;0;0
"Process 355";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;12;0
"Process 355";1;"MPI:MPI_Wait";0.006594;6594000;0.006594;6594000;24;0
"Process 58";1;"MPI:MPI_Barrier";0.00418105;4181047;0.00418105;4181047;1;0
"Process 58";1;"MPI:MPI_Isend";0.00273;2730000;0.00273;2730000;14;0
"Process 58";1;"Application:User_Code";0.008872;8872000;0.024629;24629047;0;0
"Process 58";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;14;0
"Process 58";1;"MPI:MPI_Wait";0.00883;8830000;0.00883;8830000;28;0
"Process 207";1;"MPI:MPI_Barrier";0.00192905;1929048;0.00192905;1929048;1;0
"Process 207";1;"MPI:MPI_Isend";0.001401;1401000;0.001401;1401000;12;0
"Process 207";1;"Application:User_Code";0.008986;8986000;0.024629;24629047;0;0
"Process 207";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 207";1;"MPI:MPI_Wait";0.012301;12300999;0.012301;12300999;24;0
"Process 356";1;"MPI:MPI_Barrier";0.00420405;4204047;0.00420405;4204047;1;0
"Process 356";1;"MPI:MPI_Isend";0.001678;1678000;0.001678;1678000;11;0
"Process 356";1;"Application:User_Code";0.007779;7779000;0.024629;24629047;0;0
"Process 356";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;11;0
"Process 356";1;"MPI:MPI_Wait";0.010957;10957000;0.010957;10957000;22;0
"Process 59";1;"MPI:MPI_Barrier";0.00381005;3810047;0.00381005;3810047;1;0
"Process 59";1;"MPI:MPI_Isend";0.003098;3098000;0.003098;3098000;15;0
"Process 59";1;"Application:User_Code";0.009331;9331000;0.024629;24629047;0;0
"Process 59";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;15;0
"Process 59";1;"MPI:MPI_Wait";0.008374;8374000;0.008374;8374000;30;0
"Process 208";1;"MPI:MPI_Barrier";0.00144805;1448048;0.00144805;1448048;1;0
"Process 208";1;"MPI:MPI_Isend";0.002291;2291000;0.002291;2291000;9;0
"Process 208";1;"Application:User_Code";0.008577;8577000;0.024629;24629047;0;0
"Process 208";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;9;0
"Process 208";1;"MPI:MPI_Wait";0.012303;12302999;0.012303;12302999;18;0
"Process 357";1;"MPI:MPI_Barrier";0.00565205;5652047;0.00565205;5652047;1;0
"Process 357";1;"MPI:MPI_Isend";0.002518;2518000;0.002518;2518000;15;0
"Process 357";1;"Application:User_Code";0.007798;7798000;0.024629;24629047;0;0
"Process 357";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;15;0
"Process 357";1;"MPI:MPI_Wait";0.008646;8646000;0.008646;8646000;30;0
"Process 60";1;"MPI:MPI_Barrier";0.00776805;7768047;0.00776805;7768047;1;0
"Process 60";1;"MPI:MPI_Isend";0.001784;1784000;0.001784;1784000;12;0
"Process 60";1;"Application:User_Code";0.006282;6282000;0.024629;24629047;0;0
"Process 60";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 60";1;"MPI:MPI_Wait";0.008784;8784000;0.008784;8784000;24;0
"Process 209";1;"MPI:MPI_Barrier";0.00255805;2558048;0.00255805;2558048;1;0
"Process 209";1;"MPI:MPI_Isend";0.001511;1511000;0.001511;1511000;15;0
"Process 209";1;"Application:User_Code";0.007871;7871000;0.024629;24629047;0;0
"Process 209";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;15;0
"Process 209";1;"MPI:MPI_Wait";0.012674;12673999;0.012674;12673999;30;0
"Process 358";1;"MPI:MPI_Barrier";0.00618005;6180047;0.00618005;6180047;1;0
"Process 358";1;"MPI:MPI_Isend";0.001758;1758000;0.001758;1758000;12;0
"Process 358";1;"Application:User_Code";0.007078;7078000;0.024629;24629047;0;0
"Process 358";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 358";1;"MPI:MPI_Wait";0.009601;9601000;0.009601;9601000;24;0
"Process 61";1;"MPI:MPI_Barrier";0.00362705;3627047;0.00362705;3627047;1;0
"Process 61";1;"MPI:MPI_Isend";0.003552;3552000;0.003552;3552000;15;0
"Process 61";1;"Application:User_Code";0.006878;6878000;0.024629;24629047;0;0
"Process 61";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;15;0
"Process 61";1;"MPI:MPI_Wait";0.010558;10558000;0.010558;10558000;30;0
"Process 210";1;"MPI:MPI_Barrier";0.00646105;6461048;0.00646105;6461048;1;0
"Process 210";1;"MPI:MPI_Isend";0.001391;1391000;0.001391;1391000;11;0
"Process 210";1;"Application:User_Code";0.006389;6389000;0.024629;24629047;0;0
"Process 210";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 210";1;"MPI:MPI_Wait";0.010378;10377999;0.010378;10377999;22;0
"Process 359";1;"MPI:MPI_Barrier";0.00548405;5484047;0.00548405;5484047;1;0
"Process 359";1;"MPI:MPI_Isend";0.001161;1161000;0.001161;1161000;14;0
"Process 359";1;"Application:User_Code";0.007569;7569000;0.024629;24629047;0;0
"Process 359";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;14;0
"Process 359";1;"MPI:MPI_Wait";0.010404;10404000;0.010404;10404000;28;0
"Process 62";1;"MPI:MPI_Barrier";0.00281705;2817047;0.00281705;2817047;1;0
"Process 62";1;"MPI:MPI_Isend";0.003122;3122000;0.003122;3122000;14;0
"Process 62";1;"Application:User_Code";0.008239;8239000;0.024629;24629047;0;0
"Process 62";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;14;0
"Process 62";1;"MPI:MPI_Wait";0.010436;10436000;0.010436;10436000;28;0
"Process 211";1;"MPI:MPI_Barrier";0.00102805;1028048;0.00102805;1028048;1;0
"Process 211";1;"MPI:MPI_Isend";0.003569;3569000;0.003569;3569000;15;0
"Process 211";1;"Application:User_Code";0.009551;9550999;0.024629;24629047;0;0
"Process 211";1;"MPI:MPI_Irecv";1.9e-05;19000;1.9e-05;19000;15;0
"Process 211";1;"MPI:MPI_Wait";0.010462;10462000;0.010462;10462000;30;0
"Process 360";1;"MPI:MPI_Barrier";0.00333505;3335047;0.00333505;3335047;1;0
"Process 360";1;"MPI:MPI_Isend";0.001177;1177000;0.001177;1177000;12;0
"Process 360";1;"Application:User_Code";0.008819;8819000;0.024629;24629047;0;0
"Process 360";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 360";1;"MPI:MPI_Wait";0.011287;11287000;0.011287;11287000;24;0
"Process 63";1;"MPI:MPI_Barrier";0.00299505;2995047;0.00299505;2995047;1;0
"Process 63";1;"MPI:MPI_Isend";0.002065;2065000;0.002065;2065000;15;0
"Process 63";1;"Application:User_Code";0.008761;8761000;0.024629;24629047;0;0
"Process 63";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;15;0
"Process 63";1;"MPI:MPI_Wait";0.010792;10792000;0.010792;10792000;30;0
"Process 212";1;"MPI:MPI_Barrier";0.00149005;1490048;0.00149005;1490048;1;0
"Process 212";1;"MPI:MPI_Isend";0.003848;3848000;0.003848;3848000;15;0
"Process 212";1;"Application:User_Code";0.009596;9595999;0.024629;24629047;0;0
"Process 212";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;15;0
"Process 212";1;"MPI:MPI_Wait";0.00968;9680000;0.00968;9680000;30;0
"Process 361";1;"MPI:MPI_Barrier";0.00354005;3540047;0.00354005;3540047;1;0
"Process 361";1;"MPI:MPI_Isend";0.001558;1558000;0.001558;1558000;14;0
"Process 361";1;"Application:User_Code";0.008106;8106000;0.024629;24629047;0;0
"Process 361";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;14;0
"Process 361";1;"MPI:MPI_Wait";0.01141;11410000;0.01141;11410000;28;0
"Process 64";1;"MPI:MPI_Barrier";0.00740105;7401047;0.00740105;7401047;1;0
"Process 64";1;"MPI:MPI_Isend";0.002053;2053000;0.002053;2053000;10;0
"Process 64";1;"Application:User_Code";0.005988;5988000;0.024629;24629047;0;0
"Process 64";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;10;0
"Process 64";1;"MPI:MPI_Wait";0.009178;9178000;0.009178;9178000;20;0
"Process 213";1;"MPI:MPI_Barrier";0.00240305;2403048;0.00240305;2403048;1;0
"Process 213";1;"MPI:MPI_Isend";0.002494;2494000;0.002494;2494000;14;0
"Process 213";1;"Application:User_Code";0.008888;8888000;0.024629;24629047;0;0
"Process 213";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;14;0
"Process 213";1;"MPI:MPI_Wait";0.010829;10828999;0.010829;10828999;28;0
"Process 362";1;"MPI:MPI_Barrier";0.00678205;6782047;0.00678205;6782047;1;0
"Process 362";1;"MPI:MPI_Isend";0.007418;7418000;0.007418;7418000;12;0
"Process 362";1;"Application:User_Code";0.007299;7299000;0.024629;24629047;0;0
"Process 362";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 362";1;"MPI:MPI_Wait";0.003119;3119000;0.003119;3119000;24;0
"Process 65";1;"MPI:MPI_Barrier";0.00927305;9273047;0.00927305;9273047;1;0
"Process 65";1;"MPI:MPI_Isend";0.002311;2311000;0.002311;2311000;15;0
"Process 65";1;"Application:User_Code";0.005964;5964000;0.024629;24629047;0;0
"Process 65";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;15;0
"Process 65";1;"MPI:MPI_Wait";0.007065;7065000;0.007065;7065000;30;0
"Process 214";1;"MPI:MPI_Barrier";0.00238205;2382048;0.00238205;2382048;1;0
"Process 214";1;"MPI:MPI_Isend";0.002728;2728000;0.002728;2728000;15;0
"Process 214";1;"Application:User_Code";0.009133;9133000;0.024629;24629047;0;0
"Process 214";1;"MPI:MPI_Irecv";1.9e-05;19000;1.9e-05;19000;15;0
"Process 214";1;"MPI:MPI_Wait";0.010367;10366999;0.010367;10366999;30;0
"Process 363";1;"MPI:MPI_Barrier";0.00351305;3513047;0.00351305;3513047;1;0
"Process 363";1;"MPI:MPI_Isend";0.002816;2816000;0.002816;2816000;12;0
"Process 363";1;"Application:User_Code";0.008251;8251000;0.024629;24629047;0;0
"Process 363";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;12;0
"Process 363";1;"MPI:MPI_Wait";0.010036;10036000;0.010036;10036000;24;0
"Process 66";1;"MPI:MPI_Barrier";0.00336905;3369047;0.00336905;3369047;1;0
"Process 66";1;"MPI:MPI_Isend";0.002225;2225000;0.002225;2225000;12;0
"Process 66";1;"Application:User_Code";0.007839;7839000;0.024629;24629047;0;0
"Process 66";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 66";1;"MPI:MPI_Wait";0.011186;11186000;0.011186;11186000;24;0
"Process 215";1;"MPI:MPI_Barrier";0.00278005;2780048;0.00278005;2780048;1;0
"Process 215";1;"MPI:MPI_Isend";0.002935;2935000;0.002935;2935000;13;0
"Process 215";1;"Application:User_Code";0.009267;9267000;0.024629;24629047;0;0
"Process 215";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;13;0
"Process 215";1;"MPI:MPI_Wait";0.009635;9634999;0.009635;9634999;26;0
"Process 364";1;"MPI:MPI_Barrier";0.00344805;3448047;0.00344805;3448047;1;0
"Process 364";1;"MPI:MPI_Isend";0.001821;1821000;0.001821;1821000;11;0
"Process 364";1;"Application:User_Code";0.008135;8135000;0.024629;24629047;0;0
"Process 364";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 364";1;"MPI:MPI_Wait";0.011215;11215000;0.011215;11215000;22;0
"Process 67";1;"MPI:MPI_Barrier";0.00313305;3133047;0.00313305;3133047;1;0
"Process 67";1;"MPI:MPI_Isend";0.002997;2997000;0.002997;2997000;13;0
"Process 67";1;"Application:User_Code";0.00826;8260000;0.024629;24629047;0;0
"Process 67";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;13;0
"Process 67";1;"MPI:MPI_Wait";0.010227;10227000;0.010227;10227000;26;0
"Process 216";1;"MPI:MPI_Barrier";0.00336905;3369048;0.00336905;3369048;1;0
"Process 216";1;"MPI:MPI_Isend";0.00152;1520000;0.00152;1520000;12;0
"Process 216";1;"Application:User_Code";0.008214;8214000;0.024629;24629047;0;0
"Process 216";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 216";1;"MPI:MPI_Wait";0.011514;11513999;0.011514;11513999;24;0
"Process 365";1;"MPI:MPI_Barrier";0.00402405;4024047;0.00402405;4024047;1;0
"Process 365";1;"MPI:MPI_Isend";0.000932;932000;0.000932;932000;12;0
"Process 365";1;"Application:User_Code";0.008331;8331000;0.024629;24629047;0;0
"Process 365";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 365";1;"MPI:MPI_Wait";0.01133;11330000;0.01133;11330000;24;0
"Process 68";1;"MPI:MPI_Barrier";0.010533;10533047;0.010533;10533047;1;0
"Process 68";1;"MPI:MPI_Isend";0.002086;2086000;0.002086;2086000;8;0
"Process 68";1;"Application:User_Code";0.005492;5492000;0.024629;24629047;0;0
"Process 68";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;8;0
"Process 68";1;"MPI:MPI_Wait";0.006509;6509000;0.006509;6509000;16;0
"Process 217";1;"MPI:MPI_Barrier";0.00446805;4468048;0.00446805;4468048;1;0
"Process 217";1;"MPI:MPI_Isend";0.001147;1147000;0.001147;1147000;14;0
"Process 217";1;"Application:User_Code";0.007765;7765000;0.024629;24629047;0;0
"Process 217";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;14;0
"Process 217";1;"MPI:MPI_Wait";0.011238;11237999;0.011238;11237999;28;0
"Process 366";1;"MPI:MPI_Barrier";0.00343905;3439047;0.00343905;3439047;1;0
"Process 366";1;"MPI:MPI_Isend";0.001223;1223000;0.001223;1223000;10;0
"Process 366";1;"Application:User_Code";0.008143;8143000;0.024629;24629047;0;0
"Process 366";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;10;0
"Process 366";1;"MPI:MPI_Wait";0.011814;11814000;0.011814;11814000;20;0
"Process 69";1;"MPI:MPI_Barrier";0.00499005;4990047;0.00499005;4990047;1;0
"Process 69";1;"MPI:MPI_Isend";0.002876;2876000;0.002876;2876000;14;0
"Process 69";1;"Application:User_Code";0.005924;5924000;0.024629;24629047;0;0
"Process 69";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;14;0
"Process 69";1;"MPI:MPI_Wait";0.010825;10825000;0.010825;10825000;28;0
"Process 218";1;"MPI:MPI_Barrier";0.00313805;3138048;0.00313805;3138048;1;0
"Process 218";1;"MPI:MPI_Isend";0.002666;2666000;0.002666;2666000;14;0
"Process 218";1;"Application:User_Code";0.009354;9354000;0.024629;24629047;0;0
"Process 218";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;14;0
"Process 218";1;"MPI:MPI_Wait";0.009457;9456999;0.009457;9456999;28;0
"Process 367";1;"MPI:MPI_Barrier";0.00395505;3955047;0.00395505;3955047;1;0
"Process 367";1;"MPI:MPI_Isend";0.000938;938000;0.000938;938000;10;0
"Process 367";1;"Application:User_Code";0.007935;7935000;0.024629;24629047;0;0
"Process 367";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;10;0
"Process 367";1;"MPI:MPI_Wait";0.011793;11793000;0.011793;11793000;20;0
"Process 70";1;"MPI:MPI_Barrier";0.00713705;7137047;0.00713705;7137047;1;0
"Process 70";1;"MPI:MPI_Isend";0.001855;1855000;0.001855;1855000;12;0
"Process 70";1;"Application:User_Code";0.007348;7348000;0.024629;24629047;0;0
"Process 70";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 70";1;"MPI:MPI_Wait";0.008279;8279000;0.008279;8279000;24;0
"Process 219";1;"MPI:MPI_Barrier";0.00290305;2903048;0.00290305;2903048;1;0
"Process 219";1;"MPI:MPI_Isend";0.005158;5158000;0.005158;5158000;15;0
"Process 219";1;"Application:User_Code";0.009278;9277999;0.024629;24629047;0;0
"Process 219";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;15;0
"Process 219";1;"MPI:MPI_Wait";0.007276;7276000;0.007276;7276000;30;0
"Process 368";1;"MPI:MPI_Barrier";0.010487;10487047;0.010487;10487047;1;0
"Process 368";1;"MPI:MPI_Isend";0.001248;1248000;0.001248;1248000;9;0
"Process 368";1;"Application:User_Code";0.00486;4860000;0.024629;24629047;0;0
"Process 368";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;9;0
"Process 368";1;"MPI:MPI_Wait";0.008025;8025000;0.008025;8025000;18;0
"Process 71";1;"MPI:MPI_Barrier";0.011523;11523047;0.011523;11523047;1;0
"Process 71";1;"MPI:MPI_Isend";0.00225;2250000;0.00225;2250000;9;0
"Process 71";1;"Application:User_Code";0.005921;5921000;0.024629;24629047;0;0
"Process 71";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;9;0
"Process 71";1;"MPI:MPI_Wait";0.004926;4926000;0.004926;4926000;18;0
"Process 220";1;"MPI:MPI_Barrier";0.00351305;3513048;0.00351305;3513048;1;0
"Process 220";1;"MPI:MPI_Isend";0.00395;3950000;0.00395;3950000;14;0
"Process 220";1;"Application:User_Code";0.008473;8473000;0.024629;24629047;0;0
"Process 220";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;14;0
"Process 220";1;"MPI:MPI_Wait";0.008682;8681999;0.008682;8681999;28;0
"Process 369";1;"MPI:MPI_Barrier";0.00607705;6077047;0.00607705;6077047;1;0
"Process 369";1;"MPI:MPI_Isend";0.001801;1801000;0.001801;1801000;13;0
"Process 369";1;"Application:User_Code";0.007227;7227000;0.024629;24629047;0;0
"Process 369";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;13;0
"Process 369";1;"MPI:MPI_Wait";0.009513;9513000;0.009513;9513000;26;0
"Process 72";1;"MPI:MPI_Barrier";0.00349705;3497047;0.00349705;3497047;1;0
"Process 72";1;"MPI:MPI_Isend";0.004609;4609000;0.004609;4609000;14;0
"Process 72";1;"Application:User_Code";0.007372;7372000;0.024629;24629047;0;0
"Process 72";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;14;0
"Process 72";1;"MPI:MPI_Wait";0.009135;9135000;0.009135;9135000;28;0
"Process 221";1;"MPI:MPI_Barrier";0.00425305;4253048;0.00425305;4253048;1;0
"Process 221";1;"MPI:MPI_Isend";0.001098;1098000;0.001098;1098000;11;0
"Process 221";1;"Application:User_Code";0.007864;7864000;0.024629;24629047;0;0
"Process 221";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 221";1;"MPI:MPI_Wait";0.011405;11404999;0.011405;11404999;22;0
"Process 370";1;"MPI:MPI_Barrier";0.00447805;4478047;0.00447805;4478047;1;0
"Process 370";1;"MPI:MPI_Isend";0.002135;2135000;0.002135;2135000;11;0
"Process 370";1;"Application:User_Code";0.008218;8218000;0.024629;24629047;0;0
"Process 370";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 370";1;"MPI:MPI_Wait";0.009789;9789000;0.009789;9789000;22;0
"Process 73";1;"MPI:MPI_Barrier";0.00535305;5353047;0.00535305;5353047;1;0
"Process 73";1;"MPI:MPI_Isend";0.002254;2254000;0.002254;2254000;14;0
"Process 73";1;"Application:User_Code";0.009021;9021000;0.024629;24629047;0;0
"Process 73";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;14;0
"Process 73";1;"MPI:MPI_Wait";0.007985;7985000;0.007985;7985000;28;0
"Process 222";1;"MPI:MPI_Barrier";0.00287605;2876048;0.00287605;2876048;1;0
"Process 222";1;"MPI:MPI_Isend";0.006816;6815999;0.006816;6815999;14;0
"Process 222";1;"Application:User_Code";0.009008;9008000;0.024629;24629047;0;0
"Process 222";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;14;0
"Process 222";1;"MPI:MPI_Wait";0.005916;5916000;0.005916;5916000;28;0
"Process 371";1;"MPI:MPI_Barrier";0.00400305;4003047;0.00400305;4003047;1;0
"Process 371";1;"MPI:MPI_Isend";0.003223;3223000;0.003223;3223000;13;0
"Process 371";1;"Application:User_Code";0.008627;8627000;0.024629;24629047;0;0
"Process 371";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;13;0
"Process 371";1;"MPI:MPI_Wait";0.008762;8762000;0.008762;8762000;26;0
"Process 74";1;"MPI:MPI_Barrier";0.00897405;8974047;0.00897405;8974047;1;0
"Process 74";1;"MPI:MPI_Isend";0.002553;2553000;0.002553;2553000;11;0
"Process 74";1;"Application:User_Code";0.006593;6593000;0.024629;24629047;0;0
"Process 74";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 74";1;"MPI:MPI_Wait";0.006499;6499000;0.006499;6499000;22;0
"Process 223";1;"MPI:MPI_Barrier";0.00347305;3473048;0.00347305;3473048;1;0
"Process 223";1;"MPI:MPI_Isend";0.002339;2339000;0.002339;2339000;15;0
"Process 223";1;"Application:User_Code";0.00872;8720000;0.024629;24629047;0;0
"Process 223";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;15;0
"Process 223";1;"MPI:MPI_Wait";0.010085;10084999;0.010085;10084999;30;0
"Process 372";1;"MPI:MPI_Barrier";0.00443605;4436047;0.00443605;4436047;1;0
"Process 372";1;"MPI:MPI_Isend";0.001324;1324000;0.001324;1324000;14;0
"Process 372";1;"Application:User_Code";0.008194;8194000;0.024629;24629047;0;0
"Process 372";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;14;0
"Process 372";1;"MPI:MPI_Wait";0.010662;10662000;0.010662;10662000;28;0
"Process 75";1;"MPI:MPI_Barrier";0.00409305;4093047;0.00409305;4093047;1;0
"Process 75";1;"MPI:MPI_Isend";0.002231;2231000;0.002231;2231000;15;0
"Process 75";1;"Application:User_Code";0.007724;7724000;0.024629;24629047;0;0
"Process 75";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;15;0
"Process 75";1;"MPI:MPI_Wait";0.010567;10567000;0.010567;10567000;30;0
"Process 224";1;"MPI:MPI_Barrier";0.00321105;3211048;0.00321105;3211048;1;0
"Process 224";1;"MPI:MPI_Isend";0.002948;2948000;0.002948;2948000;13;0
"Process 224";1;"Application:User_Code";0.008498;8498000;0.024629;24629047;0;0
"Process 224";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;13;0
"Process 224";1;"MPI:MPI_Wait";0.009958;9957999;0.009958;9957999;26;0
"Process 373";1;"MPI:MPI_Barrier";0.00333605;3336047;0.00333605;3336047;1;0
"Process 373";1;"MPI:MPI_Isend";0.002506;2506000;0.002506;2506000;16;0
"Process 373";1;"Application:User_Code";0.009198;9198000;0.024629;24629047;0;0
"Process 373";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;16;0
"Process 373";1;"MPI:MPI_Wait";0.009573;9573000;0.009573;9573000;32;0
"Process 76";1;"MPI:MPI_Barrier";0.00235505;2355047;0.00235505;2355047;1;0
"Process 76";1;"MPI:MPI_Isend";0.003659;3659000;0.003659;3659000;14;0
"Process 76";1;"Application:User_Code";0.009107;9107000;0.024629;24629047;0;0
"Process 76";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;14;0
"Process 76";1;"MPI:MPI_Wait";0.009493;9493000;0.009493;9493000;28;0
"Process 225";1;"MPI:MPI_Barrier";0.00310405;3104048;0.00310405;3104048;1;0
"Process 225";1;"MPI:MPI_Isend";0.006364;6363999;0.006364;6363999;12;0
"Process 225";1;"Application:User_Code";0.008381;8381000;0.024629;24629047;0;0
"Process 225";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;12;0
"Process 225";1;"MPI:MPI_Wait";0.006771;6771000;0.006771;6771000;24;0
"Process 374";1;"MPI:MPI_Barrier";0.00359005;3590047;0.00359005;3590047;1;0
"Process 374";1;"MPI:MPI_Isend";0.002289;2289000;0.002289;2289000;17;0
"Process 374";1;"Application:User_Code";0.009263;9263000;0.024629;24629047;0;0
"Process 374";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;17;0
"Process 374";1;"MPI:MPI_Wait";0.009471;9471000;0.009471;9471000;34;0
"Process 77";1;"MPI:MPI_Barrier";0.00777205;7772047;0.00777205;7772047;1;0
"Process 77";1;"MPI:MPI_Isend";0.001801;1801000;0.001801;1801000;13;0
"Process 77";1;"Application:User_Code";0.006752;6752000;0.024629;24629047;0;0
"Process 77";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;13;0
"Process 77";1;"MPI:MPI_Wait";0.008291;8291000;0.008291;8291000;26;0
"Process 226";1;"MPI:MPI_Barrier";0.00268705;2687048;0.00268705;2687048;1;0
"Process 226";1;"MPI:MPI_Isend";0.006832;6831999;0.006832;6831999;15;0
"Process 226";1;"Application:User_Code";0.008898;8898000;0.024629;24629047;0;0
"Process 226";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;15;0
"Process 226";1;"MPI:MPI_Wait";0.0062;6200000;0.0062;6200000;30;0
"Process 375";1;"MPI:MPI_Barrier";0.00370205;3702047;0.00370205;3702047;1;0
"Process 375";1;"MPI:MPI_Isend";0.000917;917000;0.000917;917000;15;0
"Process 375";1;"Application:User_Code";0.008632;8632000;0.024629;24629047;0;0
"Process 375";1;"MPI:MPI_Irecv";1.9e-05;19000;1.9e-05;19000;15;0
"Process 375";1;"MPI:MPI_Wait";0.011359;11359000;0.011359;11359000;30;0
"Process 78";1;"MPI:MPI_Barrier";0.00856705;8567047;0.00856705;8567047;1;0
"Process 78";1;"MPI:MPI_Isend";0.002277;2277000;0.002277;2277000;11;0
"Process 78";1;"Application:User_Code";0.00608;6080000;0.024629;24629047;0;0
"Process 78";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;11;0
"Process 78";1;"MPI:MPI_Wait";0.007693;7693000;0.007693;7693000;22;0
"Process 227";1;"MPI:MPI_Barrier";0.00428505;4285048;0.00428505;4285048;1;0
"Process 227";1;"MPI:MPI_Isend";0.001964;1964000;0.001964;1964000;12;0
"Process 227";1;"Application:User_Code";0.007901;7901000;0.024629;24629047;0;0
"Process 227";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 227";1;"MPI:MPI_Wait";0.010469;10468999;0.010469;10468999;24;0
"Process 376";1;"MPI:MPI_Barrier";0.00343505;3435047;0.00343505;3435047;1;0
"Process 376";1;"MPI:MPI_Isend";0.00307;3070000;0.00307;3070000;16;0
"Process 376";1;"Application:User_Code";0.009345;9345000;0.024629;24629047;0;0
"Process 376";1;"MPI:MPI_Irecv";1.8e-05;18000;1.8e-05;18000;16;0
"Process 376";1;"MPI:MPI_Wait";0.008761;8761000;0.008761;8761000;32;0
"Process 79";1;"MPI:MPI_Barrier";0.00340505;3405047;0.00340505;3405047;1;0
"Process 79";1;"MPI:MPI_Isend";0.001873;1873000;0.001873;1873000;12;0
"Process 79";1;"Application:User_Code";0.00897;8970000;0.024629;24629047;0;0
"Process 79";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 79";1;"MPI:MPI_Wait";0.010371;10371000;0.010371;10371000;24;0
"Process 228";1;"MPI:MPI_Barrier";0.00466205;4662048;0.00466205;4662048;1;0
"Process 228";1;"MPI:MPI_Isend";0.001211;1211000;0.001211;1211000;12;0
"Process 228";1;"Application:User_Code";0.007497;7497000;0.024629;24629047;0;0
"Process 228";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 228";1;"MPI:MPI_Wait";0.011247;11246999;0.011247;11246999;24;0
"Process 377";1;"MPI:MPI_Barrier";0.00336105;3361047;0.00336105;3361047;1;0
"Process 377";1;"MPI:MPI_Isend";0.001738;1738000;0.001738;1738000;15;0
"Process 377";1;"Application:User_Code";0.009016;9016000;0.024629;24629047;0;0
"Process 377";1;"MPI:MPI_Irecv";1.7e-05;17000;1.7e-05;17000;15;0
"Process 377";1;"MPI:MPI_Wait";0.010497;10497000;0.010497;10497000;30;0
"Process 80";1;"MPI:MPI_Barrier";0.010234;10234047;0.010234;10234047;1;0
"Process 80";1;"MPI:MPI_Isend";0.002051;2051000;0.002051;2051000;12;0
"Process 80";1;"Application:User_Code";0.005557;5557000;0.024629;24629047;0;0
"Process 80";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 80";1;"MPI:MPI_Wait";0.006777;6777000;0.006777;6777000;24;0
"Process 229";1;"MPI:MPI_Barrier";0.00837905;8379048;0.00837905;8379048;1;0
"Process 229";1;"MPI:MPI_Isend";0.001569;1569000;0.001569;1569000;9;0
"Process 229";1;"Application:User_Code";0.006079;6079000;0.024629;24629047;0;0
"Process 229";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;9;0
"Process 229";1;"MPI:MPI_Wait";0.008589;8588999;0.008589;8588999;18;0
"Process 378";1;"MPI:MPI_Barrier";0.00322805;3228047;0.00322805;3228047;1;0
"Process 378";1;"MPI:MPI_Isend";0.005374;5374000;0.005374;5374000;15;0
"Process 378";1;"Application:User_Code";0.008922;8922000;0.024629;24629047;0;0
"Process 378";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;15;0
"Process 378";1;"MPI:MPI_Wait";0.00709;7090000;0.00709;7090000;30;0
"Process 81";1;"MPI:MPI_Barrier";0.00717905;7179047;0.00717905;7179047;1;0
"Process 81";1;"MPI:MPI_Isend";0.002571;2571000;0.002571;2571000;12;0
"Process 81";1;"Application:User_Code";0.006777;6777000;0.024629;24629047;0;0
"Process 81";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 81";1;"MPI:MPI_Wait";0.008092;8092000;0.008092;8092000;24;0
"Process 230";1;"MPI:MPI_Barrier";0.00928705;9287048;0.00928705;9287048;1;0
"Process 230";1;"MPI:MPI_Isend";0.00161;1610000;0.00161;1610000;12;0
"Process 230";1;"Application:User_Code";0.006016;6016000;0.024629;24629047;0;0
"Process 230";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 230";1;"MPI:MPI_Wait";0.007705;7704999;0.007705;7704999;24;0
"Process 379";1;"MPI:MPI_Barrier";0.00435505;4355047;0.00435505;4355047;1;0
"Process 379";1;"MPI:MPI_Isend";0.000709;709000;0.000709;709000;14;0
"Process 379";1;"Application:User_Code";0.008618;8618000;0.024629;24629047;0;0
"Process 379";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;14;0
"Process 379";1;"MPI:MPI_Wait";0.010934;10934000;0.010934;10934000;28;0
"Process 82";1;"MPI:MPI_Barrier";0.00489505;4895047;0.00489505;4895047;1;0
"Process 82";1;"MPI:MPI_Isend";0.002073;2073000;0.002073;2073000;14;0
"Process 82";1;"Application:User_Code";0.009257;9257000;0.024629;24629047;0;0
"Process 82";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;14;0
"Process 82";1;"MPI:MPI_Wait";0.008391;8391000;0.008391;8391000;28;0
"Process 231";1;"MPI:MPI_Barrier";0.00379505;3795048;0.00379505;3795048;1;0
"Process 231";1;"MPI:MPI_Isend";0.004873;4872999;0.004873;4872999;15;0
"Process 231";1;"Application:User_Code";0.008304;8304000;0.024629;24629047;0;0
"Process 231";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;15;0
"Process 231";1;"MPI:MPI_Wait";0.007645;7645000;0.007645;7645000;30;0
"Process 380";1;"MPI:MPI_Barrier";0.00324905;3249047;0.00324905;3249047;1;0
"Process 380";1;"MPI:MPI_Isend";0.00216;2160000;0.00216;2160000;13;0
"Process 380";1;"Application:User_Code";0.008804;8804000;0.024629;24629047;0;0
"Process 380";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;13;0
"Process 380";1;"MPI:MPI_Wait";0.010404;10404000;0.010404;10404000;26;0
"Process 83";1;"MPI:MPI_Barrier";0.00271405;2714047;0.00271405;2714047;1;0
"Process 83";1;"MPI:MPI_Isend";0.002291;2291000;0.002291;2291000;13;0
"Process 83";1;"Application:User_Code";0.007413;7413000;0.024629;24629047;0;0
"Process 83";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;13;0
"Process 83";1;"MPI:MPI_Wait";0.012198;12198000;0.012198;12198000;26;0
"Process 232";1;"MPI:MPI_Barrier";0.00161005;1610048;0.00161005;1610048;1;0
"Process 232";1;"MPI:MPI_Isend";0.001413;1413000;0.001413;1413000;12;0
"Process 232";1;"Application:User_Code";0.007946;7946000;0.024629;24629047;0;0
"Process 232";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 232";1;"MPI:MPI_Wait";0.01365;13649999;0.01365;13649999;24;0
"Process 381";1;"MPI:MPI_Barrier";0.00367205;3672047;0.00367205;3672047;1;0
"Process 381";1;"MPI:MPI_Isend";0.003592;3592000;0.003592;3592000;14;0
"Process 381";1;"Application:User_Code";0.008493;8493000;0.024629;24629047;0;0
"Process 381";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;14;0
"Process 381";1;"MPI:MPI_Wait";0.00886;8860000;0.00886;8860000;28;0
"Process 84";1;"MPI:MPI_Barrier";0.00237405;2374047;0.00237405;2374047;1;0
"Process 84";1;"MPI:MPI_Isend";0.002346;2346000;0.002346;2346000;14;0
"Process 84";1;"Application:User_Code";0.0082;8200000;0.024629;24629047;0;0
"Process 84";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;14;0
"Process 84";1;"MPI:MPI_Wait";0.011695;11695000;0.011695;11695000;28;0
"Process 233";1;"MPI:MPI_Barrier";0.00220805;2208048;0.00220805;2208048;1;0
"Process 233";1;"MPI:MPI_Isend";0.002954;2954000;0.002954;2954000;15;0
"Process 233";1;"Application:User_Code";0.009245;9245000;0.024629;24629047;0;0
"Process 233";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;15;0
"Process 233";1;"MPI:MPI_Wait";0.010206;10205999;0.010206;10205999;30;0
"Process 382";1;"MPI:MPI_Barrier";0.00453005;4530047;0.00453005;4530047;1;0
"Process 382";1;"MPI:MPI_Isend";0.001985;1985000;0.001985;1985000;12;0
"Process 382";1;"Application:User_Code";0.008095;8095000;0.024629;24629047;0;0
"Process 382";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 382";1;"MPI:MPI_Wait";0.010008;10008000;0.010008;10008000;24;0
"Process 85";1;"MPI:MPI_Barrier";0.00207505;2075047;0.00207505;2075047;1;0
"Process 85";1;"MPI:MPI_Isend";0.00253;2530000;0.00253;2530000;16;0
"Process 85";1;"Application:User_Code";0.009729;9729000;0.024629;24629047;0;0
"Process 85";1;"MPI:MPI_Irecv";1.7e-05;17000;1.7e-05;17000;16;0
"Process 85";1;"MPI:MPI_Wait";0.010278;10278000;0.010278;10278000;32;0
"Process 234";1;"MPI:MPI_Barrier";0.00323405;3234048;0.00323405;3234048;1;0
"Process 234";1;"MPI:MPI_Isend";0.004531;4531000;0.004531;4531000;16;0
"Process 234";1;"Application:User_Code";0.008857;8856999;0.024629;24629047;0;0
"Process 234";1;"MPI:MPI_Irecv";2e-05;20000;2e-05;20000;16;0
"Process 234";1;"MPI:MPI_Wait";0.007987;7987000;0.007987;7987000;32;0
"Process 383";1;"MPI:MPI_Barrier";0.00376405;3764047;0.00376405;3764047;1;0
"Process 383";1;"MPI:MPI_Isend";0.000821;821000;0.000821;821000;11;0
"Process 383";1;"Application:User_Code";0.008603;8603000;0.024629;24629047;0;0
"Process 383";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 383";1;"MPI:MPI_Wait";0.011432;11432000;0.011432;11432000;22;0
"Process 86";1;"MPI:MPI_Barrier";0.00346305;3463047;0.00346305;3463047;1;0
"Process 86";1;"MPI:MPI_Isend";0.002322;2322000;0.002322;2322000;15;0
"Process 86";1;"Application:User_Code";0.008124;8124000;0.024629;24629047;0;0
"Process 86";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;15;0
"Process 86";1;"MPI:MPI_Wait";0.010704;10704000;0.010704;10704000;30;0
"Process 235";1;"MPI:MPI_Barrier";0.00467705;4677048;0.00467705;4677048;1;0
"Process 235";1;"MPI:MPI_Isend";0.001195;1195000;0.001195;1195000;13;0
"Process 235";1;"Application:User_Code";0.008121;8121000;0.024629;24629047;0;0
"Process 235";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;13;0
"Process 235";1;"MPI:MPI_Wait";0.010625;10624999;0.010625;10624999;26;0
"Process 384";1;"MPI:MPI_Barrier";0.00559305;5593050;0.00559305;5593050;1;0
"Process 384";1;"MPI:MPI_Isend";0.003701;3700999;0.003701;3700999;12;0
"Process 384";1;"Application:User_Code";0.008105;8104999;0.024629;24629047;0;0
"Process 384";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;12;0
"Process 384";1;"MPI:MPI_Wait";0.007221;7220999;0.007221;7220999;24;0
"Process 87";1;"MPI:MPI_Barrier";0.00482305;4823047;0.00482305;4823047;1;0
"Process 87";1;"MPI:MPI_Isend";0.002761;2761000;0.002761;2761000;16;0
"Process 87";1;"Application:User_Code";0.008232;8232000;0.024629;24629047;0;0
"Process 87";1;"MPI:MPI_Irecv";1.9e-05;19000;1.9e-05;19000;16;0
"Process 87";1;"MPI:MPI_Wait";0.008794;8794000;0.008794;8794000;32;0
"Process 236";1;"MPI:MPI_Barrier";0.00232105;2321048;0.00232105;2321048;1;0
"Process 236";1;"MPI:MPI_Isend";0.001099;1099000;0.001099;1099000;13;0
"Process 236";1;"Application:User_Code";0.008169;8169000;0.024629;24629047;0;0
"Process 236";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;13;0
"Process 236";1;"MPI:MPI_Wait";0.013029;13028999;0.013029;13028999;26;0
"Process 385";1;"MPI:MPI_Barrier";0.00464505;4645050;0.00464505;4645050;1;0
"Process 385";1;"MPI:MPI_Isend";0.002893;2893000;0.002893;2893000;14;0
"Process 385";1;"Application:User_Code";0.007895;7894998;0.024629;24629047;0;0
"Process 385";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;14;0
"Process 385";1;"MPI:MPI_Wait";0.00918;9179999;0.00918;9179999;28;0
"Process 88";1;"MPI:MPI_Barrier";0.00297905;2979047;0.00297905;2979047;1;0
"Process 88";1;"MPI:MPI_Isend";0.004534;4534000;0.004534;4534000;14;0
"Process 88";1;"Application:User_Code";0.009298;9298000;0.024629;24629047;0;0
"Process 88";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;14;0
"Process 88";1;"MPI:MPI_Wait";0.007804;7804000;0.007804;7804000;28;0
"Process 237";1;"MPI:MPI_Barrier";0.00390005;3900048;0.00390005;3900048;1;0
"Process 237";1;"MPI:MPI_Isend";0.002836;2836000;0.002836;2836000;14;0
"Process 237";1;"Application:User_Code";0.009199;9199000;0.024629;24629047;0;0
"Process 237";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;14;0
"Process 237";1;"MPI:MPI_Wait";0.008683;8682999;0.008683;8682999;28;0
"Process 386";1;"MPI:MPI_Barrier";0.00391605;3916050;0.00391605;3916050;1;0
"Process 386";1;"MPI:MPI_Isend";0.001737;1737000;0.001737;1737000;13;0
"Process 386";1;"Application:User_Code";0.008595;8594999;0.024629;24629047;0;0
"Process 386";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;13;0
"Process 386";1;"MPI:MPI_Wait";0.010365;10364998;0.010365;10364998;26;0
"Process 89";1;"MPI:MPI_Barrier";0.00367305;3673047;0.00367305;3673047;1;0
"Process 89";1;"MPI:MPI_Isend";0.00174;1740000;0.00174;1740000;11;0
"Process 89";1;"Application:User_Code";0.007375;7375000;0.024629;24629047;0;0
"Process 89";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;11;0
"Process 89";1;"MPI:MPI_Wait";0.01183;11830000;0.01183;11830000;22;0
"Process 238";1;"MPI:MPI_Barrier";0.00222005;2220048;0.00222005;2220048;1;0
"Process 238";1;"MPI:MPI_Isend";0.004264;4263999;0.004264;4263999;16;0
"Process 238";1;"Application:User_Code";0.008446;8446000;0.024629;24629047;0;0
"Process 238";1;"MPI:MPI_Irecv";2e-05;20000;2e-05;20000;16;0
"Process 238";1;"MPI:MPI_Wait";0.009679;9679000;0.009679;9679000;32;0
"Process 387";1;"MPI:MPI_Barrier";0.00399505;3995050;0.00399505;3995050;1;0
"Process 387";1;"MPI:MPI_Isend";0.002067;2067000;0.002067;2067000;16;0
"Process 387";1;"Application:User_Code";0.008665;8664998;0.024629;24629047;0;0
"Process 387";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;16;0
"Process 387";1;"MPI:MPI_Wait";0.009888;9887999;0.009888;9887999;32;0
"Process 90";1;"MPI:MPI_Barrier";0.00455905;4559047;0.00455905;4559047;1;0
"Process 90";1;"MPI:MPI_Isend";0.002506;2506000;0.002506;2506000;16;0
"Process 90";1;"Application:User_Code";0.008242;8242000;0.024629;24629047;0;0
"Process 90";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;16;0
"Process 90";1;"MPI:MPI_Wait";0.009309;9309000;0.009309;9309000;32;0
"Process 239";1;"MPI:MPI_Barrier";0.00260705;2607048;0.00260705;2607048;1;0
"Process 239";1;"MPI:MPI_Isend";0.001273;1273000;0.001273;1273000;18;0
"Process 239";1;"Application:User_Code";0.009878;9878000;0.024629;24629047;0;0
"Process 239";1;"MPI:MPI_Irecv";2.4e-05;24000;2.4e-05;24000;18;0
"Process 239";1;"MPI:MPI_Wait";0.010847;10846999;0.010847;10846999;36;0
"Process 388";1;"MPI:MPI_Barrier";0.00418505;4185050;0.00418505;4185050;1;0
"Process 388";1;"MPI:MPI_Isend";0.001815;1815000;0.001815;1815000;14;0
"Process 388";1;"Application:User_Code";0.008243;8242999;0.024629;24629047;0;0
"Process 388";1;"MPI:MPI_Irecv";1.7e-05;17000;1.7e-05;17000;14;0
"Process 388";1;"MPI:MPI_Wait";0.010369;10368998;0.010369;10368998;28;0
"Process 91";1;"MPI:MPI_Barrier";0.00387405;3874047;0.00387405;3874047;1;0
"Process 91";1;"MPI:MPI_Isend";0.002658;2658000;0.002658;2658000;14;0
"Process 91";1;"Application:User_Code";0.00938;9380000;0.024629;24629047;0;0
"Process 91";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;14;0
"Process 91";1;"MPI:MPI_Wait";0.008703;8703000;0.008703;8703000;28;0
"Process 240";1;"MPI:MPI_Barrier";0.000526047;526047;0.000526047;526047;1;0
"Process 240";1;"MPI:MPI_Isend";0.001397;1397000;0.001397;1397000;15;0
"Process 240";1;"Application:User_Code";0.010365;10365000;0.024629;24629047;0;0
"Process 240";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;15;0
"Process 240";1;"MPI:MPI_Wait";0.01233;12330000;0.01233;12330000;30;0
"Process 389";1;"MPI:MPI_Barrier";0.00383605;3836050;0.00383605;3836050;1;0
"Process 389";1;"MPI:MPI_Isend";0.005359;5358999;0.005359;5358999;15;0
"Process 389";1;"Application:User_Code";0.008658;8657999;0.024629;24629047;0;0
"Process 389";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;15;0
"Process 389";1;"MPI:MPI_Wait";0.00676;6759999;0.00676;6759999;30;0
"Process 92";1;"MPI:MPI_Barrier";0.00615305;6153047;0.00615305;6153047;1;0
"Process 92";1;"MPI:MPI_Isend";0.002109;2109000;0.002109;2109000;10;0
"Process 92";1;"Application:User_Code";0.006618;6618000;0.024629;24629047;0;0
"Process 92";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;10;0
"Process 92";1;"MPI:MPI_Wait";0.009739;9739000;0.009739;9739000;20;0
"Process 241";1;"MPI:MPI_Barrier";0.00256205;2562047;0.00256205;2562047;1;0
"Process 241";1;"MPI:MPI_Isend";0.005098;5098000;0.005098;5098000;17;0
"Process 241";1;"Application:User_Code";0.010436;10436000;0.024629;24629047;0;0
"Process 241";1;"MPI:MPI_Irecv";1.8e-05;18000;1.8e-05;18000;17;0
"Process 241";1;"MPI:MPI_Wait";0.006515;6515000;0.006515;6515000;34;0
"Process 390";1;"MPI:MPI_Barrier";0.00389105;3891050;0.00389105;3891050;1;0
"Process 390";1;"MPI:MPI_Isend";0.002883;2882999;0.002883;2882999;13;0
"Process 390";1;"Application:User_Code";0.008484;8483999;0.024629;24629047;0;0
"Process 390";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;13;0
"Process 390";1;"MPI:MPI_Wait";0.009358;9357999;0.009358;9357999;26;0
"Process 93";1;"MPI:MPI_Barrier";0.00477605;4776047;0.00477605;4776047;1;0
"Process 93";1;"MPI:MPI_Isend";0.002714;2714000;0.002714;2714000;15;0
"Process 93";1;"Application:User_Code";0.008397;8397000;0.024629;24629047;0;0
"Process 93";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;15;0
"Process 93";1;"MPI:MPI_Wait";0.008728;8728000;0.008728;8728000;30;0
"Process 242";1;"MPI:MPI_Barrier";0.00274605;2746047;0.00274605;2746047;1;0
"Process 242";1;"MPI:MPI_Isend";0.002267;2267000;0.002267;2267000;18;0
"Process 242";1;"Application:User_Code";0.009713;9713000;0.024629;24629047;0;0
"Process 242";1;"MPI:MPI_Irecv";1.8e-05;18000;1.8e-05;18000;18;0
"Process 242";1;"MPI:MPI_Wait";0.009885;9885000;0.009885;9885000;36;0
"Process 391";1;"MPI:MPI_Barrier";0.00388805;3888050;0.00388805;3888050;1;0
"Process 391";1;"MPI:MPI_Isend";0.004877;4876999;0.004877;4876999;14;0
"Process 391";1;"Application:User_Code";0.008582;8581999;0.024629;24629047;0;0
"Process 391";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;14;0
"Process 391";1;"MPI:MPI_Wait";0.007268;7267999;0.007268;7267999;28;0
"Process 94";1;"MPI:MPI_Barrier";0.00298305;2983047;0.00298305;2983047;1;0
"Process 94";1;"MPI:MPI_Isend";0.003005;3005000;0.003005;3005000;14;0
"Process 94";1;"Application:User_Code";0.009541;9541000;0.024629;24629047;0;0
"Process 94";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;14;0
"Process 94";1;"MPI:MPI_Wait";0.009085;9085000;0.009085;9085000;28;0
"Process 243";1;"MPI:MPI_Barrier";0.00183705;1837047;0.00183705;1837047;1;0
"Process 243";1;"MPI:MPI_Isend";0.005263;5263000;0.005263;5263000;13;0
"Process 243";1;"Application:User_Code";0.010146;10146000;0.024629;24629047;0;0
"Process 243";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;13;0
"Process 243";1;"MPI:MPI_Wait";0.007373;7373000;0.007373;7373000;26;0
"Process 392";1;"MPI:MPI_Barrier";0.00442805;4428050;0.00442805;4428050;1;0
"Process 392";1;"MPI:MPI_Isend";0.005041;5040999;0.005041;5040999;11;0
"Process 392";1;"Application:User_Code";0.008182;8181999;0.024629;24629047;0;0
"Process 392";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;11;0
"Process 392";1;"MPI:MPI_Wait";0.00697;6969999;0.00697;6969999;22;0
"Process 95";1;"MPI:MPI_Barrier";0.00375405;3754047;0.00375405;3754047;1;0
"Process 95";1;"MPI:MPI_Isend";0.002808;2808000;0.002808;2808000;10;0
"Process 95";1;"Application:User_Code";0.007221;7221000;0.024629;24629047;0;0
"Process 95";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;10;0
"Process 95";1;"MPI:MPI_Wait";0.010836;10836000;0.010836;10836000;20;0
"Process 244";1;"MPI:MPI_Barrier";0.00147305;1473047;0.00147305;1473047;1;0
"Process 244";1;"MPI:MPI_Isend";0.002665;2665000;0.002665;2665000;18;0
"Process 244";1;"Application:User_Code";0.01149;11490000;0.024629;24629047;0;0
"Process 244";1;"MPI:MPI_Irecv";1.9e-05;19000;1.9e-05;19000;18;0
"Process 244";1;"MPI:MPI_Wait";0.008982;8982000;0.008982;8982000;36;0
"Process 393";1;"MPI:MPI_Barrier";0.00444305;4443050;0.00444305;4443050;1;0
"Process 393";1;"MPI:MPI_Isend";0.003947;3946999;0.003947;3946999;13;0
"Process 393";1;"Application:User_Code";0.0079;7899999;0.024629;24629047;0;0
"Process 393";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;13;0
"Process 393";1;"MPI:MPI_Wait";0.008325;8324999;0.008325;8324999;26;0
"Process 96";1;"MPI:MPI_Barrier";0.00423505;4235049;0.00423505;4235049;1;0
"Process 96";1;"MPI:MPI_Isend";0.001735;1735000;0.001735;1735000;15;0
"Process 96";1;"Application:User_Code";0.007521;7520999;0.024629;24629047;0;0
"Process 96";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;15;0
"Process 96";1;"MPI:MPI_Wait";0.011128;11127999;0.011128;11127999;30;0
"Process 245";1;"MPI:MPI_Barrier";0.00234705;2347047;0.00234705;2347047;1;0
"Process 245";1;"MPI:MPI_Isend";0.003002;3002000;0.003002;3002000;16;0
"Process 245";1;"Application:User_Code";0.010504;10504000;0.024629;24629047;0;0
"Process 245";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;16;0
"Process 245";1;"MPI:MPI_Wait";0.008763;8763000;0.008763;8763000;32;0
"Process 394";1;"MPI:MPI_Barrier";0.00412505;4125050;0.00412505;4125050;1;0
"Process 394";1;"MPI:MPI_Isend";0.001879;1879000;0.001879;1879000;11;0
"Process 394";1;"Application:User_Code";0.008473;8472999;0.024629;24629047;0;0
"Process 394";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 394";1;"MPI:MPI_Wait";0.010142;10141998;0.010142;10141998;22;0
"Process 97";1;"MPI:MPI_Barrier";0.00103305;1033049;0.00103305;1033049;1;0
"Process 97";1;"MPI:MPI_Isend";0.005053;5053000;0.005053;5053000;12;0
"Process 97";1;"Application:User_Code";0.00922;9219998;0.024629;24629047;0;0
"Process 97";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 97";1;"MPI:MPI_Wait";0.009312;9312000;0.009312;9312000;24;0
"Process 246";1;"MPI:MPI_Barrier";0.00187205;1872047;0.00187205;1872047;1;0
"Process 246";1;"MPI:MPI_Isend";0.001192;1192000;0.001192;1192000;15;0
"Process 246";1;"Application:User_Code";0.009977;9977000;0.024629;24629047;0;0
"Process 246";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;15;0
"Process 246";1;"MPI:MPI_Wait";0.011573;11573000;0.011573;11573000;30;0
"Process 395";1;"MPI:MPI_Barrier";0.00618805;6188050;0.00618805;6188050;1;0
"Process 395";1;"MPI:MPI_Isend";0.001628;1628000;0.001628;1628000;14;0
"Process 395";1;"Application:User_Code";0.007835;7834999;0.024629;24629047;0;0
"Process 395";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;14;0
"Process 395";1;"MPI:MPI_Wait";0.008966;8965998;0.008966;8965998;28;0
"Process 98";1;"MPI:MPI_Barrier";0.00957505;9575048;0.00957505;9575048;1;0
"Process 98";1;"MPI:MPI_Isend";0.001634;1634000;0.001634;1634000;8;0
"Process 98";1;"Application:User_Code";0.004657;4657000;0.024629;24629047;0;0
"Process 98";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;8;0
"Process 98";1;"MPI:MPI_Wait";0.008754;8753999;0.008754;8753999;16;0
"Process 247";1;"MPI:MPI_Barrier";0.00151605;1516047;0.00151605;1516047;1;0
"Process 247";1;"MPI:MPI_Isend";0.001797;1797000;0.001797;1797000;15;0
"Process 247";1;"Application:User_Code";0.010922;10922000;0.024629;24629047;0;0
"Process 247";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;15;0
"Process 247";1;"MPI:MPI_Wait";0.010381;10381000;0.010381;10381000;30;0
"Process 396";1;"MPI:MPI_Barrier";0.00435005;4350050;0.00435005;4350050;1;0
"Process 396";1;"MPI:MPI_Isend";0.003707;3706999;0.003707;3706999;14;0
"Process 396";1;"Application:User_Code";0.009048;9047999;0.024629;24629047;0;0
"Process 396";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;14;0
"Process 396";1;"MPI:MPI_Wait";0.007511;7510999;0.007511;7510999;28;0
"Process 99";1;"MPI:MPI_Barrier";0.00119805;1198049;0.00119805;1198049;1;0
"Process 99";1;"MPI:MPI_Isend";0.001604;1604000;0.001604;1604000;16;0
"Process 99";1;"Application:User_Code";0.008852;8851999;0.024629;24629047;0;0
"Process 99";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;16;0
"Process 99";1;"MPI:MPI_Wait";0.012963;12962999;0.012963;12962999;32;0
"Process 248";1;"MPI:MPI_Barrier";0.00228905;2289047;0.00228905;2289047;1;0
"Process 248";1;"MPI:MPI_Isend";0.002813;2813000;0.002813;2813000;16;0
"Process 248";1;"Application:User_Code";0.010934;10934000;0.024629;24629047;0;0
"Process 248";1;"MPI:MPI_Irecv";1.7e-05;17000;1.7e-05;17000;16;0
"Process 248";1;"MPI:MPI_Wait";0.008576;8576000;0.008576;8576000;32;0
"Process 397";1;"MPI:MPI_Barrier";0.00466405;4664050;0.00466405;4664050;1;0
"Process 397";1;"MPI:MPI_Isend";0.001848;1848000;0.001848;1848000;15;0
"Process 397";1;"Application:User_Code";0.008266;8265999;0.024629;24629047;0;0
"Process 397";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;15;0
"Process 397";1;"MPI:MPI_Wait";0.009835;9834998;0.009835;9834998;30;0
"Process 100";1;"MPI:MPI_Barrier";0.000985049;985049;0.000985049;985049;1;0
"Process 100";1;"MPI:MPI_Isend";0.001438;1438000;0.001438;1438000;14;0
"Process 100";1;"Application:User_Code";0.009698;9697999;0.024629;24629047;0;0
"Process 100";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;14;0
"Process 100";1;"MPI:MPI_Wait";0.012494;12493999;0.012494;12493999;28;0
"Process 249";1;"MPI:MPI_Barrier";0.00184605;1846047;0.00184605;1846047;1;0
"Process 249";1;"MPI:MPI_Isend";0.002918;2918000;0.002918;2918000;14;0
"Process 249";1;"Application:User_Code";0.009908;9908000;0.024629;24629047;0;0
"Process 249";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;14;0
"Process 249";1;"MPI:MPI_Wait";0.009943;9943000;0.009943;9943000;28;0
"Process 398";1;"MPI:MPI_Barrier";0.00385705;3857050;0.00385705;3857050;1;0
"Process 398";1;"MPI:MPI_Isend";0.00158;1580000;0.00158;1580000;12;0
"Process 398";1;"Application:User_Code";0.008072;8071999;0.024629;24629047;0;0
"Process 398";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;12;0
"Process 398";1;"MPI:MPI_Wait";0.011107;11106998;0.011107;11106998;24;0
"Process 101";1;"MPI:MPI_Barrier";0.00580205;5802048;0.00580205;5802048;1;0
"Process 101";1;"MPI:MPI_Isend";0.001461;1461000;0.001461;1461000;10;0
"Process 101";1;"Application:User_Code";0.006313;6313000;0.024629;24629047;0;0
"Process 101";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;10;0
"Process 101";1;"MPI:MPI_Wait";0.011043;11042999;0.011043;11042999;20;0
"Process 250";1;"MPI:MPI_Barrier";0.00315005;3150047;0.00315005;3150047;1;0
"Process 250";1;"MPI:MPI_Isend";0.001054;1054000;0.001054;1054000;11;0
"Process 250";1;"Application:User_Code";0.008982;8982000;0.024629;24629047;0;0
"Process 250";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;11;0
"Process 250";1;"MPI:MPI_Wait";0.011428;11428000;0.011428;11428000;22;0
"Process 399";1;"MPI:MPI_Barrier";0.00395505;3955050;0.00395505;3955050;1;0
"Process 399";1;"MPI:MPI_Isend";0.001611;1611000;0.001611;1611000;13;0
"Process 399";1;"Application:User_Code";0.007833;7832999;0.024629;24629047;0;0
"Process 399";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;13;0
"Process 399";1;"MPI:MPI_Wait";0.011217;11216998;0.011217;11216998;26;0
"Process 102";1;"MPI:MPI_Barrier";0.000996049;996049;0.000996049;996049;1;0
"Process 102";1;"MPI:MPI_Isend";0.003401;3401000;0.003401;3401000;18;0
"Process 102";1;"Application:User_Code";0.009648;9647999;0.024629;24629047;0;0
"Process 102";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;18;0
"Process 102";1;"MPI:MPI_Wait";0.010569;10568999;0.010569;10568999;36;0
"Process 251";1;"MPI:MPI_Barrier";0.00181905;1819047;0.00181905;1819047;1;0
"Process 251";1;"MPI:MPI_Isend";0.007108;7108000;0.007108;7108000;13;0
"Process 251";1;"Application:User_Code";0.010703;10703000;0.024629;24629047;0;0
"Process 251";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;13;0
"Process 251";1;"MPI:MPI_Wait";0.004988;4988000;0.004988;4988000;26;0
"Process 400";1;"MPI:MPI_Barrier";0.00665005;6650050;0.00665005;6650050;1;0
"Process 400";1;"MPI:MPI_Isend";0.001796;1796000;0.001796;1796000;12;0
"Process 400";1;"Application:User_Code";0.00698;6979999;0.024629;24629047;0;0
"Process 400";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 400";1;"MPI:MPI_Wait";0.009192;9191998;0.009192;9191998;24;0
"Process 103";1;"MPI:MPI_Barrier";0.000722049;722049;0.000722049;722049;1;0
"Process 103";1;"MPI:MPI_Isend";0.00123;1230000;0.00123;1230000;16;0
"Process 103";1;"Application:User_Code";0.010633;10632999;0.024629;24629047;0;0
"Process 103";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;16;0
"Process 103";1;"MPI:MPI_Wait";0.012028;12027999;0.012028;12027999;32;0
"Process 252";1;"MPI:MPI_Barrier";0.00196905;1969047;0.00196905;1969047;1;0
"Process 252";1;"MPI:MPI_Isend";0.002274;2274000;0.002274;2274000;15;0
"Process 252";1;"Application:User_Code";0.010191;10191000;0.024629;24629047;0;0
"Process 252";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;15;0
"Process 252";1;"MPI:MPI_Wait";0.010182;10182000;0.010182;10182000;30;0
"Process 401";1;"MPI:MPI_Barrier";0.00554705;5547050;0.00554705;5547050;1;0
"Process 401";1;"MPI:MPI_Isend";0.002221;2221000;0.002221;2221000;13;0
"Process 401";1;"Application:User_Code";0.007723;7722999;0.024629;24629047;0;0
"Process 401";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;13;0
"Process 401";1;"MPI:MPI_Wait";0.009124;9123998;0.009124;9123998;26;0
"Process 104";1;"MPI:MPI_Barrier";0.00541805;5418049;0.00541805;5418049;1;0
"Process 104";1;"MPI:MPI_Isend";0.000912;912000;0.000912;912000;13;0
"Process 104";1;"Application:User_Code";0.006714;6713999;0.024629;24629047;0;0
"Process 104";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;13;0
"Process 104";1;"MPI:MPI_Wait";0.011573;11572999;0.011573;11572999;26;0
"Process 253";1;"MPI:MPI_Barrier";0.00259905;2599047;0.00259905;2599047;1;0
"Process 253";1;"MPI:MPI_Isend";0.002385;2385000;0.002385;2385000;14;0
"Process 253";1;"Application:User_Code";0.009706;9706000;0.024629;24629047;0;0
"Process 253";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;14;0
"Process 253";1;"MPI:MPI_Wait";0.009927;9927000;0.009927;9927000;28;0
"Process 402";1;"MPI:MPI_Barrier";0.00981605;9816049;0.00981605;9816049;1;0
"Process 402";1;"MPI:MPI_Isend";0.001765;1765000;0.001765;1765000;12;0
"Process 402";1;"Application:User_Code";0.005793;5793000;0.024629;24629047;0;0
"Process 402";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;12;0
"Process 402";1;"MPI:MPI_Wait";0.007242;7241998;0.007242;7241998;24;0
"Process 105";1;"MPI:MPI_Barrier";0.00146205;1462049;0.00146205;1462049;1;0
"Process 105";1;"MPI:MPI_Isend";0.002612;2612000;0.002612;2612000;17;0
"Process 105";1;"Application:User_Code";0.009483;9482999;0.024629;24629047;0;0
"Process 105";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;17;0
"Process 105";1;"MPI:MPI_Wait";0.011057;11056999;0.011057;11056999;34;0
"Process 254";1;"MPI:MPI_Barrier";0.00230205;2302047;0.00230205;2302047;1;0
"Process 254";1;"MPI:MPI_Isend";0.001241;1241000;0.001241;1241000;14;0
"Process 254";1;"Application:User_Code";0.010299;10299000;0.024629;24629047;0;0
"Process 254";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;14;0
"Process 254";1;"MPI:MPI_Wait";0.010775;10775000;0.010775;10775000;28;0
"Process 403";1;"MPI:MPI_Barrier";0.00725205;7252050;0.00725205;7252050;1;0
"Process 403";1;"MPI:MPI_Isend";0.002368;2368000;0.002368;2368000;13;0
"Process 403";1;"Application:User_Code";0.007847;7846998;0.024629;24629047;0;0
"Process 403";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;13;0
"Process 403";1;"MPI:MPI_Wait";0.00715;7149999;0.00715;7149999;26;0
"Process 106";1;"MPI:MPI_Barrier";0.00105205;1052049;0.00105205;1052049;1;0
"Process 106";1;"MPI:MPI_Isend";0.00181;1810000;0.00181;1810000;14;0
"Process 106";1;"Application:User_Code";0.009997;9996999;0.024629;24629047;0;0
"Process 106";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;14;0
"Process 106";1;"MPI:MPI_Wait";0.011757;11756999;0.011757;11756999;28;0
"Process 255";1;"MPI:MPI_Barrier";0.00215405;2154047;0.00215405;2154047;1;0
"Process 255";1;"MPI:MPI_Isend";0.001911;1911000;0.001911;1911000;15;0
"Process 255";1;"Application:User_Code";0.010261;10261000;0.024629;24629047;0;0
"Process 255";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;15;0
"Process 255";1;"MPI:MPI_Wait";0.010289;10289000;0.010289;10289000;30;0
"Process 404";1;"MPI:MPI_Barrier";0.00741005;7410050;0.00741005;7410050;1;0
"Process 404";1;"MPI:MPI_Isend";0.001606;1606000;0.001606;1606000;13;0
"Process 404";1;"Application:User_Code";0.007446;7445999;0.024629;24629047;0;0
"Process 404";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;13;0
"Process 404";1;"MPI:MPI_Wait";0.008157;8156998;0.008157;8156998;26;0
"Process 107";1;"MPI:MPI_Barrier";0.00648905;6489048;0.00648905;6489048;1;0
"Process 107";1;"MPI:MPI_Isend";0.001603;1603000;0.001603;1603000;11;0
"Process 107";1;"Application:User_Code";0.005717;5717000;0.024629;24629047;0;0
"Process 107";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;11;0
"Process 107";1;"MPI:MPI_Wait";0.010812;10811999;0.010812;10811999;22;0
"Process 256";1;"MPI:MPI_Barrier";0.00224305;2243047;0.00224305;2243047;1;0
"Process 256";1;"MPI:MPI_Isend";0.002548;2548000;0.002548;2548000;15;0
"Process 256";1;"Application:User_Code";0.009566;9566000;0.024629;24629047;0;0
"Process 256";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;15;0
"Process 256";1;"MPI:MPI_Wait";0.010259;10259000;0.010259;10259000;30;0
"Process 405";1;"MPI:MPI_Barrier";0.00774805;7748050;0.00774805;7748050;1;0
"Process 405";1;"MPI:MPI_Isend";0.001394;1394000;0.001394;1394000;13;0
"Process 405";1;"Application:User_Code";0.006595;6594999;0.024629;24629047;0;0
"Process 405";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;13;0
"Process 405";1;"MPI:MPI_Wait";0.00888;8879998;0.00888;8879998;26;0
"Process 108";1;"MPI:MPI_Barrier";0.000995049;995049;0.000995049;995049;1;0
"Process 108";1;"MPI:MPI_Isend";0.002304;2304000;0.002304;2304000;18;0
"Process 108";1;"Application:User_Code";0.010074;10073999;0.024629;24629047;0;0
"Process 108";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;18;0
"Process 108";1;"MPI:MPI_Wait";0.01124;11239999;0.01124;11239999;36;0
"Process 257";1;"MPI:MPI_Barrier";0.00194505;1945047;0.00194505;1945047;1;0
"Process 257";1;"MPI:MPI_Isend";0.00118;1180000;0.00118;1180000;17;0
"Process 257";1;"Application:User_Code";0.009789;9789000;0.024629;24629047;0;0
"Process 257";1;"MPI:MPI_Irecv";1.9e-05;19000;1.9e-05;19000;17;0
"Process 257";1;"MPI:MPI_Wait";0.011696;11696000;0.011696;11696000;34;0
"Process 406";1;"MPI:MPI_Barrier";0.00763005;7630050;0.00763005;7630050;1;0
"Process 406";1;"MPI:MPI_Isend";0.003254;3253999;0.003254;3253999;11;0
"Process 406";1;"Application:User_Code";0.006884;6883999;0.024629;24629047;0;0
"Process 406";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 406";1;"MPI:MPI_Wait";0.006851;6850999;0.006851;6850999;22;0
"Process 109";1;"MPI:MPI_Barrier";0.000888049;888049;0.000888049;888049;1;0
"Process 109";1;"MPI:MPI_Isend";0.003223;3223000;0.003223;3223000;16;0
"Process 109";1;"Application:User_Code";0.010476;10475999;0.024629;24629047;0;0
"Process 109";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;16;0
"Process 109";1;"MPI:MPI_Wait";0.010027;10026999;0.010027;10026999;32;0
"Process 258";1;"MPI:MPI_Barrier";0.00127505;1275047;0.00127505;1275047;1;0
"Process 258";1;"MPI:MPI_Isend";0.003994;3994000;0.003994;3994000;16;0
"Process 258";1;"Application:User_Code";0.011257;11257000;0.024629;24629047;0;0
"Process 258";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;16;0
"Process 258";1;"MPI:MPI_Wait";0.008088;8088000;0.008088;8088000;32;0
"Process 407";1;"MPI:MPI_Barrier";0.00779605;7796050;0.00779605;7796050;1;0
"Process 407";1;"MPI:MPI_Isend";0.002406;2406000;0.002406;2406000;12;0
"Process 407";1;"Application:User_Code";0.007091;7090999;0.024629;24629047;0;0
"Process 407";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 407";1;"MPI:MPI_Wait";0.007324;7323998;0.007324;7323998;24;0
"Process 110";1;"MPI:MPI_Barrier";0.00255705;2557049;0.00255705;2557049;1;0
"Process 110";1;"MPI:MPI_Isend";0.0015;1500000;0.0015;1500000;15;0
"Process 110";1;"Application:User_Code";0.007345;7344999;0.024629;24629047;0;0
"Process 110";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;15;0
"Process 110";1;"MPI:MPI_Wait";0.013212;13211999;0.013212;13211999;30;0
"Process 259";1;"MPI:MPI_Barrier";0.00161905;1619047;0.00161905;1619047;1;0
"Process 259";1;"MPI:MPI_Isend";0.00253;2530000;0.00253;2530000;16;0
"Process 259";1;"Application:User_Code";0.010587;10587000;0.024629;24629047;0;0
"Process 259";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;16;0
"Process 259";1;"MPI:MPI_Wait";0.009878;9878000;0.009878;9878000;32;0
"Process 408";1;"MPI:MPI_Barrier";0.00773605;7736050;0.00773605;7736050;1;0
"Process 408";1;"MPI:MPI_Isend";0.001441;1441000;0.001441;1441000;10;0
"Process 408";1;"Application:User_Code";0.007268;7267999;0.024629;24629047;0;0
"Process 408";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;10;0
"Process 408";1;"MPI:MPI_Wait";0.008173;8172998;0.008173;8172998;20;0
"Process 111";1;"MPI:MPI_Barrier";0.00131705;1317049;0.00131705;1317049;1;0
"Process 111";1;"MPI:MPI_Isend";0.004081;4081000;0.004081;4081000;16;0
"Process 111";1;"Application:User_Code";0.009855;9854999;0.024629;24629047;0;0
"Process 111";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;16;0
"Process 111";1;"MPI:MPI_Wait";0.00936;9359999;0.00936;9359999;32;0
"Process 260";1;"MPI:MPI_Barrier";0.00248705;2487047;0.00248705;2487047;1;0
"Process 260";1;"MPI:MPI_Isend";0.00136;1360000;0.00136;1360000;17;0
"Process 260";1;"Application:User_Code";0.009923;9923000;0.024629;24629047;0;0
"Process 260";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;17;0
"Process 260";1;"MPI:MPI_Wait";0.010844;10844000;0.010844;10844000;34;0
"Process 409";1;"MPI:MPI_Barrier";0.00997805;9978049;0.00997805;9978049;1;0
"Process 409";1;"MPI:MPI_Isend";0.001522;1522000;0.001522;1522000;7;0
"Process 409";1;"Application:User_Code";0.006187;6186999;0.024629;24629047;0;0
"Process 409";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;7;0
"Process 409";1;"MPI:MPI_Wait";0.006931;6930999;0.006931;6930999;14;0
"Process 112";1;"MPI:MPI_Barrier";0.00132205;1322049;0.00132205;1322049;1;0
"Process 112";1;"MPI:MPI_Isend";0.00247;2470000;0.00247;2470000;16;0
"Process 112";1;"Application:User_Code";0.010525;10524999;0.024629;24629047;0;0
"Process 112";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;16;0
"Process 112";1;"MPI:MPI_Wait";0.010297;10296999;0.010297;10296999;32;0
"Process 261";1;"MPI:MPI_Barrier";0.00171205;1712047;0.00171205;1712047;1;0
"Process 261";1;"MPI:MPI_Isend";0.00114;1140000;0.00114;1140000;13;0
"Process 261";1;"Application:User_Code";0.010165;10165000;0.024629;24629047;0;0
"Process 261";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;13;0
"Process 261";1;"MPI:MPI_Wait";0.011597;11597000;0.011597;11597000;26;0
"Process 410";1;"MPI:MPI_Barrier";0.012544;12544049;0.012544;12544049;1;0
"Process 410";1;"MPI:MPI_Isend";0.001243;1243000;0.001243;1243000;9;0
"Process 410";1;"Application:User_Code";0.004418;4417999;0.024629;24629047;0;0
"Process 410";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;9;0
"Process 410";1;"MPI:MPI_Wait";0.006413;6412999;0.006413;6412999;18;0
"Process 113";1;"MPI:MPI_Barrier";0.00709305;7093048;0.00709305;7093048;1;0
"Process 113";1;"MPI:MPI_Isend";0.001022;1022000;0.001022;1022000;16;0
"Process 113";1;"Application:User_Code";0.005524;5524000;0.024629;24629047;0;0
"Process 113";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;16;0
"Process 113";1;"MPI:MPI_Wait";0.010976;10975999;0.010976;10975999;32;0
"Process 262";1;"MPI:MPI_Barrier";0.00140705;1407047;0.00140705;1407047;1;0
"Process 262";1;"MPI:MPI_Isend";0.002732;2732000;0.002732;2732000;17;0
"Process 262";1;"Application:User_Code";0.010898;10898000;0.024629;24629047;0;0
"Process 262";1;"MPI:MPI_Irecv";1.8e-05;18000;1.8e-05;18000;17;0
"Process 262";1;"MPI:MPI_Wait";0.009574;9574000;0.009574;9574000;34;0
"Process 411";1;"MPI:MPI_Barrier";0.00923905;9239049;0.00923905;9239049;1;0
"Process 411";1;"MPI:MPI_Isend";0.001628;1628000;0.001628;1628000;10;0
"Process 411";1;"Application:User_Code";0.006313;6312999;0.024629;24629047;0;0
"Process 411";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;10;0
"Process 411";1;"MPI:MPI_Wait";0.00744;7439999;0.00744;7439999;20;0
"Process 114";1;"MPI:MPI_Barrier";0.00201005;2010049;0.00201005;2010049;1;0
"Process 114";1;"MPI:MPI_Isend";0.005388;5387999;0.005388;5387999;14;0
"Process 114";1;"Application:User_Code";0.009253;9252999;0.024629;24629047;0;0
"Process 114";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;14;0
"Process 114";1;"MPI:MPI_Wait";0.007962;7962000;0.007962;7962000;28;0
"Process 263";1;"MPI:MPI_Barrier";0.00194405;1944047;0.00194405;1944047;1;0
"Process 263";1;"MPI:MPI_Isend";0.003295;3295000;0.003295;3295000;13;0
"Process 263";1;"Application:User_Code";0.009551;9551000;0.024629;24629047;0;0
"Process 263";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;13;0
"Process 263";1;"MPI:MPI_Wait";0.009828;9828000;0.009828;9828000;26;0
"Process 412";1;"MPI:MPI_Barrier";0.011292;11292049;0.011292;11292049;1;0
"Process 412";1;"MPI:MPI_Isend";0.001558;1558000;0.001558;1558000;10;0
"Process 412";1;"Application:User_Code";0.005437;5436999;0.024629;24629047;0;0
"Process 412";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;10;0
"Process 412";1;"MPI:MPI_Wait";0.006333;6332999;0.006333;6332999;20;0
"Process 115";1;"MPI:MPI_Barrier";0.00153905;1539049;0.00153905;1539049;1;0
"Process 115";1;"MPI:MPI_Isend";0.001158;1158000;0.001158;1158000;14;0
"Process 115";1;"Application:User_Code";0.009861;9860999;0.024629;24629047;0;0
"Process 115";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;14;0
"Process 115";1;"MPI:MPI_Wait";0.012055;12054999;0.012055;12054999;28;0
"Process 264";1;"MPI:MPI_Barrier";0.00276105;2761047;0.00276105;2761047;1;0
"Process 264";1;"MPI:MPI_Isend";0.001362;1362000;0.001362;1362000;14;0
"Process 264";1;"Application:User_Code";0.00816;8160000;0.024629;24629047;0;0
"Process 264";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;14;0
"Process 264";1;"MPI:MPI_Wait";0.01233;12330000;0.01233;12330000;28;0
"Process 413";1;"MPI:MPI_Barrier";0.00895405;8954049;0.00895405;8954049;1;0
"Process 413";1;"MPI:MPI_Isend";0.001594;1594000;0.001594;1594000;12;0
"Process 413";1;"Application:User_Code";0.007074;7073999;0.024629;24629047;0;0
"Process 413";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;12;0
"Process 413";1;"MPI:MPI_Wait";0.006992;6991999;0.006992;6991999;24;0
"Process 116";1;"MPI:MPI_Barrier";0.00842705;8427048;0.00842705;8427048;1;0
"Process 116";1;"MPI:MPI_Isend";0.00161;1610000;0.00161;1610000;14;0
"Process 116";1;"Application:User_Code";0.004741;4741000;0.024629;24629047;0;0
"Process 116";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;14;0
"Process 116";1;"MPI:MPI_Wait";0.00984;9839999;0.00984;9839999;28;0
"Process 265";1;"MPI:MPI_Barrier";0.00468605;4686047;0.00468605;4686047;1;0
"Process 265";1;"MPI:MPI_Isend";0.002645;2645000;0.002645;2645000;12;0
"Process 265";1;"Application:User_Code";0.00859;8590000;0.024629;24629047;0;0
"Process 265";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 265";1;"MPI:MPI_Wait";0.008696;8696000;0.008696;8696000;24;0
"Process 414";1;"MPI:MPI_Barrier";0.00721805;7218050;0.00721805;7218050;1;0
"Process 414";1;"MPI:MPI_Isend";0.001756;1756000;0.001756;1756000;12;0
"Process 414";1;"Application:User_Code";0.007247;7246999;0.024629;24629047;0;0
"Process 414";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;12;0
"Process 414";1;"MPI:MPI_Wait";0.008393;8392998;0.008393;8392998;24;0
"Process 117";1;"MPI:MPI_Barrier";0.00140705;1407049;0.00140705;1407049;1;0
"Process 117";1;"MPI:MPI_Isend";0.00262;2620000;0.00262;2620000;14;0
"Process 117";1;"Application:User_Code";0.009338;9337999;0.024629;24629047;0;0
"Process 117";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;14;0
"Process 117";1;"MPI:MPI_Wait";0.01125;11249999;0.01125;11249999;28;0
"Process 266";1;"MPI:MPI_Barrier";0.00248205;2482047;0.00248205;2482047;1;0
"Process 266";1;"MPI:MPI_Isend";0.002996;2996000;0.002996;2996000;15;0
"Process 266";1;"Application:User_Code";0.009389;9389000;0.024629;24629047;0;0
"Process 266";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;15;0
"Process 266";1;"MPI:MPI_Wait";0.009748;9748000;0.009748;9748000;30;0
"Process 415";1;"MPI:MPI_Barrier";0.00689805;6898050;0.00689805;6898050;1;0
"Process 415";1;"MPI:MPI_Isend";0.003205;3204999;0.003205;3204999;12;0
"Process 415";1;"Application:User_Code";0.007532;7531999;0.024629;24629047;0;0
"Process 415";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;12;0
"Process 415";1;"MPI:MPI_Wait";0.006979;6978999;0.006979;6978999;24;0
"Process 118";1;"MPI:MPI_Barrier";0.000928049;928049;0.000928049;928049;1;0
"Process 118";1;"MPI:MPI_Isend";0.002735;2735000;0.002735;2735000;14;0
"Process 118";1;"Application:User_Code";0.009852;9851999;0.024629;24629047;0;0
"Process 118";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;14;0
"Process 118";1;"MPI:MPI_Wait";0.011101;11100999;0.011101;11100999;28;0
"Process 267";1;"MPI:MPI_Barrier";0.00273005;2730047;0.00273005;2730047;1;0
"Process 267";1;"MPI:MPI_Isend";0.001281;1281000;0.001281;1281000;13;0
"Process 267";1;"Application:User_Code";0.00859;8590000;0.024629;24629047;0;0
"Process 267";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;13;0
"Process 267";1;"MPI:MPI_Wait";0.012015;12015000;0.012015;12015000;26;0
"Process 416";1;"MPI:MPI_Barrier";0.00722205;7222050;0.00722205;7222050;1;0
"Process 416";1;"MPI:MPI_Isend";0.001448;1448000;0.001448;1448000;12;0
"Process 416";1;"Application:User_Code";0.007297;7296999;0.024629;24629047;0;0
"Process 416";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;12;0
"Process 416";1;"MPI:MPI_Wait";0.008649;8648998;0.008649;8648998;24;0
"Process 119";1;"MPI:MPI_Barrier";0.00251105;2511049;0.00251105;2511049;1;0
"Process 119";1;"MPI:MPI_Isend";0.000906;906000;0.000906;906000;13;0
"Process 119";1;"Application:User_Code";0.00676;6759999;0.024629;24629047;0;0
"Process 119";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;13;0
"Process 119";1;"MPI:MPI_Wait";0.014442;14441999;0.014442;14441999;26;0
"Process 268";1;"MPI:MPI_Barrier";0.00342605;3426047;0.00342605;3426047;1;0
"Process 268";1;"MPI:MPI_Isend";0.000987;987000;0.000987;987000;12;0
"Process 268";1;"Application:User_Code";0.008354;8354000;0.024629;24629047;0;0
"Process 268";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 268";1;"MPI:MPI_Wait";0.01185;11850000;0.01185;11850000;24;0
"Process 417";1;"MPI:MPI_Barrier";0.00705105;7051050;0.00705105;7051050;1;0
"Process 417";1;"MPI:MPI_Isend";0.001772;1772000;0.001772;1772000;11;0
"Process 417";1;"Application:User_Code";0.00738;7379999;0.024629;24629047;0;0
"Process 417";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;11;0
"Process 417";1;"MPI:MPI_Wait";0.008413;8412998;0.008413;8412998;22;0
"Process 120";1;"MPI:MPI_Barrier";0.00238505;2385049;0.00238505;2385049;1;0
"Process 120";1;"MPI:MPI_Isend";0.001673;1673000;0.001673;1673000;14;0
"Process 120";1;"Application:User_Code";0.008542;8541999;0.024629;24629047;0;0
"Process 120";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;14;0
"Process 120";1;"MPI:MPI_Wait";0.012015;12014999;0.012015;12014999;28;0
"Process 269";1;"MPI:MPI_Barrier";0.00253305;2533047;0.00253305;2533047;1;0
"Process 269";1;"MPI:MPI_Isend";0.003009;3009000;0.003009;3009000;14;0
"Process 269";1;"Application:User_Code";0.009977;9977000;0.024629;24629047;0;0
"Process 269";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;14;0
"Process 269";1;"MPI:MPI_Wait";0.009098;9098000;0.009098;9098000;28;0
"Process 418";1;"MPI:MPI_Barrier";0.00680005;6800050;0.00680005;6800050;1;0
"Process 418";1;"MPI:MPI_Isend";0.00671;6709999;0.00671;6709999;11;0
"Process 418";1;"Application:User_Code";0.007433;7432999;0.024629;24629047;0;0
"Process 418";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;11;0
"Process 418";1;"MPI:MPI_Wait";0.003672;3671999;0.003672;3671999;22;0
"Process 121";1;"MPI:MPI_Barrier";0.00258105;2581049;0.00258105;2581049;1;0
"Process 121";1;"MPI:MPI_Isend";0.001592;1592000;0.001592;1592000;13;0
"Process 121";1;"Application:User_Code";0.008767;8766999;0.024629;24629047;0;0
"Process 121";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;13;0
"Process 121";1;"MPI:MPI_Wait";0.011677;11676999;0.011677;11676999;26;0
"Process 270";1;"MPI:MPI_Barrier";0.00284905;2849047;0.00284905;2849047;1;0
"Process 270";1;"MPI:MPI_Isend";0.006919;6919000;0.006919;6919000;15;0
"Process 270";1;"Application:User_Code";0.009498;9498000;0.024629;24629047;0;0
"Process 270";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;15;0
"Process 270";1;"MPI:MPI_Wait";0.005347;5347000;0.005347;5347000;30;0
"Process 419";1;"MPI:MPI_Barrier";0.010589;10589049;0.010589;10589049;1;0
"Process 419";1;"MPI:MPI_Isend";0.001381;1381000;0.001381;1381000;10;0
"Process 419";1;"Application:User_Code";0.006213;6212999;0.024629;24629047;0;0
"Process 419";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;10;0
"Process 419";1;"MPI:MPI_Wait";0.006436;6435999;0.006436;6435999;20;0
"All_Processes";480;"MPI:MPI_Barrier";2.45585;2455845367;2.45585;2455845367;479;0
"All_Processes";480;"MPI:MPI_Isend";1.27038;1270381962;1.27038;1270381962;6214;0
"All_Processes";480;"Application:User_Code";3.85853;3858534385;11.8219;11821942560;0;0
"All_Processes";480;"MPI:MPI_Irecv";0.006074;6074000;0.006074;6074000;6214;0
"All_Processes";480;"MPI:MPI_Wait";4.23111;4231106846;4.23111;4231106846;12428;0
"Process 122";1;"MPI:MPI_Barrier";0.00768105;7681048;0.00768105;7681048;1;0
"Process 122";1;"MPI:MPI_Isend";0.000911;911000;0.000911;911000;14;0
"Process 122";1;"Application:User_Code";0.005154;5154000;0.024629;24629047;0;0
"Process 122";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;14;0
"Process 122";1;"MPI:MPI_Wait";0.01087;10869999;0.01087;10869999;28;0
"Process 271";1;"MPI:MPI_Barrier";0.00484805;4848047;0.00484805;4848047;1;0
"Process 271";1;"MPI:MPI_Isend";0.001912;1912000;0.001912;1912000;15;0
"Process 271";1;"Application:User_Code";0.008284;8284000;0.024629;24629047;0;0
"Process 271";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;15;0
"Process 271";1;"MPI:MPI_Wait";0.00957;9570000;0.00957;9570000;30;0
"Process 420";1;"MPI:MPI_Barrier";0.00809705;8097049;0.00809705;8097049;1;0
"Process 420";1;"MPI:MPI_Isend";0.001651;1651000;0.001651;1651000;9;0
"Process 420";1;"Application:User_Code";0.0069;6900000;0.024629;24629047;0;0
"Process 420";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;9;0
"Process 420";1;"MPI:MPI_Wait";0.007971;7970998;0.007971;7970998;18;0
"Process 123";1;"MPI:MPI_Barrier";0.00198705;1987049;0.00198705;1987049;1;0
"Process 123";1;"MPI:MPI_Isend";0.001453;1453000;0.001453;1453000;14;0
"Process 123";1;"Application:User_Code";0.00839;8389999;0.024629;24629047;0;0
"Process 123";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;14;0
"Process 123";1;"MPI:MPI_Wait";0.012785;12784999;0.012785;12784999;28;0
"Process 272";1;"MPI:MPI_Barrier";0.00286305;2863047;0.00286305;2863047;1;0
"Process 272";1;"MPI:MPI_Isend";0.001019;1019000;0.001019;1019000;10;0
"Process 272";1;"Application:User_Code";0.008758;8758000;0.024629;24629047;0;0
"Process 272";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;10;0
"Process 272";1;"MPI:MPI_Wait";0.011979;11979000;0.011979;11979000;20;0
"Process 421";1;"MPI:MPI_Barrier";0.00984505;9845049;0.00984505;9845049;1;0
"Process 421";1;"MPI:MPI_Isend";0.002433;2433000;0.002433;2433000;10;0
"Process 421";1;"Application:User_Code";0.005954;5953999;0.024629;24629047;0;0
"Process 421";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;10;0
"Process 421";1;"MPI:MPI_Wait";0.006387;6386999;0.006387;6386999;20;0
"Process 124";1;"MPI:MPI_Barrier";0.00237405;2374049;0.00237405;2374049;1;0
"Process 124";1;"MPI:MPI_Isend";0.003897;3897000;0.003897;3897000;13;0
"Process 124";1;"Application:User_Code";0.008707;8706999;0.024629;24629047;0;0
"Process 124";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;13;0
"Process 124";1;"MPI:MPI_Wait";0.009637;9636999;0.009637;9636999;26;0
"Process 273";1;"MPI:MPI_Barrier";0.00284805;2848047;0.00284805;2848047;1;0
"Process 273";1;"MPI:MPI_Isend";0.002239;2239000;0.002239;2239000;14;0
"Process 273";1;"Application:User_Code";0.009408;9408000;0.024629;24629047;0;0
"Process 273";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;14;0
"Process 273";1;"MPI:MPI_Wait";0.010122;10122000;0.010122;10122000;28;0
"Process 422";1;"MPI:MPI_Barrier";0.00687905;6879050;0.00687905;6879050;1;0
"Process 422";1;"MPI:MPI_Isend";0.00555;5549999;0.00555;5549999;12;0
"Process 422";1;"Application:User_Code";0.007457;7456999;0.024629;24629047;0;0
"Process 422";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;12;0
"Process 422";1;"MPI:MPI_Wait";0.00473;4729999;0.00473;4729999;24;0
"Process 125";1;"MPI:MPI_Barrier";0.00732205;7322048;0.00732205;7322048;1;0
"Process 125";1;"MPI:MPI_Isend";0.001801;1801000;0.001801;1801000;11;0
"Process 125";1;"Application:User_Code";0.00522;5220000;0.024629;24629047;0;0
"Process 125";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 125";1;"MPI:MPI_Wait";0.010276;10275999;0.010276;10275999;22;0
"Process 274";1;"MPI:MPI_Barrier";0.00311805;3118047;0.00311805;3118047;1;0
"Process 274";1;"MPI:MPI_Isend";0.001872;1872000;0.001872;1872000;12;0
"Process 274";1;"Application:User_Code";0.008609;8609000;0.024629;24629047;0;0
"Process 274";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;12;0
"Process 274";1;"MPI:MPI_Wait";0.011017;11017000;0.011017;11017000;24;0
"Process 423";1;"MPI:MPI_Barrier";0.00689605;6896050;0.00689605;6896050;1;0
"Process 423";1;"MPI:MPI_Isend";0.001573;1573000;0.001573;1573000;13;0
"Process 423";1;"Application:User_Code";0.007581;7580999;0.024629;24629047;0;0
"Process 423";1;"MPI:MPI_Irecv";1.8e-05;18000;1.8e-05;18000;13;0
"Process 423";1;"MPI:MPI_Wait";0.008561;8560998;0.008561;8560998;26;0
"Process 126";1;"MPI:MPI_Barrier";0.00283905;2839049;0.00283905;2839049;1;0
"Process 126";1;"MPI:MPI_Isend";0.002075;2075000;0.002075;2075000;12;0
"Process 126";1;"Application:User_Code";0.007896;7895999;0.024629;24629047;0;0
"Process 126";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 126";1;"MPI:MPI_Wait";0.011808;11807999;0.011808;11807999;24;0
"Process 275";1;"MPI:MPI_Barrier";0.00312205;3122047;0.00312205;3122047;1;0
"Process 275";1;"MPI:MPI_Isend";0.001371;1371000;0.001371;1371000;13;0
"Process 275";1;"Application:User_Code";0.008357;8357000;0.024629;24629047;0;0
"Process 275";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;13;0
"Process 275";1;"MPI:MPI_Wait";0.011768;11768000;0.011768;11768000;26;0
"Process 424";1;"MPI:MPI_Barrier";0.00689705;6897050;0.00689705;6897050;1;0
"Process 424";1;"MPI:MPI_Isend";0.002773;2772999;0.002773;2772999;15;0
"Process 424";1;"Application:User_Code";0.007997;7996999;0.024629;24629047;0;0
"Process 424";1;"MPI:MPI_Irecv";1.9e-05;19000;1.9e-05;19000;15;0
"Process 424";1;"MPI:MPI_Wait";0.006943;6942999;0.006943;6942999;30;0
"Process 127";1;"MPI:MPI_Barrier";0.00222905;2229049;0.00222905;2229049;1;0
"Process 127";1;"MPI:MPI_Isend";0.002971;2971000;0.002971;2971000;12;0
"Process 127";1;"Application:User_Code";0.007855;7854999;0.024629;24629047;0;0
"Process 127";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 127";1;"MPI:MPI_Wait";0.011563;11562999;0.011563;11562999;24;0
"Process 276";1;"MPI:MPI_Barrier";0.00266105;2661047;0.00266105;2661047;1;0
"Process 276";1;"MPI:MPI_Isend";0.001469;1469000;0.001469;1469000;11;0
"Process 276";1;"Application:User_Code";0.009102;9102000;0.024629;24629047;0;0
"Process 276";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;11;0
"Process 276";1;"MPI:MPI_Wait";0.011386;11386000;0.011386;11386000;22;0
"Process 425";1;"MPI:MPI_Barrier";0.00670205;6702050;0.00670205;6702050;1;0
"Process 425";1;"MPI:MPI_Isend";0.00349;3489999;0.00349;3489999;14;0
"Process 425";1;"Application:User_Code";0.007921;7920999;0.024629;24629047;0;0
"Process 425";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;14;0
"Process 425";1;"MPI:MPI_Wait";0.0065;6499999;0.0065;6499999;28;0
"Process 128";1;"MPI:MPI_Barrier";0.00755805;7558048;0.00755805;7558048;1;0
"Process 128";1;"MPI:MPI_Isend";0.000954;954000;0.000954;954000;9;0
"Process 128";1;"Application:User_Code";0.004635;4635000;0.024629;24629047;0;0
"Process 128";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;9;0
"Process 128";1;"MPI:MPI_Wait";0.011473;11472999;0.011473;11472999;18;0
"Process 277";1;"MPI:MPI_Barrier";0.00401805;4018047;0.00401805;4018047;1;0
"Process 277";1;"MPI:MPI_Isend";0.001534;1534000;0.001534;1534000;10;0
"Process 277";1;"Application:User_Code";0.008393;8393000;0.024629;24629047;0;0
"Process 277";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;10;0
"Process 277";1;"MPI:MPI_Wait";0.010673;10673000;0.010673;10673000;20;0
"Process 426";1;"MPI:MPI_Barrier";0.00678605;6786050;0.00678605;6786050;1;0
"Process 426";1;"MPI:MPI_Isend";0.001813;1813000;0.001813;1813000;15;0
"Process 426";1;"Application:User_Code";0.007718;7717999;0.024629;24629047;0;0
"Process 426";1;"MPI:MPI_Irecv";1.8e-05;18000;1.8e-05;18000;15;0
"Process 426";1;"MPI:MPI_Wait";0.008294;8293998;0.008294;8293998;30;0
"Process 129";1;"MPI:MPI_Barrier";0.00321905;3219049;0.00321905;3219049;1;0
"Process 129";1;"MPI:MPI_Isend";0.001459;1459000;0.001459;1459000;11;0
"Process 129";1;"Application:User_Code";0.007982;7981999;0.024629;24629047;0;0
"Process 129";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 129";1;"MPI:MPI_Wait";0.011959;11958999;0.011959;11958999;22;0
"Process 278";1;"MPI:MPI_Barrier";0.00603305;6033047;0.00603305;6033047;1;0
"Process 278";1;"MPI:MPI_Isend";0.001657;1657000;0.001657;1657000;12;0
"Process 278";1;"Application:User_Code";0.006686;6686000;0.024629;24629047;0;0
"Process 278";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;12;0
"Process 278";1;"MPI:MPI_Wait";0.010239;10239000;0.010239;10239000;24;0
"Process 427";1;"MPI:MPI_Barrier";0.00668205;6682050;0.00668205;6682050;1;0
"Process 427";1;"MPI:MPI_Isend";0.001903;1903000;0.001903;1903000;13;0
"Process 427";1;"Application:User_Code";0.007785;7784999;0.024629;24629047;0;0
"Process 427";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;13;0
"Process 427";1;"MPI:MPI_Wait";0.008247;8246998;0.008247;8246998;26;0
"Process 130";1;"MPI:MPI_Barrier";0.00967705;9677048;0.00967705;9677048;1;0
"Process 130";1;"MPI:MPI_Isend";0.001007;1007000;0.001007;1007000;12;0
"Process 130";1;"Application:User_Code";0.004896;4896000;0.024629;24629047;0;0
"Process 130";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 130";1;"MPI:MPI_Wait";0.009039;9038999;0.009039;9038999;24;0
"Process 279";1;"MPI:MPI_Barrier";0.00416405;4164047;0.00416405;4164047;1;0
"Process 279";1;"MPI:MPI_Isend";0.001152;1152000;0.001152;1152000;10;0
"Process 279";1;"Application:User_Code";0.008106;8106000;0.024629;24629047;0;0
"Process 279";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;10;0
"Process 279";1;"MPI:MPI_Wait";0.011198;11198000;0.011198;11198000;20;0
"Process 428";1;"MPI:MPI_Barrier";0.00678505;6785050;0.00678505;6785050;1;0
"Process 428";1;"MPI:MPI_Isend";0.002641;2641000;0.002641;2641000;14;0
"Process 428";1;"Application:User_Code";0.007792;7791998;0.024629;24629047;0;0
"Process 428";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;14;0
"Process 428";1;"MPI:MPI_Wait";0.007398;7397999;0.007398;7397999;28;0
"Process 131";1;"MPI:MPI_Barrier";0.00186105;1861049;0.00186105;1861049;1;0
"Process 131";1;"MPI:MPI_Isend";0.003243;3243000;0.003243;3243000;14;0
"Process 131";1;"Application:User_Code";0.008379;8378999;0.024629;24629047;0;0
"Process 131";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;14;0
"Process 131";1;"MPI:MPI_Wait";0.01113;11129999;0.01113;11129999;28;0
"Process 280";1;"MPI:MPI_Barrier";0.00383805;3838047;0.00383805;3838047;1;0
"Process 280";1;"MPI:MPI_Isend";0.001602;1602000;0.001602;1602000;11;0
"Process 280";1;"Application:User_Code";0.008417;8417000;0.024629;24629047;0;0
"Process 280";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 280";1;"MPI:MPI_Wait";0.010762;10762000;0.010762;10762000;22;0
"Process 429";1;"MPI:MPI_Barrier";0.00681105;6811050;0.00681105;6811050;1;0
"Process 429";1;"MPI:MPI_Isend";0.002933;2932999;0.002933;2932999;12;0
"Process 429";1;"Application:User_Code";0.007442;7441999;0.024629;24629047;0;0
"Process 429";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 429";1;"MPI:MPI_Wait";0.007433;7432999;0.007433;7432999;24;0
"Process 132";1;"MPI:MPI_Barrier";0.00895405;8954048;0.00895405;8954048;1;0
"Process 132";1;"MPI:MPI_Isend";0.001258;1258000;0.001258;1258000;14;0
"Process 132";1;"Application:User_Code";0.005466;5466000;0.024629;24629047;0;0
"Process 132";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;14;0
"Process 132";1;"MPI:MPI_Wait";0.008937;8936999;0.008937;8936999;28;0
"Process 281";1;"MPI:MPI_Barrier";0.00345005;3450047;0.00345005;3450047;1;0
"Process 281";1;"MPI:MPI_Isend";0.001273;1273000;0.001273;1273000;12;0
"Process 281";1;"Application:User_Code";0.008331;8331000;0.024629;24629047;0;0
"Process 281";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;12;0
"Process 281";1;"MPI:MPI_Wait";0.011562;11562000;0.011562;11562000;24;0
"Process 430";1;"MPI:MPI_Barrier";0.00764205;7642050;0.00764205;7642050;1;0
"Process 430";1;"MPI:MPI_Isend";0.001429;1429000;0.001429;1429000;12;0
"Process 430";1;"Application:User_Code";0.007142;7141999;0.024629;24629047;0;0
"Process 430";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;12;0
"Process 430";1;"MPI:MPI_Wait";0.008403;8402998;0.008403;8402998;24;0
"Process 133";1;"MPI:MPI_Barrier";0.00243405;2434049;0.00243405;2434049;1;0
"Process 133";1;"MPI:MPI_Isend";0.005492;5491999;0.005492;5491999;13;0
"Process 133";1;"Application:User_Code";0.008506;8505999;0.024629;24629047;0;0
"Process 133";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;13;0
"Process 133";1;"MPI:MPI_Wait";0.008182;8182000;0.008182;8182000;26;0
"Process 282";1;"MPI:MPI_Barrier";0.00777405;7774047;0.00777405;7774047;1;0
"Process 282";1;"MPI:MPI_Isend";0.001123;1123000;0.001123;1123000;10;0
"Process 282";1;"Application:User_Code";0.006207;6207000;0.024629;24629047;0;0
"Process 282";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;10;0
"Process 282";1;"MPI:MPI_Wait";0.009514;9514000;0.009514;9514000;20;0
"Process 431";1;"MPI:MPI_Barrier";0.00805705;8057049;0.00805705;8057049;1;0
"Process 431";1;"MPI:MPI_Isend";0.001534;1534000;0.001534;1534000;12;0
"Process 431";1;"Application:User_Code";0.007429;7429000;0.024629;24629047;0;0
"Process 431";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;12;0
"Process 431";1;"MPI:MPI_Wait";0.007595;7594998;0.007595;7594998;24;0
"Process 134";1;"MPI:MPI_Barrier";0.00674605;6746048;0.00674605;6746048;1;0
"Process 134";1;"MPI:MPI_Isend";0.001043;1043000;0.001043;1043000;12;0
"Process 134";1;"Application:User_Code";0.00559;5590000;0.024629;24629047;0;0
"Process 134";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;12;0
"Process 134";1;"MPI:MPI_Wait";0.011236;11235999;0.011236;11235999;24;0
"Process 283";1;"MPI:MPI_Barrier";0.00318105;3181047;0.00318105;3181047;1;0
"Process 283";1;"MPI:MPI_Isend";0.0012;1200000;0.0012;1200000;12;0
"Process 283";1;"Application:User_Code";0.00843;8430000;0.024629;24629047;0;0
"Process 283";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 283";1;"MPI:MPI_Wait";0.011806;11806000;0.011806;11806000;24;0
"Process 432";1;"MPI:MPI_Barrier";0.00628205;6282047;0.00628205;6282047;1;0
"Process 432";1;"MPI:MPI_Isend";0.001204;1204000;0.001204;1204000;14;0
"Process 432";1;"Application:User_Code";0.008187;8187000;0.024629;24629047;0;0
"Process 432";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;14;0
"Process 432";1;"MPI:MPI_Wait";0.008944;8944000;0.008944;8944000;28;0
"Process 135";1;"MPI:MPI_Barrier";0.00399505;3995049;0.00399505;3995049;1;0
"Process 135";1;"MPI:MPI_Isend";0.004433;4433000;0.004433;4433000;13;0
"Process 135";1;"Application:User_Code";0.008097;8096999;0.024629;24629047;0;0
"Process 135";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;13;0
"Process 135";1;"MPI:MPI_Wait";0.008091;8090999;0.008091;8090999;26;0
"Process 284";1;"MPI:MPI_Barrier";0.00408805;4088047;0.00408805;4088047;1;0
"Process 284";1;"MPI:MPI_Isend";0.001399;1399000;0.001399;1399000;9;0
"Process 284";1;"Application:User_Code";0.007953;7953000;0.024629;24629047;0;0
"Process 284";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;9;0
"Process 284";1;"MPI:MPI_Wait";0.011178;11178000;0.011178;11178000;18;0
"Process 433";1;"MPI:MPI_Barrier";0.00631805;6318047;0.00631805;6318047;1;0
"Process 433";1;"MPI:MPI_Isend";0.00172;1720000;0.00172;1720000;13;0
"Process 433";1;"Application:User_Code";0.00833;8330000;0.024629;24629047;0;0
"Process 433";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;13;0
"Process 433";1;"MPI:MPI_Wait";0.008246;8246000;0.008246;8246000;26;0
"Process 136";1;"MPI:MPI_Barrier";0.00716305;7163048;0.00716305;7163048;1;0
"Process 136";1;"MPI:MPI_Isend";0.001153;1153000;0.001153;1153000;12;0
"Process 136";1;"Application:User_Code";0.005743;5743000;0.024629;24629047;0;0
"Process 136";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 136";1;"MPI:MPI_Wait";0.01056;10559999;0.01056;10559999;24;0
"Process 285";1;"MPI:MPI_Barrier";0.00438205;4382047;0.00438205;4382047;1;0
"Process 285";1;"MPI:MPI_Isend";0.002982;2982000;0.002982;2982000;14;0
"Process 285";1;"Application:User_Code";0.008631;8631000;0.024629;24629047;0;0
"Process 285";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;14;0
"Process 285";1;"MPI:MPI_Wait";0.008621;8621000;0.008621;8621000;28;0
"Process 434";1;"MPI:MPI_Barrier";0.00628005;6280047;0.00628005;6280047;1;0
"Process 434";1;"MPI:MPI_Isend";0.001472;1472000;0.001472;1472000;13;0
"Process 434";1;"Application:User_Code";0.008389;8389000;0.024629;24629047;0;0
"Process 434";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;13;0
"Process 434";1;"MPI:MPI_Wait";0.008474;8474000;0.008474;8474000;26;0
"Process 137";1;"MPI:MPI_Barrier";0.00252805;2528049;0.00252805;2528049;1;0
"Process 137";1;"MPI:MPI_Isend";0.001839;1839000;0.001839;1839000;14;0
"Process 137";1;"Application:User_Code";0.007725;7724999;0.024629;24629047;0;0
"Process 137";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;14;0
"Process 137";1;"MPI:MPI_Wait";0.012525;12524999;0.012525;12524999;28;0
"Process 286";1;"MPI:MPI_Barrier";0.00302505;3025047;0.00302505;3025047;1;0
"Process 286";1;"MPI:MPI_Isend";0.003109;3109000;0.003109;3109000;13;0
"Process 286";1;"Application:User_Code";0.009313;9313000;0.024629;24629047;0;0
"Process 286";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;13;0
"Process 286";1;"MPI:MPI_Wait";0.009167;9167000;0.009167;9167000;26;0
"Process 435";1;"MPI:MPI_Barrier";0.00633305;6333047;0.00633305;6333047;1;0
"Process 435";1;"MPI:MPI_Isend";0.0023;2300000;0.0023;2300000;12;0
"Process 435";1;"Application:User_Code";0.008492;8492000;0.024629;24629047;0;0
"Process 435";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;12;0
"Process 435";1;"MPI:MPI_Wait";0.00749;7490000;0.00749;7490000;24;0
"Process 138";1;"MPI:MPI_Barrier";0.00957305;9573048;0.00957305;9573048;1;0
"Process 138";1;"MPI:MPI_Isend";0.000977;977000;0.000977;977000;10;0
"Process 138";1;"Application:User_Code";0.005078;5078000;0.024629;24629047;0;0
"Process 138";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;10;0
"Process 138";1;"MPI:MPI_Wait";0.008992;8991999;0.008992;8991999;20;0
"Process 287";1;"MPI:MPI_Barrier";0.00294905;2949047;0.00294905;2949047;1;0
"Process 287";1;"MPI:MPI_Isend";0.006825;6825000;0.006825;6825000;14;0
"Process 287";1;"Application:User_Code";0.009044;9044000;0.024629;24629047;0;0
"Process 287";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;14;0
"Process 287";1;"MPI:MPI_Wait";0.005795;5795000;0.005795;5795000;28;0
"Process 436";1;"MPI:MPI_Barrier";0.00634605;6346047;0.00634605;6346047;1;0
"Process 436";1;"MPI:MPI_Isend";0.001881;1881000;0.001881;1881000;12;0
"Process 436";1;"Application:User_Code";0.008482;8482000;0.024629;24629047;0;0
"Process 436";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;12;0
"Process 436";1;"MPI:MPI_Wait";0.007907;7907000;0.007907;7907000;24;0
"Process 139";1;"MPI:MPI_Barrier";0.00308005;3080049;0.00308005;3080049;1;0
"Process 139";1;"MPI:MPI_Isend";0.001737;1737000;0.001737;1737000;14;0
"Process 139";1;"Application:User_Code";0.007989;7988999;0.024629;24629047;0;0
"Process 139";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;14;0
"Process 139";1;"MPI:MPI_Wait";0.011808;11807999;0.011808;11807999;28;0
"Process 288";1;"MPI:MPI_Barrier";0.00262005;2620049;0.00262005;2620049;1;0
"Process 288";1;"MPI:MPI_Isend";0.002128;2128000;0.002128;2128000;12;0
"Process 288";1;"Application:User_Code";0.009117;9116999;0.024629;24629047;0;0
"Process 288";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;12;0
"Process 288";1;"MPI:MPI_Wait";0.010755;10754999;0.010755;10754999;24;0
"Process 437";1;"MPI:MPI_Barrier";0.00661805;6618047;0.00661805;6618047;1;0
"Process 437";1;"MPI:MPI_Isend";0.002154;2154000;0.002154;2154000;11;0
"Process 437";1;"Application:User_Code";0.008185;8185000;0.024629;24629047;0;0
"Process 437";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 437";1;"MPI:MPI_Wait";0.007662;7662000;0.007662;7662000;22;0
"Process 140";1;"MPI:MPI_Barrier";0.00507205;5072049;0.00507205;5072049;1;0
"Process 140";1;"MPI:MPI_Isend";0.00256;2560000;0.00256;2560000;11;0
"Process 140";1;"Application:User_Code";0.00664;6639999;0.024629;24629047;0;0
"Process 140";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;11;0
"Process 140";1;"MPI:MPI_Wait";0.010346;10345999;0.010346;10345999;22;0
"Process 289";1;"MPI:MPI_Barrier";0.00274305;2743049;0.00274305;2743049;1;0
"Process 289";1;"MPI:MPI_Isend";0.001844;1844000;0.001844;1844000;14;0
"Process 289";1;"Application:User_Code";0.008646;8645999;0.024629;24629047;0;0
"Process 289";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;14;0
"Process 289";1;"MPI:MPI_Wait";0.011384;11383999;0.011384;11383999;28;0
"Process 438";1;"MPI:MPI_Barrier";0.00778405;7784047;0.00778405;7784047;1;0
"Process 438";1;"MPI:MPI_Isend";0.001558;1558000;0.001558;1558000;13;0
"Process 438";1;"Application:User_Code";0.007822;7822000;0.024629;24629047;0;0
"Process 438";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;13;0
"Process 438";1;"MPI:MPI_Wait";0.007449;7449000;0.007449;7449000;26;0
"Process 141";1;"MPI:MPI_Barrier";0.00277105;2771049;0.00277105;2771049;1;0
"Process 141";1;"MPI:MPI_Isend";0.003579;3579000;0.003579;3579000;18;0
"Process 141";1;"Application:User_Code";0.008267;8266999;0.024629;24629047;0;0
"Process 141";1;"MPI:MPI_Irecv";1.8e-05;18000;1.8e-05;18000;18;0
"Process 141";1;"MPI:MPI_Wait";0.009994;9993999;0.009994;9993999;36;0
"Process 290";1;"MPI:MPI_Barrier";0.00582105;5821049;0.00582105;5821049;1;0
"Process 290";1;"MPI:MPI_Isend";0.001715;1715000;0.001715;1715000;14;0
"Process 290";1;"Application:User_Code";0.007614;7613998;0.024629;24629047;0;0
"Process 290";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;14;0
"Process 290";1;"MPI:MPI_Wait";0.009463;9463000;0.009463;9463000;28;0
"Process 439";1;"MPI:MPI_Barrier";0.00633205;6332047;0.00633205;6332047;1;0
"Process 439";1;"MPI:MPI_Isend";0.002209;2209000;0.002209;2209000;13;0
"Process 439";1;"Application:User_Code";0.008862;8862000;0.024629;24629047;0;0
"Process 439";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;13;0
"Process 439";1;"MPI:MPI_Wait";0.007212;7212000;0.007212;7212000;26;0
"Process 142";1;"MPI:MPI_Barrier";0.00500105;5001049;0.00500105;5001049;1;0
"Process 142";1;"MPI:MPI_Isend";0.003131;3131000;0.003131;3131000;14;0
"Process 142";1;"Application:User_Code";0.007512;7511999;0.024629;24629047;0;0
"Process 142";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;14;0
"Process 142";1;"MPI:MPI_Wait";0.008974;8973999;0.008974;8973999;28;0
"Process 291";1;"MPI:MPI_Barrier";0.00263105;2631049;0.00263105;2631049;1;0
"Process 291";1;"MPI:MPI_Isend";0.004014;4013999;0.004014;4013999;12;0
"Process 291";1;"Application:User_Code";0.009523;9523000;0.024629;24629047;0;0
"Process 291";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 291";1;"MPI:MPI_Wait";0.00845;8449999;0.00845;8449999;24;0
"Process 440";1;"MPI:MPI_Barrier";0.00649005;6490047;0.00649005;6490047;1;0
"Process 440";1;"MPI:MPI_Isend";0.002009;2009000;0.002009;2009000;12;0
"Process 440";1;"Application:User_Code";0.008489;8489000;0.024629;24629047;0;0
"Process 440";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 440";1;"MPI:MPI_Wait";0.007629;7629000;0.007629;7629000;24;0
"Process 143";1;"MPI:MPI_Barrier";0.00211505;2115049;0.00211505;2115049;1;0
"Process 143";1;"MPI:MPI_Isend";0.00267;2670000;0.00267;2670000;18;0
"Process 143";1;"Application:User_Code";0.008259;8258999;0.024629;24629047;0;0
"Process 143";1;"MPI:MPI_Irecv";1.9e-05;19000;1.9e-05;19000;18;0
"Process 143";1;"MPI:MPI_Wait";0.011566;11565999;0.011566;11565999;36;0
"Process 292";1;"MPI:MPI_Barrier";0.00249405;2494049;0.00249405;2494049;1;0
"Process 292";1;"MPI:MPI_Isend";0.003479;3479000;0.003479;3479000;16;0
"Process 292";1;"Application:User_Code";0.00945;9449999;0.024629;24629047;0;0
"Process 292";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;16;0
"Process 292";1;"MPI:MPI_Wait";0.00919;9189999;0.00919;9189999;32;0
"Process 441";1;"MPI:MPI_Barrier";0.00661705;6617047;0.00661705;6617047;1;0
"Process 441";1;"MPI:MPI_Isend";0.001443;1443000;0.001443;1443000;13;0
"Process 441";1;"Application:User_Code";0.008493;8493000;0.024629;24629047;0;0
"Process 441";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;13;0
"Process 441";1;"MPI:MPI_Wait";0.008064;8064000;0.008064;8064000;26;0
"Process 144";1;"MPI:MPI_Barrier";0.00299105;2991046;0.00299105;2991046;1;0
"Process 144";1;"MPI:MPI_Isend";0.003203;3203000;0.003203;3203000;14;0
"Process 144";1;"Application:User_Code";0.009157;9157000;0.024629;24629047;0;0
"Process 144";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;14;0
"Process 144";1;"MPI:MPI_Wait";0.009264;9264001;0.009264;9264001;28;0
"Process 293";1;"MPI:MPI_Barrier";0.00334905;3349049;0.00334905;3349049;1;0
"Process 293";1;"MPI:MPI_Isend";0.003461;3460999;0.003461;3460999;12;0
"Process 293";1;"Application:User_Code";0.009171;9170999;0.024629;24629047;0;0
"Process 293";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 293";1;"MPI:MPI_Wait";0.008637;8637000;0.008637;8637000;24;0
"Process 442";1;"MPI:MPI_Barrier";0.00673805;6738047;0.00673805;6738047;1;0
"Process 442";1;"MPI:MPI_Isend";0.002065;2065000;0.002065;2065000;12;0
"Process 442";1;"Application:User_Code";0.008124;8124000;0.024629;24629047;0;0
"Process 442";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;12;0
"Process 442";1;"MPI:MPI_Wait";0.007688;7688000;0.007688;7688000;24;0
"Process 145";1;"MPI:MPI_Barrier";0.00440005;4400046;0.00440005;4400046;1;0
"Process 145";1;"MPI:MPI_Isend";0.010132;10132000;0.010132;10132000;15;0
"Process 145";1;"Application:User_Code";0.008195;8195000;0.024629;24629047;0;0
"Process 145";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;15;0
"Process 145";1;"MPI:MPI_Wait";0.001887;1887001;0.001887;1887001;30;0
"Process 294";1;"MPI:MPI_Barrier";0.00484905;4849049;0.00484905;4849049;1;0
"Process 294";1;"MPI:MPI_Isend";0.001835;1835000;0.001835;1835000;12;0
"Process 294";1;"Application:User_Code";0.00785;7849998;0.024629;24629047;0;0
"Process 294";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;12;0
"Process 294";1;"MPI:MPI_Wait";0.010086;10086000;0.010086;10086000;24;0
"Process 443";1;"MPI:MPI_Barrier";0.00652005;6520047;0.00652005;6520047;1;0
"Process 443";1;"MPI:MPI_Isend";0.001663;1663000;0.001663;1663000;12;0
"Process 443";1;"Application:User_Code";0.008272;8272000;0.024629;24629047;0;0
"Process 443";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 443";1;"MPI:MPI_Wait";0.008163;8163000;0.008163;8163000;24;0
"Process 146";1;"MPI:MPI_Barrier";0.00479505;4795046;0.00479505;4795046;1;0
"Process 146";1;"MPI:MPI_Isend";0.004377;4377000;0.004377;4377000;12;0
"Process 146";1;"Application:User_Code";0.008067;8067000;0.024629;24629047;0;0
"Process 146";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 146";1;"MPI:MPI_Wait";0.007379;7379001;0.007379;7379001;24;0
"Process 295";1;"MPI:MPI_Barrier";0.00286205;2862049;0.00286205;2862049;1;0
"Process 295";1;"MPI:MPI_Isend";0.001649;1648999;0.001649;1648999;13;0
"Process 295";1;"Application:User_Code";0.009107;9107000;0.024629;24629047;0;0
"Process 295";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;13;0
"Process 295";1;"MPI:MPI_Wait";0.010999;10998999;0.010999;10998999;26;0
"Process 444";1;"MPI:MPI_Barrier";0.00632305;6323047;0.00632305;6323047;1;0
"Process 444";1;"MPI:MPI_Isend";0.001729;1729000;0.001729;1729000;12;0
"Process 444";1;"Application:User_Code";0.008544;8544000;0.024629;24629047;0;0
"Process 444";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 444";1;"MPI:MPI_Wait";0.008021;8021000;0.008021;8021000;24;0
"Process 147";1;"MPI:MPI_Barrier";0.00506805;5068046;0.00506805;5068046;1;0
"Process 147";1;"MPI:MPI_Isend";0.007238;7238000;0.007238;7238000;13;0
"Process 147";1;"Application:User_Code";0.007507;7507000;0.024629;24629047;0;0
"Process 147";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;13;0
"Process 147";1;"MPI:MPI_Wait";0.004806;4806001;0.004806;4806001;26;0
"Process 296";1;"MPI:MPI_Barrier";0.00256305;2563049;0.00256305;2563049;1;0
"Process 296";1;"MPI:MPI_Isend";0.002014;2013999;0.002014;2013999;12;0
"Process 296";1;"Application:User_Code";0.009631;9631000;0.024629;24629047;0;0
"Process 296";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 296";1;"MPI:MPI_Wait";0.010411;10410999;0.010411;10410999;24;0
"Process 445";1;"MPI:MPI_Barrier";0.00759805;7598047;0.00759805;7598047;1;0
"Process 445";1;"MPI:MPI_Isend";0.002234;2234000;0.002234;2234000;12;0
"Process 445";1;"Application:User_Code";0.007922;7922000;0.024629;24629047;0;0
"Process 445";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 445";1;"MPI:MPI_Wait";0.006863;6863000;0.006863;6863000;24;0
"Process 148";1;"MPI:MPI_Barrier";0.00348705;3487046;0.00348705;3487046;1;0
"Process 148";1;"MPI:MPI_Isend";0.003574;3574000;0.003574;3574000;13;0
"Process 148";1;"Application:User_Code";0.009064;9064000;0.024629;24629047;0;0
"Process 148";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;13;0
"Process 148";1;"MPI:MPI_Wait";0.008491;8491001;0.008491;8491001;26;0
"Process 297";1;"MPI:MPI_Barrier";0.00256205;2562049;0.00256205;2562049;1;0
"Process 297";1;"MPI:MPI_Isend";0.002656;2655999;0.002656;2655999;14;0
"Process 297";1;"Application:User_Code";0.009164;9164000;0.024629;24629047;0;0
"Process 297";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;14;0
"Process 297";1;"MPI:MPI_Wait";0.010234;10233999;0.010234;10233999;28;0
"Process 446";1;"MPI:MPI_Barrier";0.00675605;6756047;0.00675605;6756047;1;0
"Process 446";1;"MPI:MPI_Isend";0.002032;2032000;0.002032;2032000;11;0
"Process 446";1;"Application:User_Code";0.007817;7817000;0.024629;24629047;0;0
"Process 446";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 446";1;"MPI:MPI_Wait";0.008015;8015000;0.008015;8015000;22;0


==> figures/fig-SPMV/SPMV_stat/480_pe.txt <==
Process(Group);# Processes;Function(Group);Time Self [s];Time Self [tick];Time Total [s];Time Total [tick];# Calls;SCL
"Process 0";1;"MPI:MPI_Barrier";0.0188622;18862246;0.0188622;18862246;1;0
"Process 0";1;"MPI:MPI_Isend";0.000755;755000;0.000755;755000;6;0
"Process 0";1;"Application:User_Code";0.004338;4338000;0.0288202;28820246;0;0
"Process 0";1;"MPI:MPI_Irecv";6e-06;6000;6e-06;6000;6;0
"Process 0";1;"MPI:MPI_Wait";0.004859;4859000;0.004859;4859000;12;0
"Process 149";1;"MPI:MPI_Barrier";0.00466424;4664244;0.00466424;4664244;1;0
"Process 149";1;"MPI:MPI_Isend";0.001775;1775000;0.001775;1775000;12;0
"Process 149";1;"Application:User_Code";0.009223;9223001;0.0288202;28820246;0;0
"Process 149";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 149";1;"MPI:MPI_Wait";0.013147;13147001;0.013147;13147001;24;0
"Process 298";1;"MPI:MPI_Barrier";0.00832024;8320245;0.00832024;8320245;1;0
"Process 298";1;"MPI:MPI_Isend";0.00117;1170000;0.00117;1170000;7;0
"Process 298";1;"Application:User_Code";0.005448;5448000;0.0288202;28820246;0;0
"Process 298";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;7;0
"Process 298";1;"MPI:MPI_Wait";0.013875;13875001;0.013875;13875001;14;0
"Process 447";1;"MPI:MPI_Barrier";0.00197524;1975245;0.00197524;1975245;1;0
"Process 447";1;"MPI:MPI_Isend";0.000849;849000;0.000849;849000;11;0
"Process 447";1;"Application:User_Code";0.009883;9883001;0.0288202;28820246;0;0
"Process 447";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 447";1;"MPI:MPI_Wait";0.016103;16103000;0.016103;16103000;22;0
"Process 1";1;"MPI:MPI_Barrier";0.0112702;11270246;0.0112702;11270246;1;0
"Process 1";1;"MPI:MPI_Isend";0.000491;491000;0.000491;491000;7;0
"Process 1";1;"Application:User_Code";0.005626;5626000;0.0288202;28820246;0;0
"Process 1";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;7;0
"Process 1";1;"MPI:MPI_Wait";0.011425;11425000;0.011425;11425000;14;0
"Process 150";1;"MPI:MPI_Barrier";0.00541524;5415244;0.00541524;5415244;1;0
"Process 150";1;"MPI:MPI_Isend";0.005421;5421001;0.005421;5421001;12;0
"Process 150";1;"Application:User_Code";0.009375;9375001;0.0288202;28820246;0;0
"Process 150";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 150";1;"MPI:MPI_Wait";0.008599;8599000;0.008599;8599000;24;0
"Process 299";1;"MPI:MPI_Barrier";0.0173482;17348245;0.0173482;17348245;1;0
"Process 299";1;"MPI:MPI_Isend";0.000848;848000;0.000848;848000;9;0
"Process 299";1;"Application:User_Code";0.004476;4476000;0.0288202;28820246;0;0
"Process 299";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;9;0
"Process 299";1;"MPI:MPI_Wait";0.006134;6134001;0.006134;6134001;18;0
"Process 448";1;"MPI:MPI_Barrier";0.00636024;6360245;0.00636024;6360245;1;0
"Process 448";1;"MPI:MPI_Isend";0.001926;1926000;0.001926;1926000;12;0
"Process 448";1;"Application:User_Code";0.008201;8201001;0.0288202;28820246;0;0
"Process 448";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 448";1;"MPI:MPI_Wait";0.012322;12322000;0.012322;12322000;24;0
"Process 2";1;"MPI:MPI_Barrier";0.0101602;10160246;0.0101602;10160246;1;0
"Process 2";1;"MPI:MPI_Isend";0.001137;1137000;0.001137;1137000;8;0
"Process 2";1;"Application:User_Code";0.005625;5625000;0.0288202;28820246;0;0
"Process 2";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;8;0
"Process 2";1;"MPI:MPI_Wait";0.01189;11890000;0.01189;11890000;16;0
"Process 151";1;"MPI:MPI_Barrier";0.00468324;4683244;0.00468324;4683244;1;0
"Process 151";1;"MPI:MPI_Isend";0.001623;1623000;0.001623;1623000;12;0
"Process 151";1;"Application:User_Code";0.009384;9384001;0.0288202;28820246;0;0
"Process 151";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 151";1;"MPI:MPI_Wait";0.013118;13118001;0.013118;13118001;24;0
"Process 300";1;"MPI:MPI_Barrier";0.0104732;10473245;0.0104732;10473245;1;0
"Process 300";1;"MPI:MPI_Isend";0.000751;751000;0.000751;751000;7;0
"Process 300";1;"Application:User_Code";0.00518;5180000;0.0288202;28820246;0;0
"Process 300";1;"MPI:MPI_Irecv";5e-06;5000;5e-06;5000;7;0
"Process 300";1;"MPI:MPI_Wait";0.012411;12411001;0.012411;12411001;14;0
"Process 449";1;"MPI:MPI_Barrier";0.00284924;2849245;0.00284924;2849245;1;0
"Process 449";1;"MPI:MPI_Isend";0.001234;1234000;0.001234;1234000;12;0
"Process 449";1;"Application:User_Code";0.009994;9994001;0.0288202;28820246;0;0
"Process 449";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;12;0
"Process 449";1;"MPI:MPI_Wait";0.014728;14728000;0.014728;14728000;24;0
"Process 3";1;"MPI:MPI_Barrier";0.0101522;10152246;0.0101522;10152246;1;0
"Process 3";1;"MPI:MPI_Isend";0.000918;918000;0.000918;918000;8;0
"Process 3";1;"Application:User_Code";0.005551;5551000;0.0288202;28820246;0;0
"Process 3";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;8;0
"Process 3";1;"MPI:MPI_Wait";0.012192;12192000;0.012192;12192000;16;0
"Process 152";1;"MPI:MPI_Barrier";0.00485724;4857244;0.00485724;4857244;1;0
"Process 152";1;"MPI:MPI_Isend";0.005821;5821001;0.005821;5821001;11;0
"Process 152";1;"Application:User_Code";0.008965;8965001;0.0288202;28820246;0;0
"Process 152";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;11;0
"Process 152";1;"MPI:MPI_Wait";0.009169;9169000;0.009169;9169000;22;0
"Process 301";1;"MPI:MPI_Barrier";0.0177232;17723245;0.0177232;17723245;1;0
"Process 301";1;"MPI:MPI_Isend";0.000686;686000;0.000686;686000;7;0
"Process 301";1;"Application:User_Code";0.004962;4962000;0.0288202;28820246;0;0
"Process 301";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;7;0
"Process 301";1;"MPI:MPI_Wait";0.005442;5442001;0.005442;5442001;14;0
"Process 450";1;"MPI:MPI_Barrier";0.00243024;2430245;0.00243024;2430245;1;0
"Process 450";1;"MPI:MPI_Isend";0.001399;1399000;0.001399;1399000;12;0
"Process 450";1;"Application:User_Code";0.009955;9955001;0.0288202;28820246;0;0
"Process 450";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;12;0
"Process 450";1;"MPI:MPI_Wait";0.015027;15027000;0.015027;15027000;24;0
"Process 4";1;"MPI:MPI_Barrier";0.0101532;10153246;0.0101532;10153246;1;0
"Process 4";1;"MPI:MPI_Isend";0.001354;1354000;0.001354;1354000;8;0
"Process 4";1;"Application:User_Code";0.005816;5816000;0.0288202;28820246;0;0
"Process 4";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;8;0
"Process 4";1;"MPI:MPI_Wait";0.011488;11488000;0.011488;11488000;16;0
"Process 153";1;"MPI:MPI_Barrier";0.00818624;8186244;0.00818624;8186244;1;0
"Process 153";1;"MPI:MPI_Isend";0.001212;1212000;0.001212;1212000;11;0
"Process 153";1;"Application:User_Code";0.008293;8293001;0.0288202;28820246;0;0
"Process 153";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 153";1;"MPI:MPI_Wait";0.011119;11119001;0.011119;11119001;22;0
"Process 302";1;"MPI:MPI_Barrier";0.0146832;14683245;0.0146832;14683245;1;0
"Process 302";1;"MPI:MPI_Isend";0.000774;774000;0.000774;774000;8;0
"Process 302";1;"Application:User_Code";0.004952;4952000;0.0288202;28820246;0;0
"Process 302";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;8;0
"Process 302";1;"MPI:MPI_Wait";0.008404;8404001;0.008404;8404001;16;0
"Process 451";1;"MPI:MPI_Barrier";0.00344324;3443245;0.00344324;3443245;1;0
"Process 451";1;"MPI:MPI_Isend";0.000977;977000;0.000977;977000;12;0
"Process 451";1;"Application:User_Code";0.009856;9856001;0.0288202;28820246;0;0
"Process 451";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;12;0
"Process 451";1;"MPI:MPI_Wait";0.014535;14535000;0.014535;14535000;24;0
"Process 5";1;"MPI:MPI_Barrier";0.0125652;12565246;0.0125652;12565246;1;0
"Process 5";1;"MPI:MPI_Isend";0.001287;1287000;0.001287;1287000;8;0
"Process 5";1;"Application:User_Code";0.005542;5542000;0.0288202;28820246;0;0
"Process 5";1;"MPI:MPI_Irecv";6e-06;6000;6e-06;6000;8;0
"Process 5";1;"MPI:MPI_Wait";0.00942;9420000;0.00942;9420000;16;0
"Process 154";1;"MPI:MPI_Barrier";0.00640924;6409244;0.00640924;6409244;1;0
"Process 154";1;"MPI:MPI_Isend";0.002112;2112000;0.002112;2112000;11;0
"Process 154";1;"Application:User_Code";0.008726;8726001;0.0288202;28820246;0;0
"Process 154";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 154";1;"MPI:MPI_Wait";0.011564;11564001;0.011564;11564001;22;0
"Process 303";1;"MPI:MPI_Barrier";0.0119732;11973245;0.0119732;11973245;1;0
"Process 303";1;"MPI:MPI_Isend";0.001032;1032000;0.001032;1032000;8;0
"Process 303";1;"Application:User_Code";0.00546;5460000;0.0288202;28820246;0;0
"Process 303";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;8;0
"Process 303";1;"MPI:MPI_Wait";0.010347;10347001;0.010347;10347001;16;0
"Process 452";1;"MPI:MPI_Barrier";0.00241124;2411245;0.00241124;2411245;1;0
"Process 452";1;"MPI:MPI_Isend";0.00141;1410000;0.00141;1410000;11;0
"Process 452";1;"Application:User_Code";0.009763;9763001;0.0288202;28820246;0;0
"Process 452";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;11;0
"Process 452";1;"MPI:MPI_Wait";0.015223;15223000;0.015223;15223000;22;0
"Process 6";1;"MPI:MPI_Barrier";0.0103682;10368246;0.0103682;10368246;1;0
"Process 6";1;"MPI:MPI_Isend";0.000784;784000;0.000784;784000;7;0
"Process 6";1;"Application:User_Code";0.005215;5215000;0.0288202;28820246;0;0
"Process 6";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;7;0
"Process 6";1;"MPI:MPI_Wait";0.012446;12446000;0.012446;12446000;14;0
"Process 155";1;"MPI:MPI_Barrier";0.00645424;6454244;0.00645424;6454244;1;0
"Process 155";1;"MPI:MPI_Isend";0.001394;1394000;0.001394;1394000;11;0
"Process 155";1;"Application:User_Code";0.009804;9804001;0.0288202;28820246;0;0
"Process 155";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 155";1;"MPI:MPI_Wait";0.011159;11159001;0.011159;11159001;22;0
"Process 304";1;"MPI:MPI_Barrier";0.0122152;12215245;0.0122152;12215245;1;0
"Process 304";1;"MPI:MPI_Isend";0.000971;971000;0.000971;971000;8;0
"Process 304";1;"Application:User_Code";0.00549;5490000;0.0288202;28820246;0;0
"Process 304";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;8;0
"Process 304";1;"MPI:MPI_Wait";0.010137;10137001;0.010137;10137001;16;0
"Process 453";1;"MPI:MPI_Barrier";0.00245724;2457245;0.00245724;2457245;1;0
"Process 453";1;"MPI:MPI_Isend";0.001152;1152000;0.001152;1152000;11;0
"Process 453";1;"Application:User_Code";0.009246;9246001;0.0288202;28820246;0;0
"Process 453";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 453";1;"MPI:MPI_Wait";0.015955;15955000;0.015955;15955000;22;0
"Process 7";1;"MPI:MPI_Barrier";0.0116632;11663246;0.0116632;11663246;1;0
"Process 7";1;"MPI:MPI_Isend";0.000632;632000;0.000632;632000;7;0
"Process 7";1;"Application:User_Code";0.004937;4937000;0.0288202;28820246;0;0
"Process 7";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;7;0
"Process 7";1;"MPI:MPI_Wait";0.01158;11580000;0.01158;11580000;14;0
"Process 156";1;"MPI:MPI_Barrier";0.00823624;8236244;0.00823624;8236244;1;0
"Process 156";1;"MPI:MPI_Isend";0.001345;1345000;0.001345;1345000;12;0
"Process 156";1;"Application:User_Code";0.009037;9037001;0.0288202;28820246;0;0
"Process 156";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;12;0
"Process 156";1;"MPI:MPI_Wait";0.010187;10187001;0.010187;10187001;24;0
"Process 305";1;"MPI:MPI_Barrier";0.0108562;10856245;0.0108562;10856245;1;0
"Process 305";1;"MPI:MPI_Isend";0.001013;1013000;0.001013;1013000;8;0
"Process 305";1;"Application:User_Code";0.005641;5641000;0.0288202;28820246;0;0
"Process 305";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;8;0
"Process 305";1;"MPI:MPI_Wait";0.011302;11302001;0.011302;11302001;16;0
"Process 454";1;"MPI:MPI_Barrier";0.00233924;2339245;0.00233924;2339245;1;0
"Process 454";1;"MPI:MPI_Isend";0.001475;1475000;0.001475;1475000;11;0
"Process 454";1;"Application:User_Code";0.009197;9197001;0.0288202;28820246;0;0
"Process 454";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;11;0
"Process 454";1;"MPI:MPI_Wait";0.015797;15797000;0.015797;15797000;22;0
"Process 8";1;"MPI:MPI_Barrier";0.0105702;10570246;0.0105702;10570246;1;0
"Process 8";1;"MPI:MPI_Isend";0.001158;1158000;0.001158;1158000;8;0
"Process 8";1;"Application:User_Code";0.005471;5471000;0.0288202;28820246;0;0
"Process 8";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;8;0
"Process 8";1;"MPI:MPI_Wait";0.011613;11613000;0.011613;11613000;16;0
"Process 157";1;"MPI:MPI_Barrier";0.00491024;4910244;0.00491024;4910244;1;0
"Process 157";1;"MPI:MPI_Isend";0.001353;1353000;0.001353;1353000;12;0
"Process 157";1;"Application:User_Code";0.009471;9471001;0.0288202;28820246;0;0
"Process 157";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 157";1;"MPI:MPI_Wait";0.013076;13076001;0.013076;13076001;24;0
"Process 306";1;"MPI:MPI_Barrier";0.0109792;10979245;0.0109792;10979245;1;0
"Process 306";1;"MPI:MPI_Isend";0.000697;697000;0.000697;697000;7;0
"Process 306";1;"Application:User_Code";0.005171;5171000;0.0288202;28820246;0;0
"Process 306";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;7;0
"Process 306";1;"MPI:MPI_Wait";0.011965;11965001;0.011965;11965001;14;0
"Process 455";1;"MPI:MPI_Barrier";0.00199924;1999245;0.00199924;1999245;1;0
"Process 455";1;"MPI:MPI_Isend";0.001043;1043000;0.001043;1043000;11;0
"Process 455";1;"Application:User_Code";0.009705;9705001;0.0288202;28820246;0;0
"Process 455";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;11;0
"Process 455";1;"MPI:MPI_Wait";0.016065;16065000;0.016065;16065000;22;0
"Process 9";1;"MPI:MPI_Barrier";0.00958625;9586246;0.00958625;9586246;1;0
"Process 9";1;"MPI:MPI_Isend";0.00123;1230000;0.00123;1230000;11;0
"Process 9";1;"Application:User_Code";0.007412;7412000;0.0288202;28820246;0;0
"Process 9";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 9";1;"MPI:MPI_Wait";0.010583;10583000;0.010583;10583000;22;0
"Process 158";1;"MPI:MPI_Barrier";0.00631824;6318244;0.00631824;6318244;1;0
"Process 158";1;"MPI:MPI_Isend";0.002007;2007000;0.002007;2007000;12;0
"Process 158";1;"Application:User_Code";0.0093;9300001;0.0288202;28820246;0;0
"Process 158";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 158";1;"MPI:MPI_Wait";0.011185;11185001;0.011185;11185001;24;0
"Process 307";1;"MPI:MPI_Barrier";0.0100582;10058245;0.0100582;10058245;1;0
"Process 307";1;"MPI:MPI_Isend";0.000753;753000;0.000753;753000;7;0
"Process 307";1;"Application:User_Code";0.005097;5097000;0.0288202;28820246;0;0
"Process 307";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;7;0
"Process 307";1;"MPI:MPI_Wait";0.012905;12905001;0.012905;12905001;14;0
"Process 456";1;"MPI:MPI_Barrier";0.00358324;3583245;0.00358324;3583245;1;0
"Process 456";1;"MPI:MPI_Isend";0.001152;1152000;0.001152;1152000;12;0
"Process 456";1;"Application:User_Code";0.007939;7939001;0.0288202;28820246;0;0
"Process 456";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;12;0
"Process 456";1;"MPI:MPI_Wait";0.016133;16133000;0.016133;16133000;24;0
"Process 10";1;"MPI:MPI_Barrier";0.00952525;9525246;0.00952525;9525246;1;0
"Process 10";1;"MPI:MPI_Isend";0.001071;1071000;0.001071;1071000;11;0
"Process 10";1;"Application:User_Code";0.007434;7434000;0.0288202;28820246;0;0
"Process 10";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 10";1;"MPI:MPI_Wait";0.01078;10780000;0.01078;10780000;22;0
"Process 159";1;"MPI:MPI_Barrier";0.00480624;4806244;0.00480624;4806244;1;0
"Process 159";1;"MPI:MPI_Isend";0.001609;1609000;0.001609;1609000;12;0
"Process 159";1;"Application:User_Code";0.009047;9047001;0.0288202;28820246;0;0
"Process 159";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 159";1;"MPI:MPI_Wait";0.013348;13348001;0.013348;13348001;24;0
"Process 308";1;"MPI:MPI_Barrier";0.0132582;13258245;0.0132582;13258245;1;0
"Process 308";1;"MPI:MPI_Isend";0.001536;1536000;0.001536;1536000;10;0
"Process 308";1;"Application:User_Code";0.005026;5026000;0.0288202;28820246;0;0
"Process 308";1;"MPI:MPI_Irecv";1.7e-05;17000;1.7e-05;17000;10;0
"Process 308";1;"MPI:MPI_Wait";0.008983;8983001;0.008983;8983001;20;0
"Process 457";1;"MPI:MPI_Barrier";0.00385924;3859245;0.00385924;3859245;1;0
"Process 457";1;"MPI:MPI_Isend";0.002701;2701000;0.002701;2701000;12;0
"Process 457";1;"Application:User_Code";0.007939;7939001;0.0288202;28820246;0;0
"Process 457";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 457";1;"MPI:MPI_Wait";0.01431;14310000;0.01431;14310000;24;0
"Process 11";1;"MPI:MPI_Barrier";0.00705725;7057246;0.00705725;7057246;1;0
"Process 11";1;"MPI:MPI_Isend";0.001727;1727000;0.001727;1727000;12;0
"Process 11";1;"Application:User_Code";0.00697;6970000;0.0288202;28820246;0;0
"Process 11";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;12;0
"Process 11";1;"MPI:MPI_Wait";0.013057;13057000;0.013057;13057000;24;0
"Process 160";1;"MPI:MPI_Barrier";0.00487024;4870244;0.00487024;4870244;1;0
"Process 160";1;"MPI:MPI_Isend";0.001186;1186000;0.001186;1186000;12;0
"Process 160";1;"Application:User_Code";0.009129;9129001;0.0288202;28820246;0;0
"Process 160";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;12;0
"Process 160";1;"MPI:MPI_Wait";0.013626;13626001;0.013626;13626001;24;0
"Process 309";1;"MPI:MPI_Barrier";0.00797724;7977245;0.00797724;7977245;1;0
"Process 309";1;"MPI:MPI_Isend";0.00105;1050000;0.00105;1050000;11;0
"Process 309";1;"Application:User_Code";0.006967;6967001;0.0288202;28820246;0;0
"Process 309";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;11;0
"Process 309";1;"MPI:MPI_Wait";0.012812;12812000;0.012812;12812000;22;0
"Process 458";1;"MPI:MPI_Barrier";0.00484024;4840245;0.00484024;4840245;1;0
"Process 458";1;"MPI:MPI_Isend";0.001645;1645000;0.001645;1645000;12;0
"Process 458";1;"Application:User_Code";0.00801;8010001;0.0288202;28820246;0;0
"Process 458";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;12;0
"Process 458";1;"MPI:MPI_Wait";0.014316;14316000;0.014316;14316000;24;0
"Process 12";1;"MPI:MPI_Barrier";0.00627125;6271246;0.00627125;6271246;1;0
"Process 12";1;"MPI:MPI_Isend";0.00144;1440000;0.00144;1440000;12;0
"Process 12";1;"Application:User_Code";0.006732;6732000;0.0288202;28820246;0;0
"Process 12";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 12";1;"MPI:MPI_Wait";0.014365;14365000;0.014365;14365000;24;0
"Process 161";1;"MPI:MPI_Barrier";0.00541524;5415244;0.00541524;5415244;1;0
"Process 161";1;"MPI:MPI_Isend";0.001603;1603000;0.001603;1603000;11;0
"Process 161";1;"Application:User_Code";0.008979;8979001;0.0288202;28820246;0;0
"Process 161";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 161";1;"MPI:MPI_Wait";0.012813;12813001;0.012813;12813001;22;0
"Process 310";1;"MPI:MPI_Barrier";0.00802224;8022245;0.00802224;8022245;1;0
"Process 310";1;"MPI:MPI_Isend";0.001233;1233000;0.001233;1233000;11;0
"Process 310";1;"Application:User_Code";0.007216;7216001;0.0288202;28820246;0;0
"Process 310";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;11;0
"Process 310";1;"MPI:MPI_Wait";0.012333;12333000;0.012333;12333000;22;0
"Process 459";1;"MPI:MPI_Barrier";0.00354124;3541245;0.00354124;3541245;1;0
"Process 459";1;"MPI:MPI_Isend";0.00157;1570000;0.00157;1570000;12;0
"Process 459";1;"Application:User_Code";0.007815;7815001;0.0288202;28820246;0;0
"Process 459";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;12;0
"Process 459";1;"MPI:MPI_Wait";0.015885;15885000;0.015885;15885000;24;0
"Process 13";1;"MPI:MPI_Barrier";0.00734625;7346246;0.00734625;7346246;1;0
"Process 13";1;"MPI:MPI_Isend";0.001844;1844000;0.001844;1844000;12;0
"Process 13";1;"Application:User_Code";0.006643;6643000;0.0288202;28820246;0;0
"Process 13";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 13";1;"MPI:MPI_Wait";0.012977;12977000;0.012977;12977000;24;0
"Process 162";1;"MPI:MPI_Barrier";0.00921124;9211245;0.00921124;9211245;1;0
"Process 162";1;"MPI:MPI_Isend";0.001587;1587000;0.001587;1587000;11;0
"Process 162";1;"Application:User_Code";0.006623;6623000;0.0288202;28820246;0;0
"Process 162";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;11;0
"Process 162";1;"MPI:MPI_Wait";0.011388;11388001;0.011388;11388001;22;0
"Process 311";1;"MPI:MPI_Barrier";0.00926224;9262245;0.00926224;9262245;1;0
"Process 311";1;"MPI:MPI_Isend";0.001812;1812000;0.001812;1812000;12;0
"Process 311";1;"Application:User_Code";0.007093;7093001;0.0288202;28820246;0;0
"Process 311";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 311";1;"MPI:MPI_Wait";0.010643;10643000;0.010643;10643000;24;0
"Process 460";1;"MPI:MPI_Barrier";0.00372824;3728245;0.00372824;3728245;1;0
"Process 460";1;"MPI:MPI_Isend";0.003088;3088000;0.003088;3088000;12;0
"Process 460";1;"Application:User_Code";0.007399;7399001;0.0288202;28820246;0;0
"Process 460";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 460";1;"MPI:MPI_Wait";0.014594;14594000;0.014594;14594000;24;0
"Process 14";1;"MPI:MPI_Barrier";0.0128902;12890246;0.0128902;12890246;1;0
"Process 14";1;"MPI:MPI_Isend";0.001369;1369000;0.001369;1369000;12;0
"Process 14";1;"Application:User_Code";0.00672;6720000;0.0288202;28820246;0;0
"Process 14";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 14";1;"MPI:MPI_Wait";0.007831;7831000;0.007831;7831000;24;0
"Process 163";1;"MPI:MPI_Barrier";0.00777124;7771244;0.00777124;7771244;1;0
"Process 163";1;"MPI:MPI_Isend";0.000935;935000;0.000935;935000;7;0
"Process 163";1;"Application:User_Code";0.006632;6632001;0.0288202;28820246;0;0
"Process 163";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;7;0
"Process 163";1;"MPI:MPI_Wait";0.013474;13474001;0.013474;13474001;14;0
"Process 312";1;"MPI:MPI_Barrier";0.00710324;7103245;0.00710324;7103245;1;0
"Process 312";1;"MPI:MPI_Isend";0.001787;1787001;0.001787;1787001;12;0
"Process 312";1;"Application:User_Code";0.008623;8623000;0.0288202;28820246;0;0
"Process 312";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;12;0
"Process 312";1;"MPI:MPI_Wait";0.011298;11298000;0.011298;11298000;24;0
"Process 461";1;"MPI:MPI_Barrier";0.00577224;5772245;0.00577224;5772245;1;0
"Process 461";1;"MPI:MPI_Isend";0.001213;1213000;0.001213;1213000;11;0
"Process 461";1;"Application:User_Code";0.00754;7540001;0.0288202;28820246;0;0
"Process 461";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;11;0
"Process 461";1;"MPI:MPI_Wait";0.014284;14284000;0.014284;14284000;22;0
"Process 15";1;"MPI:MPI_Barrier";0.00647225;6472246;0.00647225;6472246;1;0
"Process 15";1;"MPI:MPI_Isend";0.001483;1483000;0.001483;1483000;11;0
"Process 15";1;"Application:User_Code";0.006415;6415000;0.0288202;28820246;0;0
"Process 15";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;11;0
"Process 15";1;"MPI:MPI_Wait";0.014439;14439000;0.014439;14439000;22;0
"Process 164";1;"MPI:MPI_Barrier";0.0119162;11916245;0.0119162;11916245;1;0
"Process 164";1;"MPI:MPI_Isend";0.000789;789000;0.000789;789000;7;0
"Process 164";1;"Application:User_Code";0.005476;5476000;0.0288202;28820246;0;0
"Process 164";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;7;0
"Process 164";1;"MPI:MPI_Wait";0.010631;10631001;0.010631;10631001;14;0
"Process 313";1;"MPI:MPI_Barrier";0.00670024;6700245;0.00670024;6700245;1;0
"Process 313";1;"MPI:MPI_Isend";0.001995;1995000;0.001995;1995000;12;0
"Process 313";1;"Application:User_Code";0.008573;8573001;0.0288202;28820246;0;0
"Process 313";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 313";1;"MPI:MPI_Wait";0.011541;11541000;0.011541;11541000;24;0
"Process 462";1;"MPI:MPI_Barrier";0.00431924;4319245;0.00431924;4319245;1;0
"Process 462";1;"MPI:MPI_Isend";0.0009;900000;0.0009;900000;12;0
"Process 462";1;"Application:User_Code";0.007098;7098001;0.0288202;28820246;0;0
"Process 462";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 462";1;"MPI:MPI_Wait";0.016492;16492000;0.016492;16492000;24;0
"Process 16";1;"MPI:MPI_Barrier";0.0133242;13324246;0.0133242;13324246;1;0
"Process 16";1;"MPI:MPI_Isend";0.001204;1204000;0.001204;1204000;11;0
"Process 16";1;"Application:User_Code";0.00597;5970000;0.0288202;28820246;0;0
"Process 16";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;11;0
"Process 16";1;"MPI:MPI_Wait";0.008311;8311000;0.008311;8311000;22;0
"Process 165";1;"MPI:MPI_Barrier";0.0113452;11345245;0.0113452;11345245;1;0
"Process 165";1;"MPI:MPI_Isend";0.000908;908000;0.000908;908000;8;0
"Process 165";1;"Application:User_Code";0.005506;5506000;0.0288202;28820246;0;0
"Process 165";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;8;0
"Process 165";1;"MPI:MPI_Wait";0.011054;11054001;0.011054;11054001;16;0
"Process 314";1;"MPI:MPI_Barrier";0.00633824;6338245;0.00633824;6338245;1;0
"Process 314";1;"MPI:MPI_Isend";0.001504;1504001;0.001504;1504001;12;0
"Process 314";1;"Application:User_Code";0.009055;9055000;0.0288202;28820246;0;0
"Process 314";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;12;0
"Process 314";1;"MPI:MPI_Wait";0.011914;11914000;0.011914;11914000;24;0
"Process 463";1;"MPI:MPI_Barrier";0.00451424;4514245;0.00451424;4514245;1;0
"Process 463";1;"MPI:MPI_Isend";0.001805;1805000;0.001805;1805000;11;0
"Process 463";1;"Application:User_Code";0.007992;7992001;0.0288202;28820246;0;0
"Process 463";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 463";1;"MPI:MPI_Wait";0.0145;14500000;0.0145;14500000;22;0
"Process 17";1;"MPI:MPI_Barrier";0.00716325;7163246;0.00716325;7163246;1;0
"Process 17";1;"MPI:MPI_Isend";0.001381;1381000;0.001381;1381000;11;0
"Process 17";1;"Application:User_Code";0.00632;6320000;0.0288202;28820246;0;0
"Process 17";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;11;0
"Process 17";1;"MPI:MPI_Wait";0.013948;13948000;0.013948;13948000;22;0
"Process 166";1;"MPI:MPI_Barrier";0.00655724;6557244;0.00655724;6557244;1;0
"Process 166";1;"MPI:MPI_Isend";0.001288;1288000;0.001288;1288000;8;0
"Process 166";1;"Application:User_Code";0.007556;7556001;0.0288202;28820246;0;0
"Process 166";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;8;0
"Process 166";1;"MPI:MPI_Wait";0.01341;13410001;0.01341;13410001;16;0
"Process 315";1;"MPI:MPI_Barrier";0.00720324;7203245;0.00720324;7203245;1;0
"Process 315";1;"MPI:MPI_Isend";0.001803;1803000;0.001803;1803000;11;0
"Process 315";1;"Application:User_Code";0.008391;8391001;0.0288202;28820246;0;0
"Process 315";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 315";1;"MPI:MPI_Wait";0.011414;11414000;0.011414;11414000;22;0
"Process 464";1;"MPI:MPI_Barrier";0.00560324;5603245;0.00560324;5603245;1;0
"Process 464";1;"MPI:MPI_Isend";0.000745;745000;0.000745;745000;11;0
"Process 464";1;"Application:User_Code";0.007952;7952001;0.0288202;28820246;0;0
"Process 464";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;11;0
"Process 464";1;"MPI:MPI_Wait";0.014512;14512000;0.014512;14512000;22;0
"Process 18";1;"MPI:MPI_Barrier";0.0117932;11793246;0.0117932;11793246;1;0
"Process 18";1;"MPI:MPI_Isend";0.001611;1611000;0.001611;1611000;11;0
"Process 18";1;"Application:User_Code";0.00708;7080000;0.0288202;28820246;0;0
"Process 18";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;11;0
"Process 18";1;"MPI:MPI_Wait";0.008325;8325000;0.008325;8325000;22;0
"Process 167";1;"MPI:MPI_Barrier";0.00647324;6473244;0.00647324;6473244;1;0
"Process 167";1;"MPI:MPI_Isend";0.001349;1349000;0.001349;1349000;8;0
"Process 167";1;"Application:User_Code";0.007621;7621001;0.0288202;28820246;0;0
"Process 167";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;8;0
"Process 167";1;"MPI:MPI_Wait";0.013368;13368001;0.013368;13368001;16;0
"Process 316";1;"MPI:MPI_Barrier";0.00887324;8873245;0.00887324;8873245;1;0
"Process 316";1;"MPI:MPI_Isend";0.001368;1368000;0.001368;1368000;11;0
"Process 316";1;"Application:User_Code";0.006658;6658001;0.0288202;28820246;0;0
"Process 316";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;11;0
"Process 316";1;"MPI:MPI_Wait";0.011913;11913000;0.011913;11913000;22;0
"Process 465";1;"MPI:MPI_Barrier";0.00412224;4122245;0.00412224;4122245;1;0
"Process 465";1;"MPI:MPI_Isend";0.001259;1259000;0.001259;1259000;12;0
"Process 465";1;"Application:User_Code";0.008304;8304001;0.0288202;28820246;0;0
"Process 465";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 465";1;"MPI:MPI_Wait";0.015125;15125000;0.015125;15125000;24;0
"Process 19";1;"MPI:MPI_Barrier";0.0126632;12663246;0.0126632;12663246;1;0
"Process 19";1;"MPI:MPI_Isend";0.001494;1494000;0.001494;1494000;12;0
"Process 19";1;"Application:User_Code";0.006753;6753000;0.0288202;28820246;0;0
"Process 19";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 19";1;"MPI:MPI_Wait";0.0079;7900000;0.0079;7900000;24;0
"Process 168";1;"MPI:MPI_Barrier";0.0114612;11461245;0.0114612;11461245;1;0
"Process 168";1;"MPI:MPI_Isend";0.000992;992000;0.000992;992000;8;0
"Process 168";1;"Application:User_Code";0.005508;5508000;0.0288202;28820246;0;0
"Process 168";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;8;0
"Process 168";1;"MPI:MPI_Wait";0.010851;10851001;0.010851;10851001;16;0
"Process 317";1;"MPI:MPI_Barrier";0.00732624;7326245;0.00732624;7326245;1;0
"Process 317";1;"MPI:MPI_Isend";0.000899;899000;0.000899;899000;11;0
"Process 317";1;"Application:User_Code";0.007653;7653001;0.0288202;28820246;0;0
"Process 317";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 317";1;"MPI:MPI_Wait";0.012932;12932000;0.012932;12932000;22;0
"Process 466";1;"MPI:MPI_Barrier";0.00557524;5575245;0.00557524;5575245;1;0
"Process 466";1;"MPI:MPI_Isend";0.000976;976000;0.000976;976000;12;0
"Process 466";1;"Application:User_Code";0.007948;7948001;0.0288202;28820246;0;0
"Process 466";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 466";1;"MPI:MPI_Wait";0.014311;14311000;0.014311;14311000;24;0
"Process 20";1;"MPI:MPI_Barrier";0.00957925;9579246;0.00957925;9579246;1;0
"Process 20";1;"MPI:MPI_Isend";0.001399;1399000;0.001399;1399000;12;0
"Process 20";1;"Application:User_Code";0.007494;7494000;0.0288202;28820246;0;0
"Process 20";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 20";1;"MPI:MPI_Wait";0.010338;10338000;0.010338;10338000;24;0
"Process 169";1;"MPI:MPI_Barrier";0.0131072;13107245;0.0131072;13107245;1;0
"Process 169";1;"MPI:MPI_Isend";0.001233;1233000;0.001233;1233000;7;0
"Process 169";1;"Application:User_Code";0.005077;5077000;0.0288202;28820246;0;0
"Process 169";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;7;0
"Process 169";1;"MPI:MPI_Wait";0.009395;9395001;0.009395;9395001;14;0
"Process 318";1;"MPI:MPI_Barrier";0.00521824;5218245;0.00521824;5218245;1;0
"Process 318";1;"MPI:MPI_Isend";0.001176;1176001;0.001176;1176001;11;0
"Process 318";1;"Application:User_Code";0.009373;9373000;0.0288202;28820246;0;0
"Process 318";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 318";1;"MPI:MPI_Wait";0.013044;13044000;0.013044;13044000;22;0
"Process 467";1;"MPI:MPI_Barrier";0.00317824;3178245;0.00317824;3178245;1;0
"Process 467";1;"MPI:MPI_Isend";0.001686;1686000;0.001686;1686000;12;0
"Process 467";1;"Application:User_Code";0.008296;8296001;0.0288202;28820246;0;0
"Process 467";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 467";1;"MPI:MPI_Wait";0.01565;15650000;0.01565;15650000;24;0
"Process 21";1;"MPI:MPI_Barrier";0.00769125;7691246;0.00769125;7691246;1;0
"Process 21";1;"MPI:MPI_Isend";0.001443;1443000;0.001443;1443000;12;0
"Process 21";1;"Application:User_Code";0.00704;7040000;0.0288202;28820246;0;0
"Process 21";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;12;0
"Process 21";1;"MPI:MPI_Wait";0.012638;12638000;0.012638;12638000;24;0
"Process 170";1;"MPI:MPI_Barrier";0.0147352;14735245;0.0147352;14735245;1;0
"Process 170";1;"MPI:MPI_Isend";0.000995;995000;0.000995;995000;7;0
"Process 170";1;"Application:User_Code";0.00464;4640000;0.0288202;28820246;0;0
"Process 170";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;7;0
"Process 170";1;"MPI:MPI_Wait";0.008443;8443001;0.008443;8443001;14;0
"Process 319";1;"MPI:MPI_Barrier";0.00529824;5298245;0.00529824;5298245;1;0
"Process 319";1;"MPI:MPI_Isend";0.00102;1020000;0.00102;1020000;12;0
"Process 319";1;"Application:User_Code";0.009226;9226001;0.0288202;28820246;0;0
"Process 319";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 319";1;"MPI:MPI_Wait";0.013266;13266000;0.013266;13266000;24;0
"Process 468";1;"MPI:MPI_Barrier";0.00345824;3458245;0.00345824;3458245;1;0
"Process 468";1;"MPI:MPI_Isend";0.002262;2262000;0.002262;2262000;12;0
"Process 468";1;"Application:User_Code";0.007913;7913001;0.0288202;28820246;0;0
"Process 468";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 468";1;"MPI:MPI_Wait";0.015176;15176000;0.015176;15176000;24;0
"Process 22";1;"MPI:MPI_Barrier";0.00772325;7723246;0.00772325;7723246;1;0
"Process 22";1;"MPI:MPI_Isend";0.001785;1785000;0.001785;1785000;12;0
"Process 22";1;"Application:User_Code";0.006825;6825000;0.0288202;28820246;0;0
"Process 22";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 22";1;"MPI:MPI_Wait";0.012477;12477000;0.012477;12477000;24;0
"Process 171";1;"MPI:MPI_Barrier";0.0106092;10609245;0.0106092;10609245;1;0
"Process 171";1;"MPI:MPI_Isend";0.001417;1417000;0.001417;1417000;13;0
"Process 171";1;"Application:User_Code";0.005678;5678000;0.0288202;28820246;0;0
"Process 171";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;13;0
"Process 171";1;"MPI:MPI_Wait";0.011103;11103001;0.011103;11103001;26;0
"Process 320";1;"MPI:MPI_Barrier";0.00344524;3445245;0.00344524;3445245;1;0
"Process 320";1;"MPI:MPI_Isend";0.001499;1499001;0.001499;1499001;12;0
"Process 320";1;"Application:User_Code";0.009805;9805000;0.0288202;28820246;0;0
"Process 320";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 320";1;"MPI:MPI_Wait";0.014061;14061000;0.014061;14061000;24;0
"Process 469";1;"MPI:MPI_Barrier";0.00359424;3594245;0.00359424;3594245;1;0
"Process 469";1;"MPI:MPI_Isend";0.001311;1311000;0.001311;1311000;11;0
"Process 469";1;"Application:User_Code";0.007618;7618001;0.0288202;28820246;0;0
"Process 469";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;11;0
"Process 469";1;"MPI:MPI_Wait";0.016286;16286000;0.016286;16286000;22;0
"Process 23";1;"MPI:MPI_Barrier";0.00785425;7854246;0.00785425;7854246;1;0
"Process 23";1;"MPI:MPI_Isend";0.001129;1129000;0.001129;1129000;11;0
"Process 23";1;"Application:User_Code";0.00676;6760000;0.0288202;28820246;0;0
"Process 23";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 23";1;"MPI:MPI_Wait";0.013067;13067000;0.013067;13067000;22;0
"Process 172";1;"MPI:MPI_Barrier";0.00937024;9370245;0.00937024;9370245;1;0
"Process 172";1;"MPI:MPI_Isend";0.000943;943000;0.000943;943000;11;0
"Process 172";1;"Application:User_Code";0.007552;7552000;0.0288202;28820246;0;0
"Process 172";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;11;0
"Process 172";1;"MPI:MPI_Wait";0.010943;10943001;0.010943;10943001;22;0
"Process 321";1;"MPI:MPI_Barrier";0.00328124;3281245;0.00328124;3281245;1;0
"Process 321";1;"MPI:MPI_Isend";0.001612;1612001;0.001612;1612001;12;0
"Process 321";1;"Application:User_Code";0.009957;9957000;0.0288202;28820246;0;0
"Process 321";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 321";1;"MPI:MPI_Wait";0.01396;13960000;0.01396;13960000;24;0
"Process 470";1;"MPI:MPI_Barrier";0.00397624;3976245;0.00397624;3976245;1;0
"Process 470";1;"MPI:MPI_Isend";0.000921;921000;0.000921;921000;11;0
"Process 470";1;"Application:User_Code";0.007499;7499001;0.0288202;28820246;0;0
"Process 470";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 470";1;"MPI:MPI_Wait";0.016415;16415000;0.016415;16415000;22;0
"Process 24";1;"MPI:MPI_Barrier";0.00774825;7748246;0.00774825;7748246;1;0
"Process 24";1;"MPI:MPI_Isend";0.001153;1153000;0.001153;1153000;11;0
"Process 24";1;"Application:User_Code";0.007053;7053000;0.0288202;28820246;0;0
"Process 24";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;11;0
"Process 24";1;"MPI:MPI_Wait";0.012858;12858000;0.012858;12858000;22;0
"Process 173";1;"MPI:MPI_Barrier";0.00762924;7629244;0.00762924;7629244;1;0
"Process 173";1;"MPI:MPI_Isend";0.001609;1609000;0.001609;1609000;12;0
"Process 173";1;"Application:User_Code";0.00795;7950001;0.0288202;28820246;0;0
"Process 173";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 173";1;"MPI:MPI_Wait";0.011622;11622001;0.011622;11622001;24;0
"Process 322";1;"MPI:MPI_Barrier";0.00343824;3438245;0.00343824;3438245;1;0
"Process 322";1;"MPI:MPI_Isend";0.001782;1782000;0.001782;1782000;12;0
"Process 322";1;"Application:User_Code";0.009744;9744001;0.0288202;28820246;0;0
"Process 322";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 322";1;"MPI:MPI_Wait";0.013844;13844000;0.013844;13844000;24;0
"Process 471";1;"MPI:MPI_Barrier";0.00574024;5740245;0.00574024;5740245;1;0
"Process 471";1;"MPI:MPI_Isend";0.001174;1174000;0.001174;1174000;10;0
"Process 471";1;"Application:User_Code";0.006129;6129001;0.0288202;28820246;0;0
"Process 471";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;10;0
"Process 471";1;"MPI:MPI_Wait";0.015761;15761000;0.015761;15761000;20;0
"Process 25";1;"MPI:MPI_Barrier";0.0101232;10123246;0.0101232;10123246;1;0
"Process 25";1;"MPI:MPI_Isend";0.001478;1478000;0.001478;1478000;10;0
"Process 25";1;"Application:User_Code";0.005717;5717000;0.0288202;28820246;0;0
"Process 25";1;"MPI:MPI_Irecv";2.1e-05;21000;2.1e-05;21000;10;0
"Process 25";1;"MPI:MPI_Wait";0.011481;11481000;0.011481;11481000;20;0
"Process 174";1;"MPI:MPI_Barrier";0.00657224;6572244;0.00657224;6572244;1;0
"Process 174";1;"MPI:MPI_Isend";0.001455;1455000;0.001455;1455000;12;0
"Process 174";1;"Application:User_Code";0.008377;8377001;0.0288202;28820246;0;0
"Process 174";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 174";1;"MPI:MPI_Wait";0.012405;12405001;0.012405;12405001;24;0
"Process 323";1;"MPI:MPI_Barrier";0.00375124;3751245;0.00375124;3751245;1;0
"Process 323";1;"MPI:MPI_Isend";0.002228;2228000;0.002228;2228000;11;0
"Process 323";1;"Application:User_Code";0.009443;9443001;0.0288202;28820246;0;0
"Process 323";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 323";1;"MPI:MPI_Wait";0.013388;13388000;0.013388;13388000;22;0
"Process 472";1;"MPI:MPI_Barrier";0.0127722;12772246;0.0127722;12772246;1;0
"Process 472";1;"MPI:MPI_Isend";0.000718;718000;0.000718;718000;7;0
"Process 472";1;"Application:User_Code";0.005062;5062000;0.0288202;28820246;0;0
"Process 472";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;7;0
"Process 472";1;"MPI:MPI_Wait";0.01026;10260000;0.01026;10260000;14;0
"Process 26";1;"MPI:MPI_Barrier";0.0149782;14978246;0.0149782;14978246;1;0
"Process 26";1;"MPI:MPI_Isend";0.001287;1287000;0.001287;1287000;7;0
"Process 26";1;"Application:User_Code";0.00482;4820000;0.0288202;28820246;0;0
"Process 26";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;7;0
"Process 26";1;"MPI:MPI_Wait";0.007728;7728000;0.007728;7728000;14;0
"Process 175";1;"MPI:MPI_Barrier";0.00906324;9063245;0.00906324;9063245;1;0
"Process 175";1;"MPI:MPI_Isend";0.00248;2480000;0.00248;2480000;12;0
"Process 175";1;"Application:User_Code";0.007865;7865000;0.0288202;28820246;0;0
"Process 175";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;12;0
"Process 175";1;"MPI:MPI_Wait";0.009403;9403001;0.009403;9403001;24;0
"Process 324";1;"MPI:MPI_Barrier";0.00346624;3466245;0.00346624;3466245;1;0
"Process 324";1;"MPI:MPI_Isend";0.001405;1405001;0.001405;1405001;11;0
"Process 324";1;"Application:User_Code";0.009437;9437000;0.0288202;28820246;0;0
"Process 324";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;11;0
"Process 324";1;"MPI:MPI_Wait";0.0145;14500000;0.0145;14500000;22;0
"Process 473";1;"MPI:MPI_Barrier";0.0152842;15284246;0.0152842;15284246;1;0
"Process 473";1;"MPI:MPI_Isend";0.001319;1319000;0.001319;1319000;8;0
"Process 473";1;"Application:User_Code";0.005222;5222000;0.0288202;28820246;0;0
"Process 473";1;"MPI:MPI_Irecv";6e-06;6000;6e-06;6000;8;0
"Process 473";1;"MPI:MPI_Wait";0.006989;6989000;0.006989;6989000;16;0
"Process 27";1;"MPI:MPI_Barrier";0.0159052;15905246;0.0159052;15905246;1;0
"Process 27";1;"MPI:MPI_Isend";0.000655;655000;0.000655;655000;7;0
"Process 27";1;"Application:User_Code";0.00511;5110000;0.0288202;28820246;0;0
"Process 27";1;"MPI:MPI_Irecv";6e-06;6000;6e-06;6000;7;0
"Process 27";1;"MPI:MPI_Wait";0.007144;7144000;0.007144;7144000;14;0
"Process 176";1;"MPI:MPI_Barrier";0.00902424;9024245;0.00902424;9024245;1;0
"Process 176";1;"MPI:MPI_Isend";0.001581;1581000;0.001581;1581000;12;0
"Process 176";1;"Application:User_Code";0.007722;7722000;0.0288202;28820246;0;0
"Process 176";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;12;0
"Process 176";1;"MPI:MPI_Wait";0.010485;10485001;0.010485;10485001;24;0
"Process 325";1;"MPI:MPI_Barrier";0.00373724;3737245;0.00373724;3737245;1;0
"Process 325";1;"MPI:MPI_Isend";0.001944;1944000;0.001944;1944000;12;0
"Process 325";1;"Application:User_Code";0.008733;8733001;0.0288202;28820246;0;0
"Process 325";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 325";1;"MPI:MPI_Wait";0.014394;14394000;0.014394;14394000;24;0
"Process 474";1;"MPI:MPI_Barrier";0.00795425;7954246;0.00795425;7954246;1;0
"Process 474";1;"MPI:MPI_Isend";0.001276;1276000;0.001276;1276000;8;0
"Process 474";1;"Application:User_Code";0.00599;5990000;0.0288202;28820246;0;0
"Process 474";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;8;0
"Process 474";1;"MPI:MPI_Wait";0.013592;13592000;0.013592;13592000;16;0
"Process 28";1;"MPI:MPI_Barrier";0.00873025;8730246;0.00873025;8730246;1;0
"Process 28";1;"MPI:MPI_Isend";0.001168;1168000;0.001168;1168000;8;0
"Process 28";1;"Application:User_Code";0.005703;5703000;0.0288202;28820246;0;0
"Process 28";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;8;0
"Process 28";1;"MPI:MPI_Wait";0.01321;13210000;0.01321;13210000;16;0
"Process 177";1;"MPI:MPI_Barrier";0.00859524;8595244;0.00859524;8595244;1;0
"Process 177";1;"MPI:MPI_Isend";0.007219;7219001;0.007219;7219001;12;0
"Process 177";1;"Application:User_Code";0.007721;7721001;0.0288202;28820246;0;0
"Process 177";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 177";1;"MPI:MPI_Wait";0.005274;5274000;0.005274;5274000;24;0
"Process 326";1;"MPI:MPI_Barrier";0.00278724;2787245;0.00278724;2787245;1;0
"Process 326";1;"MPI:MPI_Isend";0.001173;1173001;0.001173;1173001;11;0
"Process 326";1;"Application:User_Code";0.008914;8914000;0.0288202;28820246;0;0
"Process 326";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;11;0
"Process 326";1;"MPI:MPI_Wait";0.015938;15938000;0.015938;15938000;22;0
"Process 475";1;"MPI:MPI_Barrier";0.0175762;17576246;0.0175762;17576246;1;0
"Process 475";1;"MPI:MPI_Isend";0.001151;1151000;0.001151;1151000;8;0
"Process 475";1;"Application:User_Code";0.005327;5327000;0.0288202;28820246;0;0
"Process 475";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;8;0
"Process 475";1;"MPI:MPI_Wait";0.004759;4759000;0.004759;4759000;16;0
"Process 29";1;"MPI:MPI_Barrier";0.0107452;10745246;0.0107452;10745246;1;0
"Process 29";1;"MPI:MPI_Isend";0.001295;1295000;0.001295;1295000;8;0
"Process 29";1;"Application:User_Code";0.005308;5308000;0.0288202;28820246;0;0
"Process 29";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;8;0
"Process 29";1;"MPI:MPI_Wait";0.011465;11465000;0.011465;11465000;16;0
"Process 178";1;"MPI:MPI_Barrier";0.00838524;8385244;0.00838524;8385244;1;0
"Process 178";1;"MPI:MPI_Isend";0.001353;1353000;0.001353;1353000;11;0
"Process 178";1;"Application:User_Code";0.007659;7659001;0.0288202;28820246;0;0
"Process 178";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;11;0
"Process 178";1;"MPI:MPI_Wait";0.011415;11415001;0.011415;11415001;22;0
"Process 327";1;"MPI:MPI_Barrier";0.00283624;2836245;0.00283624;2836245;1;0
"Process 327";1;"MPI:MPI_Isend";0.00141;1410001;0.00141;1410001;11;0
"Process 327";1;"Application:User_Code";0.00932;9320000;0.0288202;28820246;0;0
"Process 327";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 327";1;"MPI:MPI_Wait";0.015245;15245000;0.015245;15245000;22;0
"Process 476";1;"MPI:MPI_Barrier";0.00728825;7288246;0.00728825;7288246;1;0
"Process 476";1;"MPI:MPI_Isend";0.001196;1196000;0.001196;1196000;8;0
"Process 476";1;"Application:User_Code";0.006006;6006000;0.0288202;28820246;0;0
"Process 476";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;8;0
"Process 476";1;"MPI:MPI_Wait";0.014322;14322000;0.014322;14322000;16;0
"Process 30";1;"MPI:MPI_Barrier";0.00858025;8580246;0.00858025;8580246;1;0
"Process 30";1;"MPI:MPI_Isend";0.001725;1725000;0.001725;1725000;8;0
"Process 30";1;"Application:User_Code";0.005631;5631000;0.0288202;28820246;0;0
"Process 30";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;8;0
"Process 30";1;"MPI:MPI_Wait";0.012876;12876000;0.012876;12876000;16;0
"Process 179";1;"MPI:MPI_Barrier";0.00754124;7541244;0.00754124;7541244;1;0
"Process 179";1;"MPI:MPI_Isend";0.006418;6418001;0.006418;6418001;13;0
"Process 179";1;"Application:User_Code";0.007047;7047001;0.0288202;28820246;0;0
"Process 179";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;13;0
"Process 179";1;"MPI:MPI_Wait";0.007804;7804000;0.007804;7804000;26;0
"Process 328";1;"MPI:MPI_Barrier";0.00300124;3001245;0.00300124;3001245;1;0
"Process 328";1;"MPI:MPI_Isend";0.001979;1979000;0.001979;1979000;12;0
"Process 328";1;"Application:User_Code";0.00929;9290001;0.0288202;28820246;0;0
"Process 328";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;12;0
"Process 328";1;"MPI:MPI_Wait";0.014541;14541000;0.014541;14541000;24;0
"Process 477";1;"MPI:MPI_Barrier";0.0157792;15779246;0.0157792;15779246;1;0
"Process 477";1;"MPI:MPI_Isend";0.000827;827000;0.000827;827000;8;0
"Process 477";1;"Application:User_Code";0.005109;5109000;0.0288202;28820246;0;0
"Process 477";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;8;0
"Process 477";1;"MPI:MPI_Wait";0.007098;7098000;0.007098;7098000;16;0
"Process 31";1;"MPI:MPI_Barrier";0.0161982;16198246;0.0161982;16198246;1;0
"Process 31";1;"MPI:MPI_Isend";0.0008;800000;0.0008;800000;8;0
"Process 31";1;"Application:User_Code";0.005063;5063000;0.0288202;28820246;0;0
"Process 31";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;8;0
"Process 31";1;"MPI:MPI_Wait";0.006751;6751000;0.006751;6751000;16;0
"Process 180";1;"MPI:MPI_Barrier";0.00454724;4547244;0.00454724;4547244;1;0
"Process 180";1;"MPI:MPI_Isend";0.002355;2355000;0.002355;2355000;15;0
"Process 180";1;"Application:User_Code";0.008241;8241001;0.0288202;28820246;0;0
"Process 180";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;15;0
"Process 180";1;"MPI:MPI_Wait";0.013666;13666001;0.013666;13666001;30;0
"Process 329";1;"MPI:MPI_Barrier";0.00346724;3467245;0.00346724;3467245;1;0
"Process 329";1;"MPI:MPI_Isend";0.001738;1738001;0.001738;1738001;12;0
"Process 329";1;"Application:User_Code";0.009865;9865000;0.0288202;28820246;0;0
"Process 329";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 329";1;"MPI:MPI_Wait";0.013738;13738000;0.013738;13738000;24;0
"Process 478";1;"MPI:MPI_Barrier";0.0140262;14026246;0.0140262;14026246;1;0
"Process 478";1;"MPI:MPI_Isend";0.001201;1201000;0.001201;1201000;7;0
"Process 478";1;"Application:User_Code";0.004967;4967000;0.0288202;28820246;0;0
"Process 478";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;7;0
"Process 478";1;"MPI:MPI_Wait";0.008618;8618000;0.008618;8618000;14;0
"Process 32";1;"MPI:MPI_Barrier";0.0117282;11728246;0.0117282;11728246;1;0
"Process 32";1;"MPI:MPI_Isend";0.001135;1135000;0.001135;1135000;7;0
"Process 32";1;"Application:User_Code";0.005078;5078000;0.0288202;28820246;0;0
"Process 32";1;"MPI:MPI_Irecv";5e-06;5000;5e-06;5000;7;0
"Process 32";1;"MPI:MPI_Wait";0.010874;10874000;0.010874;10874000;14;0
"Process 181";1;"MPI:MPI_Barrier";0.00508724;5087244;0.00508724;5087244;1;0
"Process 181";1;"MPI:MPI_Isend";0.008138;8138001;0.008138;8138001;15;0
"Process 181";1;"Application:User_Code";0.009352;9352001;0.0288202;28820246;0;0
"Process 181";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;15;0
"Process 181";1;"MPI:MPI_Wait";0.006233;6233000;0.006233;6233000;30;0
"Process 330";1;"MPI:MPI_Barrier";0.00391724;3917245;0.00391724;3917245;1;0
"Process 330";1;"MPI:MPI_Isend";0.001906;1906001;0.001906;1906001;12;0
"Process 330";1;"Application:User_Code";0.009665;9665000;0.0288202;28820246;0;0
"Process 330";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;12;0
"Process 330";1;"MPI:MPI_Wait";0.013323;13323000;0.013323;13323000;24;0
"Process 479";1;"MPI:MPI_Barrier";0.00854725;8547246;0.00854725;8547246;1;0
"Process 479";1;"MPI:MPI_Isend";0.001258;1258000;0.001258;1258000;6;0
"Process 479";1;"Application:User_Code";0.004553;4553000;0.0288202;28820246;0;0
"Process 479";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;6;0
"Process 479";1;"MPI:MPI_Wait";0.014455;14455000;0.014455;14455000;12;0
"Process 33";1;"MPI:MPI_Barrier";0.0162032;16203246;0.0162032;16203246;1;0
"Process 33";1;"MPI:MPI_Isend";0.000875;875000;0.000875;875000;7;0
"Process 33";1;"Application:User_Code";0.004283;4283000;0.0288202;28820246;0;0
"Process 33";1;"MPI:MPI_Irecv";6e-06;6000;6e-06;6000;7;0
"Process 33";1;"MPI:MPI_Wait";0.007453;7453000;0.007453;7453000;14;0
"Process 182";1;"MPI:MPI_Barrier";0.00515524;5155244;0.00515524;5155244;1;0
"Process 182";1;"MPI:MPI_Isend";0.001875;1875000;0.001875;1875000;16;0
"Process 182";1;"Application:User_Code";0.009028;9028001;0.0288202;28820246;0;0
"Process 182";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;16;0
"Process 182";1;"MPI:MPI_Wait";0.01275;12750001;0.01275;12750001;32;0
"Process 331";1;"MPI:MPI_Barrier";0.00279824;2798245;0.00279824;2798245;1;0
"Process 331";1;"MPI:MPI_Isend";0.000948;948000;0.000948;948000;12;0
"Process 331";1;"Application:User_Code";0.008909;8909001;0.0288202;28820246;0;0
"Process 331";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 331";1;"MPI:MPI_Wait";0.016155;16155000;0.016155;16155000;24;0
"Process 34";1;"MPI:MPI_Barrier";0.0145362;14536246;0.0145362;14536246;1;0
"Process 34";1;"MPI:MPI_Isend";0.001547;1547000;0.001547;1547000;13;0
"Process 34";1;"Application:User_Code";0.005449;5449000;0.0288202;28820246;0;0
"Process 34";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;13;0
"Process 34";1;"MPI:MPI_Wait";0.007275;7275000;0.007275;7275000;26;0
"Process 183";1;"MPI:MPI_Barrier";0.00402924;4029244;0.00402924;4029244;1;0
"Process 183";1;"MPI:MPI_Isend";0.001645;1645000;0.001645;1645000;16;0
"Process 183";1;"Application:User_Code";0.008521;8521000;0.0288202;28820246;0;0
"Process 183";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;16;0
"Process 183";1;"MPI:MPI_Wait";0.014614;14614002;0.014614;14614002;32;0
"Process 332";1;"MPI:MPI_Barrier";0.00297124;2971245;0.00297124;2971245;1;0
"Process 332";1;"MPI:MPI_Isend";0.001491;1491000;0.001491;1491000;11;0
"Process 332";1;"Application:User_Code";0.008826;8826001;0.0288202;28820246;0;0
"Process 332";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 332";1;"MPI:MPI_Wait";0.015522;15522000;0.015522;15522000;22;0
"Process 35";1;"MPI:MPI_Barrier";0.0129922;12992246;0.0129922;12992246;1;0
"Process 35";1;"MPI:MPI_Isend";0.001589;1589000;0.001589;1589000;11;0
"Process 35";1;"Application:User_Code";0.006907;6907000;0.0288202;28820246;0;0
"Process 35";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;11;0
"Process 35";1;"MPI:MPI_Wait";0.007321;7321000;0.007321;7321000;22;0
"Process 184";1;"MPI:MPI_Barrier";0.00386824;3868244;0.00386824;3868244;1;0
"Process 184";1;"MPI:MPI_Isend";0.005992;5992001;0.005992;5992001;16;0
"Process 184";1;"Application:User_Code";0.008409;8409000;0.0288202;28820246;0;0
"Process 184";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;16;0
"Process 184";1;"MPI:MPI_Wait";0.010539;10539001;0.010539;10539001;32;0
"Process 333";1;"MPI:MPI_Barrier";0.00576424;5764245;0.00576424;5764245;1;0
"Process 333";1;"MPI:MPI_Isend";0.001846;1846000;0.001846;1846000;11;0
"Process 333";1;"Application:User_Code";0.008467;8467001;0.0288202;28820246;0;0
"Process 333";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 333";1;"MPI:MPI_Wait";0.012733;12733000;0.012733;12733000;22;0
"Process 36";1;"MPI:MPI_Barrier";0.00637125;6371246;0.00637125;6371246;1;0
"Process 36";1;"MPI:MPI_Isend";0.001462;1462000;0.001462;1462000;12;0
"Process 36";1;"Application:User_Code";0.007476;7476000;0.0288202;28820246;0;0
"Process 36";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 36";1;"MPI:MPI_Wait";0.013501;13501000;0.013501;13501000;24;0
"Process 185";1;"MPI:MPI_Barrier";0.00471524;4715244;0.00471524;4715244;1;0
"Process 185";1;"MPI:MPI_Isend";0.001477;1477000;0.001477;1477000;16;0
"Process 185";1;"Application:User_Code";0.008898;8898001;0.0288202;28820246;0;0
"Process 185";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;16;0
"Process 185";1;"MPI:MPI_Wait";0.013718;13718001;0.013718;13718001;32;0
"Process 334";1;"MPI:MPI_Barrier";0.00368724;3687245;0.00368724;3687245;1;0
"Process 334";1;"MPI:MPI_Isend";0.002797;2797000;0.002797;2797000;15;0
"Process 334";1;"Application:User_Code";0.009966;9966001;0.0288202;28820246;0;0
"Process 334";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;15;0
"Process 334";1;"MPI:MPI_Wait";0.012354;12354000;0.012354;12354000;30;0
"Process 37";1;"MPI:MPI_Barrier";0.00588525;5885246;0.00588525;5885246;1;0
"Process 37";1;"MPI:MPI_Isend";0.001887;1887000;0.001887;1887000;12;0
"Process 37";1;"Application:User_Code";0.007284;7284000;0.0288202;28820246;0;0
"Process 37";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 37";1;"MPI:MPI_Wait";0.013754;13754000;0.013754;13754000;24;0
"Process 186";1;"MPI:MPI_Barrier";0.00567224;5672244;0.00567224;5672244;1;0
"Process 186";1;"MPI:MPI_Isend";0.001744;1744000;0.001744;1744000;15;0
"Process 186";1;"Application:User_Code";0.00916;9160001;0.0288202;28820246;0;0
"Process 186";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;15;0
"Process 186";1;"MPI:MPI_Wait";0.012236;12236001;0.012236;12236001;30;0
"Process 335";1;"MPI:MPI_Barrier";0.00296124;2961245;0.00296124;2961245;1;0
"Process 335";1;"MPI:MPI_Isend";0.005573;5573001;0.005573;5573001;15;0
"Process 335";1;"Application:User_Code";0.01092;10920000;0.0288202;28820246;0;0
"Process 335";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;15;0
"Process 335";1;"MPI:MPI_Wait";0.009353;9353000;0.009353;9353000;30;0
"Process 38";1;"MPI:MPI_Barrier";0.0105142;10514246;0.0105142;10514246;1;0
"Process 38";1;"MPI:MPI_Isend";0.001401;1401000;0.001401;1401000;12;0
"Process 38";1;"Application:User_Code";0.00726;7260000;0.0288202;28820246;0;0
"Process 38";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 38";1;"MPI:MPI_Wait";0.009635;9635000;0.009635;9635000;24;0
"Process 187";1;"MPI:MPI_Barrier";0.00675624;6756244;0.00675624;6756244;1;0
"Process 187";1;"MPI:MPI_Isend";0.002616;2616000;0.002616;2616000;15;0
"Process 187";1;"Application:User_Code";0.008836;8836001;0.0288202;28820246;0;0
"Process 187";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;15;0
"Process 187";1;"MPI:MPI_Wait";0.010601;10601001;0.010601;10601001;30;0
"Process 336";1;"MPI:MPI_Barrier";0.00310424;3104244;0.00310424;3104244;1;0
"Process 336";1;"MPI:MPI_Isend";0.001149;1149000;0.001149;1149000;16;0
"Process 336";1;"Application:User_Code";0.01138;11380001;0.0288202;28820246;0;0
"Process 336";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;16;0
"Process 336";1;"MPI:MPI_Wait";0.013176;13176001;0.013176;13176001;32;0
"Process 39";1;"MPI:MPI_Barrier";0.00750725;7507246;0.00750725;7507246;1;0
"Process 39";1;"MPI:MPI_Isend";0.001447;1447000;0.001447;1447000;12;0
"Process 39";1;"Application:User_Code";0.007474;7474000;0.0288202;28820246;0;0
"Process 39";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 39";1;"MPI:MPI_Wait";0.012381;12381000;0.012381;12381000;24;0
"Process 188";1;"MPI:MPI_Barrier";0.00532624;5326244;0.00532624;5326244;1;0
"Process 188";1;"MPI:MPI_Isend";0.009439;9439001;0.009439;9439001;14;0
"Process 188";1;"Application:User_Code";0.007154;7154001;0.0288202;28820246;0;0
"Process 188";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;14;0
"Process 188";1;"MPI:MPI_Wait";0.006889;6889000;0.006889;6889000;28;0
"Process 337";1;"MPI:MPI_Barrier";0.00274524;2745244;0.00274524;2745244;1;0
"Process 337";1;"MPI:MPI_Isend";0.001091;1091000;0.001091;1091000;16;0
"Process 337";1;"Application:User_Code";0.011315;11315001;0.0288202;28820246;0;0
"Process 337";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;16;0
"Process 337";1;"MPI:MPI_Wait";0.013657;13657001;0.013657;13657001;32;0
"Process 40";1;"MPI:MPI_Barrier";0.0113402;11340246;0.0113402;11340246;1;0
"Process 40";1;"MPI:MPI_Isend";0.001933;1933000;0.001933;1933000;12;0
"Process 40";1;"Application:User_Code";0.006808;6808000;0.0288202;28820246;0;0
"Process 40";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 40";1;"MPI:MPI_Wait";0.008728;8728000;0.008728;8728000;24;0
"Process 189";1;"MPI:MPI_Barrier";0.00945824;9458245;0.00945824;9458245;1;0
"Process 189";1;"MPI:MPI_Isend";0.001242;1242000;0.001242;1242000;11;0
"Process 189";1;"Application:User_Code";0.007511;7511000;0.0288202;28820246;0;0
"Process 189";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;11;0
"Process 189";1;"MPI:MPI_Wait";0.010601;10601001;0.010601;10601001;22;0
"Process 338";1;"MPI:MPI_Barrier";0.00283924;2839244;0.00283924;2839244;1;0
"Process 338";1;"MPI:MPI_Isend";0.001532;1532000;0.001532;1532000;16;0
"Process 338";1;"Application:User_Code";0.011126;11126001;0.0288202;28820246;0;0
"Process 338";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;16;0
"Process 338";1;"MPI:MPI_Wait";0.013311;13311001;0.013311;13311001;32;0
"Process 41";1;"MPI:MPI_Barrier";0.00629925;6299246;0.00629925;6299246;1;0
"Process 41";1;"MPI:MPI_Isend";0.001442;1442000;0.001442;1442000;11;0
"Process 41";1;"Application:User_Code";0.007268;7268000;0.0288202;28820246;0;0
"Process 41";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;11;0
"Process 41";1;"MPI:MPI_Wait";0.013798;13798000;0.013798;13798000;22;0
"Process 190";1;"MPI:MPI_Barrier";0.00570124;5701244;0.00570124;5701244;1;0
"Process 190";1;"MPI:MPI_Isend";0.00389;3890000;0.00389;3890000;11;0
"Process 190";1;"Application:User_Code";0.008212;8212001;0.0288202;28820246;0;0
"Process 190";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 190";1;"MPI:MPI_Wait";0.011008;11008001;0.011008;11008001;22;0
"Process 339";1;"MPI:MPI_Barrier";0.00304024;3040244;0.00304024;3040244;1;0
"Process 339";1;"MPI:MPI_Isend";0.001365;1365000;0.001365;1365000;16;0
"Process 339";1;"Application:User_Code";0.011072;11072001;0.0288202;28820246;0;0
"Process 339";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;16;0
"Process 339";1;"MPI:MPI_Wait";0.013332;13332001;0.013332;13332001;32;0
"Process 42";1;"MPI:MPI_Barrier";0.0126042;12604246;0.0126042;12604246;1;0
"Process 42";1;"MPI:MPI_Isend";0.001781;1781000;0.001781;1781000;14;0
"Process 42";1;"Application:User_Code";0.006227;6227000;0.0288202;28820246;0;0
"Process 42";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;14;0
"Process 42";1;"MPI:MPI_Wait";0.008197;8197000;0.008197;8197000;28;0
"Process 191";1;"MPI:MPI_Barrier";0.00422324;4223244;0.00422324;4223244;1;0
"Process 191";1;"MPI:MPI_Isend";0.001603;1603000;0.001603;1603000;12;0
"Process 191";1;"Application:User_Code";0.007672;7672000;0.0288202;28820246;0;0
"Process 191";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 191";1;"MPI:MPI_Wait";0.015311;15311002;0.015311;15311002;24;0
"Process 340";1;"MPI:MPI_Barrier";0.00295424;2954244;0.00295424;2954244;1;0
"Process 340";1;"MPI:MPI_Isend";0.000843;843000;0.000843;843000;16;0
"Process 340";1;"Application:User_Code";0.010868;10868001;0.0288202;28820246;0;0
"Process 340";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;16;0
"Process 340";1;"MPI:MPI_Wait";0.014143;14143001;0.014143;14143001;32;0
"Process 43";1;"MPI:MPI_Barrier";0.00688425;6884246;0.00688425;6884246;1;0
"Process 43";1;"MPI:MPI_Isend";0.002372;2372000;0.002372;2372000;15;0
"Process 43";1;"Application:User_Code";0.008398;8398000;0.0288202;28820246;0;0
"Process 43";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;15;0
"Process 43";1;"MPI:MPI_Wait";0.011152;11152000;0.011152;11152000;30;0
"Process 192";1;"MPI:MPI_Barrier";0.00134524;1345244;0.00134524;1345244;1;0
"Process 192";1;"MPI:MPI_Isend";0.001305;1305000;0.001305;1305000;12;0
"Process 192";1;"Application:User_Code";0.010564;10564001;0.0288202;28820246;0;0
"Process 192";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;12;0
"Process 192";1;"MPI:MPI_Wait";0.015592;15592001;0.015592;15592001;24;0
"Process 341";1;"MPI:MPI_Barrier";0.00296424;2964244;0.00296424;2964244;1;0
"Process 341";1;"MPI:MPI_Isend";0.000827;827000;0.000827;827000;15;0
"Process 341";1;"Application:User_Code";0.011337;11337001;0.0288202;28820246;0;0
"Process 341";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;15;0
"Process 341";1;"MPI:MPI_Wait";0.013678;13678001;0.013678;13678001;30;0
"Process 44";1;"MPI:MPI_Barrier";0.00780025;7800246;0.00780025;7800246;1;0
"Process 44";1;"MPI:MPI_Isend";0.001626;1626000;0.001626;1626000;15;0
"Process 44";1;"Application:User_Code";0.008889;8889000;0.0288202;28820246;0;0
"Process 44";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;15;0
"Process 44";1;"MPI:MPI_Wait";0.01049;10490000;0.01049;10490000;30;0
"Process 193";1;"MPI:MPI_Barrier";0.00188924;1889245;0.00188924;1889245;1;0
"Process 193";1;"MPI:MPI_Isend";0.000879;879000;0.000879;879000;12;0
"Process 193";1;"Application:User_Code";0.010542;10542000;0.0288202;28820246;0;0
"Process 193";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 193";1;"MPI:MPI_Wait";0.015499;15499001;0.015499;15499001;24;0
"Process 342";1;"MPI:MPI_Barrier";0.00344224;3442244;0.00344224;3442244;1;0
"Process 342";1;"MPI:MPI_Isend";0.001207;1207000;0.001207;1207000;15;0
"Process 342";1;"Application:User_Code";0.010328;10328001;0.0288202;28820246;0;0
"Process 342";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;15;0
"Process 342";1;"MPI:MPI_Wait";0.013831;13831001;0.013831;13831001;30;0
"Process 45";1;"MPI:MPI_Barrier";0.00598225;5982246;0.00598225;5982246;1;0
"Process 45";1;"MPI:MPI_Isend";0.001733;1733000;0.001733;1733000;16;0
"Process 45";1;"Application:User_Code";0.008662;8662000;0.0288202;28820246;0;0
"Process 45";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;16;0
"Process 45";1;"MPI:MPI_Wait";0.012431;12431000;0.012431;12431000;32;0
"Process 194";1;"MPI:MPI_Barrier";0.00283124;2831245;0.00283124;2831245;1;0
"Process 194";1;"MPI:MPI_Isend";0.000793;793000;0.000793;793000;12;0
"Process 194";1;"Application:User_Code";0.010239;10239000;0.0288202;28820246;0;0
"Process 194";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 194";1;"MPI:MPI_Wait";0.014945;14945001;0.014945;14945001;24;0
"Process 343";1;"MPI:MPI_Barrier";0.00748524;7485245;0.00748524;7485245;1;0
"Process 343";1;"MPI:MPI_Isend";0.000701;701000;0.000701;701000;11;0
"Process 343";1;"Application:User_Code";0.008461;8461000;0.0288202;28820246;0;0
"Process 343";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;11;0
"Process 343";1;"MPI:MPI_Wait";0.012158;12158001;0.012158;12158001;22;0
"Process 46";1;"MPI:MPI_Barrier";0.00580525;5805246;0.00580525;5805246;1;0
"Process 46";1;"MPI:MPI_Isend";0.001812;1812000;0.001812;1812000;16;0
"Process 46";1;"Application:User_Code";0.008489;8489000;0.0288202;28820246;0;0
"Process 46";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;16;0
"Process 46";1;"MPI:MPI_Wait";0.0127;12700000;0.0127;12700000;32;0
"Process 195";1;"MPI:MPI_Barrier";0.00715824;7158245;0.00715824;7158245;1;0
"Process 195";1;"MPI:MPI_Isend";0.004541;4541000;0.004541;4541000;11;0
"Process 195";1;"Application:User_Code";0.007622;7622000;0.0288202;28820246;0;0
"Process 195";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;11;0
"Process 195";1;"MPI:MPI_Wait";0.009492;9492001;0.009492;9492001;22;0
"Process 344";1;"MPI:MPI_Barrier";0.00955424;9554245;0.00955424;9554245;1;0
"Process 344";1;"MPI:MPI_Isend";0.001099;1099000;0.001099;1099000;11;0
"Process 344";1;"Application:User_Code";0.007699;7699000;0.0288202;28820246;0;0
"Process 344";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;11;0
"Process 344";1;"MPI:MPI_Wait";0.010457;10457001;0.010457;10457001;22;0
"Process 47";1;"MPI:MPI_Barrier";0.00681025;6810246;0.00681025;6810246;1;0
"Process 47";1;"MPI:MPI_Isend";0.001548;1548000;0.001548;1548000;16;0
"Process 47";1;"Application:User_Code";0.009015;9015000;0.0288202;28820246;0;0
"Process 47";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;16;0
"Process 47";1;"MPI:MPI_Wait";0.011434;11434000;0.011434;11434000;32;0
"Process 196";1;"MPI:MPI_Barrier";0.00294224;2942245;0.00294224;2942245;1;0
"Process 196";1;"MPI:MPI_Isend";0.000608;608000;0.000608;608000;11;0
"Process 196";1;"Application:User_Code";0.009461;9461000;0.0288202;28820246;0;0
"Process 196";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;11;0
"Process 196";1;"MPI:MPI_Wait";0.015798;15798001;0.015798;15798001;22;0
"Process 345";1;"MPI:MPI_Barrier";0.00455324;4553244;0.00455324;4553244;1;0
"Process 345";1;"MPI:MPI_Isend";0.001199;1199000;0.001199;1199000;12;0
"Process 345";1;"Application:User_Code";0.009866;9866001;0.0288202;28820246;0;0
"Process 345";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;12;0
"Process 345";1;"MPI:MPI_Wait";0.013193;13193001;0.013193;13193001;24;0
"Process 48";1;"MPI:MPI_Barrier";0.00505324;5053244;0.00505324;5053244;1;0
"Process 48";1;"MPI:MPI_Isend";0.000877;877000;0.000877;877000;16;0
"Process 48";1;"Application:User_Code";0.011031;11031001;0.0288202;28820246;0;0
"Process 48";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;16;0
"Process 48";1;"MPI:MPI_Wait";0.011849;11849001;0.011849;11849001;32;0
"Process 197";1;"MPI:MPI_Barrier";0.00136924;1369244;0.00136924;1369244;1;0
"Process 197";1;"MPI:MPI_Isend";0.004304;4304000;0.004304;4304000;17;0
"Process 197";1;"Application:User_Code";0.011051;11051001;0.0288202;28820246;0;0
"Process 197";1;"MPI:MPI_Irecv";3.1e-05;31000;3.1e-05;31000;17;0
"Process 197";1;"MPI:MPI_Wait";0.012065;12065001;0.012065;12065001;34;0
"Process 346";1;"MPI:MPI_Barrier";0.00845324;8453245;0.00845324;8453245;1;0
"Process 346";1;"MPI:MPI_Isend";0.001896;1896000;0.001896;1896000;12;0
"Process 346";1;"Application:User_Code";0.007892;7892000;0.0288202;28820246;0;0
"Process 346";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 346";1;"MPI:MPI_Wait";0.010568;10568001;0.010568;10568001;24;0
"Process 49";1;"MPI:MPI_Barrier";0.00473424;4734244;0.00473424;4734244;1;0
"Process 49";1;"MPI:MPI_Isend";0.00242;2420000;0.00242;2420000;15;0
"Process 49";1;"Application:User_Code";0.010144;10144001;0.0288202;28820246;0;0
"Process 49";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;15;0
"Process 49";1;"MPI:MPI_Wait";0.01151;11510001;0.01151;11510001;30;0
"Process 198";1;"MPI:MPI_Barrier";0.000987244;987244;0.000987244;987244;1;0
"Process 198";1;"MPI:MPI_Isend";0.002195;2195000;0.002195;2195000;15;0
"Process 198";1;"Application:User_Code";0.012175;12175001;0.0288202;28820246;0;0
"Process 198";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;15;0
"Process 198";1;"MPI:MPI_Wait";0.013448;13448001;0.013448;13448001;30;0
"Process 347";1;"MPI:MPI_Barrier";0.00587124;5871244;0.00587124;5871244;1;0
"Process 347";1;"MPI:MPI_Isend";0.001544;1544000;0.001544;1544000;12;0
"Process 347";1;"Application:User_Code";0.009551;9551001;0.0288202;28820246;0;0
"Process 347";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;12;0
"Process 347";1;"MPI:MPI_Wait";0.011845;11845001;0.011845;11845001;24;0
"Process 50";1;"MPI:MPI_Barrier";0.00475324;4753244;0.00475324;4753244;1;0
"Process 50";1;"MPI:MPI_Isend";0.001138;1138000;0.001138;1138000;15;0
"Process 50";1;"Application:User_Code";0.009821;9821001;0.0288202;28820246;0;0
"Process 50";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;15;0
"Process 50";1;"MPI:MPI_Wait";0.013098;13098001;0.013098;13098001;30;0
"Process 199";1;"MPI:MPI_Barrier";0.00112124;1121244;0.00112124;1121244;1;0
"Process 199";1;"MPI:MPI_Isend";0.005708;5708000;0.005708;5708000;16;0
"Process 199";1;"Application:User_Code";0.011781;11781002;0.0288202;28820246;0;0
"Process 199";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;16;0
"Process 199";1;"MPI:MPI_Wait";0.010198;10198000;0.010198;10198000;32;0
"Process 348";1;"MPI:MPI_Barrier";0.00276124;2761244;0.00276124;2761244;1;0
"Process 348";1;"MPI:MPI_Isend";0.001061;1061000;0.001061;1061000;12;0
"Process 348";1;"Application:User_Code";0.009971;9971001;0.0288202;28820246;0;0
"Process 348";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 348";1;"MPI:MPI_Wait";0.015017;15017001;0.015017;15017001;24;0
"Process 51";1;"MPI:MPI_Barrier";0.00601724;6017244;0.00601724;6017244;1;0
"Process 51";1;"MPI:MPI_Isend";0.001308;1308000;0.001308;1308000;14;0
"Process 51";1;"Application:User_Code";0.009831;9831001;0.0288202;28820246;0;0
"Process 51";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;14;0
"Process 51";1;"MPI:MPI_Wait";0.011654;11654001;0.011654;11654001;28;0
"Process 200";1;"MPI:MPI_Barrier";0.00118824;1188244;0.00118824;1188244;1;0
"Process 200";1;"MPI:MPI_Isend";0.001872;1872000;0.001872;1872000;16;0
"Process 200";1;"Application:User_Code";0.012193;12193001;0.0288202;28820246;0;0
"Process 200";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;16;0
"Process 200";1;"MPI:MPI_Wait";0.013554;13554001;0.013554;13554001;32;0
"Process 349";1;"MPI:MPI_Barrier";0.00376024;3760244;0.00376024;3760244;1;0
"Process 349";1;"MPI:MPI_Isend";0.00162;1620000;0.00162;1620000;11;0
"Process 349";1;"Application:User_Code";0.009196;9196001;0.0288202;28820246;0;0
"Process 349";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;11;0
"Process 349";1;"MPI:MPI_Wait";0.014236;14236001;0.014236;14236001;22;0
"Process 52";1;"MPI:MPI_Barrier";0.00705224;7052244;0.00705224;7052244;1;0
"Process 52";1;"MPI:MPI_Isend";0.001709;1709000;0.001709;1709000;11;0
"Process 52";1;"Application:User_Code";0.009578;9578001;0.0288202;28820246;0;0
"Process 52";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 52";1;"MPI:MPI_Wait";0.010471;10471001;0.010471;10471001;22;0
"Process 201";1;"MPI:MPI_Barrier";0.00156824;1568245;0.00156824;1568245;1;0
"Process 201";1;"MPI:MPI_Isend";0.002108;2108000;0.002108;2108000;16;0
"Process 201";1;"Application:User_Code";0.012558;12558000;0.0288202;28820246;0;0
"Process 201";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;16;0
"Process 201";1;"MPI:MPI_Wait";0.012573;12573001;0.012573;12573001;32;0
"Process 350";1;"MPI:MPI_Barrier";0.00360424;3604244;0.00360424;3604244;1;0
"Process 350";1;"MPI:MPI_Isend";0.001165;1165000;0.001165;1165000;11;0
"Process 350";1;"Application:User_Code";0.008787;8787001;0.0288202;28820246;0;0
"Process 350";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;11;0
"Process 350";1;"MPI:MPI_Wait";0.015253;15253001;0.015253;15253001;22;0
"Process 53";1;"MPI:MPI_Barrier";0.00558524;5585244;0.00558524;5585244;1;0
"Process 53";1;"MPI:MPI_Isend";0.002302;2302000;0.002302;2302000;12;0
"Process 53";1;"Application:User_Code";0.010057;10057001;0.0288202;28820246;0;0
"Process 53";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 53";1;"MPI:MPI_Wait";0.010864;10864001;0.010864;10864001;24;0
"Process 202";1;"MPI:MPI_Barrier";0.00104724;1047244;0.00104724;1047244;1;0
"Process 202";1;"MPI:MPI_Isend";0.001697;1697000;0.001697;1697000;16;0
"Process 202";1;"Application:User_Code";0.011783;11783001;0.0288202;28820246;0;0
"Process 202";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;16;0
"Process 202";1;"MPI:MPI_Wait";0.01428;14280001;0.01428;14280001;32;0
"Process 351";1;"MPI:MPI_Barrier";0.00284324;2843244;0.00284324;2843244;1;0
"Process 351";1;"MPI:MPI_Isend";0.001478;1478000;0.001478;1478000;15;0
"Process 351";1;"Application:User_Code";0.008075;8075001;0.0288202;28820246;0;0
"Process 351";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;15;0
"Process 351";1;"MPI:MPI_Wait";0.016412;16412001;0.016412;16412001;30;0
"Process 54";1;"MPI:MPI_Barrier";0.00667124;6671244;0.00667124;6671244;1;0
"Process 54";1;"MPI:MPI_Isend";0.001419;1419000;0.001419;1419000;12;0
"Process 54";1;"Application:User_Code";0.010452;10452001;0.0288202;28820246;0;0
"Process 54";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;12;0
"Process 54";1;"MPI:MPI_Wait";0.010265;10265001;0.010265;10265001;24;0
"Process 203";1;"MPI:MPI_Barrier";0.00110824;1108244;0.00110824;1108244;1;0
"Process 203";1;"MPI:MPI_Isend";0.001432;1432000;0.001432;1432000;15;0
"Process 203";1;"Application:User_Code";0.011819;11819001;0.0288202;28820246;0;0
"Process 203";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;15;0
"Process 203";1;"MPI:MPI_Wait";0.014448;14448001;0.014448;14448001;30;0
"Process 352";1;"MPI:MPI_Barrier";0.00270524;2705244;0.00270524;2705244;1;0
"Process 352";1;"MPI:MPI_Isend";0.001099;1099000;0.001099;1099000;11;0
"Process 352";1;"Application:User_Code";0.008965;8965001;0.0288202;28820246;0;0
"Process 352";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 352";1;"MPI:MPI_Wait";0.016042;16042001;0.016042;16042001;22;0
"Process 55";1;"MPI:MPI_Barrier";0.00548524;5485244;0.00548524;5485244;1;0
"Process 55";1;"MPI:MPI_Isend";0.002656;2656000;0.002656;2656000;12;0
"Process 55";1;"Application:User_Code";0.010022;10022001;0.0288202;28820246;0;0
"Process 55";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;12;0
"Process 55";1;"MPI:MPI_Wait";0.01065;10650001;0.01065;10650001;24;0
"Process 204";1;"MPI:MPI_Barrier";0.00131424;1314244;0.00131424;1314244;1;0
"Process 204";1;"MPI:MPI_Isend";0.001258;1258000;0.001258;1258000;15;0
"Process 204";1;"Application:User_Code";0.012383;12383001;0.0288202;28820246;0;0
"Process 204";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;15;0
"Process 204";1;"MPI:MPI_Wait";0.013852;13852001;0.013852;13852001;30;0
"Process 353";1;"MPI:MPI_Barrier";0.00263724;2637244;0.00263724;2637244;1;0
"Process 353";1;"MPI:MPI_Isend";0.001879;1879000;0.001879;1879000;12;0
"Process 353";1;"Application:User_Code";0.009138;9138001;0.0288202;28820246;0;0
"Process 353";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 353";1;"MPI:MPI_Wait";0.015156;15156001;0.015156;15156001;24;0
"Process 56";1;"MPI:MPI_Barrier";0.00774324;7743244;0.00774324;7743244;1;0
"Process 56";1;"MPI:MPI_Isend";0.001623;1623000;0.001623;1623000;12;0
"Process 56";1;"Application:User_Code";0.009653;9653001;0.0288202;28820246;0;0
"Process 56";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;12;0
"Process 56";1;"MPI:MPI_Wait";0.009792;9792001;0.009792;9792001;24;0
"Process 205";1;"MPI:MPI_Barrier";0.00370224;3702245;0.00370224;3702245;1;0
"Process 205";1;"MPI:MPI_Isend";0.001638;1638000;0.001638;1638000;14;0
"Process 205";1;"Application:User_Code";0.010775;10775000;0.0288202;28820246;0;0
"Process 205";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;14;0
"Process 205";1;"MPI:MPI_Wait";0.012693;12693001;0.012693;12693001;28;0
"Process 354";1;"MPI:MPI_Barrier";0.00254924;2549244;0.00254924;2549244;1;0
"Process 354";1;"MPI:MPI_Isend";0.001643;1643000;0.001643;1643000;12;0
"Process 354";1;"Application:User_Code";0.009152;9152001;0.0288202;28820246;0;0
"Process 354";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;12;0
"Process 354";1;"MPI:MPI_Wait";0.015467;15467001;0.015467;15467001;24;0
"Process 57";1;"MPI:MPI_Barrier";0.00876624;8766244;0.00876624;8766244;1;0
"Process 57";1;"MPI:MPI_Isend";0.001207;1207000;0.001207;1207000;12;0
"Process 57";1;"Application:User_Code";0.009108;9108001;0.0288202;28820246;0;0
"Process 57";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;12;0
"Process 57";1;"MPI:MPI_Wait";0.009732;9732001;0.009732;9732001;24;0
"Process 206";1;"MPI:MPI_Barrier";0.00258924;2589245;0.00258924;2589245;1;0
"Process 206";1;"MPI:MPI_Isend";0.00171;1710000;0.00171;1710000;15;0
"Process 206";1;"Application:User_Code";0.011976;11976000;0.0288202;28820246;0;0
"Process 206";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;15;0
"Process 206";1;"MPI:MPI_Wait";0.012535;12535001;0.012535;12535001;30;0
"Process 355";1;"MPI:MPI_Barrier";0.00458824;4588244;0.00458824;4588244;1;0
"Process 355";1;"MPI:MPI_Isend";0.001854;1854000;0.001854;1854000;12;0
"Process 355";1;"Application:User_Code";0.009345;9345001;0.0288202;28820246;0;0
"Process 355";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;12;0
"Process 355";1;"MPI:MPI_Wait";0.013024;13024001;0.013024;13024001;24;0
"Process 58";1;"MPI:MPI_Barrier";0.00654824;6548244;0.00654824;6548244;1;0
"Process 58";1;"MPI:MPI_Isend";0.006507;6507000;0.006507;6507000;11;0
"Process 58";1;"Application:User_Code";0.009887;9887001;0.0288202;28820246;0;0
"Process 58";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 58";1;"MPI:MPI_Wait";0.005868;5868001;0.005868;5868001;22;0
"Process 207";1;"MPI:MPI_Barrier";0.00197524;1975245;0.00197524;1975245;1;0
"Process 207";1;"MPI:MPI_Isend";0.001424;1424000;0.001424;1424000;15;0
"Process 207";1;"Application:User_Code";0.01261;12610000;0.0288202;28820246;0;0
"Process 207";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;15;0
"Process 207";1;"MPI:MPI_Wait";0.012797;12797001;0.012797;12797001;30;0
"Process 356";1;"MPI:MPI_Barrier";0.00596424;5964244;0.00596424;5964244;1;0
"Process 356";1;"MPI:MPI_Isend";0.001635;1635000;0.001635;1635000;12;0
"Process 356";1;"Application:User_Code";0.008439;8439001;0.0288202;28820246;0;0
"Process 356";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 356";1;"MPI:MPI_Wait";0.012771;12771001;0.012771;12771001;24;0
"Process 59";1;"MPI:MPI_Barrier";0.0142522;14252244;0.0142522;14252244;1;0
"Process 59";1;"MPI:MPI_Isend";0.000994;994000;0.000994;994000;14;0
"Process 59";1;"Application:User_Code";0.006476;6476002;0.0288202;28820246;0;0
"Process 59";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;14;0
"Process 59";1;"MPI:MPI_Wait";0.007085;7085000;0.007085;7085000;28;0
"Process 208";1;"MPI:MPI_Barrier";0.00172324;1723245;0.00172324;1723245;1;0
"Process 208";1;"MPI:MPI_Isend";0.002397;2397000;0.002397;2397000;16;0
"Process 208";1;"Application:User_Code";0.012232;12232000;0.0288202;28820246;0;0
"Process 208";1;"MPI:MPI_Irecv";1.7e-05;17000;1.7e-05;17000;16;0
"Process 208";1;"MPI:MPI_Wait";0.012451;12451001;0.012451;12451001;32;0
"Process 357";1;"MPI:MPI_Barrier";0.00328324;3283244;0.00328324;3283244;1;0
"Process 357";1;"MPI:MPI_Isend";0.001223;1223000;0.001223;1223000;12;0
"Process 357";1;"Application:User_Code";0.009445;9445001;0.0288202;28820246;0;0
"Process 357";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;12;0
"Process 357";1;"MPI:MPI_Wait";0.01486;14860001;0.01486;14860001;24;0
"Process 60";1;"MPI:MPI_Barrier";0.00577624;5776244;0.00577624;5776244;1;0
"Process 60";1;"MPI:MPI_Isend";0.000701001;701001;0.000701001;701001;11;0
"Process 60";1;"Application:User_Code";0.009349;9349000;0.0288202;28820246;0;0
"Process 60";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 60";1;"MPI:MPI_Wait";0.012985;12985001;0.012985;12985001;22;0
"Process 209";1;"MPI:MPI_Barrier";0.00165224;1652245;0.00165224;1652245;1;0
"Process 209";1;"MPI:MPI_Isend";0.006178;6178001;0.006178;6178001;16;0
"Process 209";1;"Application:User_Code";0.012218;12218000;0.0288202;28820246;0;0
"Process 209";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;16;0
"Process 209";1;"MPI:MPI_Wait";0.008761;8761000;0.008761;8761000;32;0
"Process 358";1;"MPI:MPI_Barrier";0.0116412;11641245;0.0116412;11641245;1;0
"Process 358";1;"MPI:MPI_Isend";0.001446;1446000;0.001446;1446000;11;0
"Process 358";1;"Application:User_Code";0.006451;6451000;0.0288202;28820246;0;0
"Process 358";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;11;0
"Process 358";1;"MPI:MPI_Wait";0.009275;9275001;0.009275;9275001;22;0
"Process 61";1;"MPI:MPI_Barrier";0.00590024;5900244;0.00590024;5900244;1;0
"Process 61";1;"MPI:MPI_Isend";0.00086;860000;0.00086;860000;11;0
"Process 61";1;"Application:User_Code";0.009823;9823001;0.0288202;28820246;0;0
"Process 61";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 61";1;"MPI:MPI_Wait";0.012227;12227001;0.012227;12227001;22;0
"Process 210";1;"MPI:MPI_Barrier";0.00188424;1884245;0.00188424;1884245;1;0
"Process 210";1;"MPI:MPI_Isend";0.003965;3965000;0.003965;3965000;16;0
"Process 210";1;"Application:User_Code";0.012195;12195000;0.0288202;28820246;0;0
"Process 210";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;16;0
"Process 210";1;"MPI:MPI_Wait";0.01076;10760001;0.01076;10760001;32;0
"Process 359";1;"MPI:MPI_Barrier";0.00326024;3260244;0.00326024;3260244;1;0
"Process 359";1;"MPI:MPI_Isend";0.001451;1451000;0.001451;1451000;13;0
"Process 359";1;"Application:User_Code";0.008376;8376001;0.0288202;28820246;0;0
"Process 359";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;13;0
"Process 359";1;"MPI:MPI_Wait";0.015722;15722001;0.015722;15722001;26;0
"Process 62";1;"MPI:MPI_Barrier";0.00658224;6582244;0.00658224;6582244;1;0
"Process 62";1;"MPI:MPI_Isend";0.001031;1031000;0.001031;1031000;12;0
"Process 62";1;"Application:User_Code";0.009713;9713001;0.0288202;28820246;0;0
"Process 62";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;12;0
"Process 62";1;"MPI:MPI_Wait";0.011486;11486001;0.011486;11486001;24;0
"Process 211";1;"MPI:MPI_Barrier";0.00195624;1956245;0.00195624;1956245;1;0
"Process 211";1;"MPI:MPI_Isend";0.001989;1989000;0.001989;1989000;16;0
"Process 211";1;"Application:User_Code";0.012116;12116000;0.0288202;28820246;0;0
"Process 211";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;16;0
"Process 211";1;"MPI:MPI_Wait";0.012747;12747001;0.012747;12747001;32;0
"Process 360";1;"MPI:MPI_Barrier";0.000912309;912309;0.000912309;912309;2;0
"Process 360";1;"MPI:MPI_Isend";0.001143;1143000;0.001143;1143000;15;0
"Process 360";1;"Application:User_Code";0.0125539;12553936;0.0288202;28820246;0;0
"Process 360";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;15;0
"Process 360";1;"MPI:MPI_Wait";0.014196;14196001;0.014196;14196001;30;0
"Process 63";1;"MPI:MPI_Barrier";0.00620124;6201244;0.00620124;6201244;1;0
"Process 63";1;"MPI:MPI_Isend";0.003382;3382000;0.003382;3382000;12;0
"Process 63";1;"Application:User_Code";0.009753;9753001;0.0288202;28820246;0;0
"Process 63";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;12;0
"Process 63";1;"MPI:MPI_Wait";0.00947;9470001;0.00947;9470001;24;0
"Process 212";1;"MPI:MPI_Barrier";0.00204224;2042245;0.00204224;2042245;1;0
"Process 212";1;"MPI:MPI_Isend";0.001612;1612000;0.001612;1612000;15;0
"Process 212";1;"Application:User_Code";0.012201;12201000;0.0288202;28820246;0;0
"Process 212";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;15;0
"Process 212";1;"MPI:MPI_Wait";0.012954;12954001;0.012954;12954001;30;0
"Process 361";1;"MPI:MPI_Barrier";0.000119244;119244;0.000119244;119244;1;0
"Process 361";1;"MPI:MPI_Isend";0.001706;1706000;0.001706;1706000;15;0
"Process 361";1;"Application:User_Code";0.013134;13134001;0.0288202;28820246;0;0
"Process 361";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;15;0
"Process 361";1;"MPI:MPI_Wait";0.013851;13851001;0.013851;13851001;30;0
"Process 64";1;"MPI:MPI_Barrier";0.00750324;7503244;0.00750324;7503244;1;0
"Process 64";1;"MPI:MPI_Isend";0.001512;1512000;0.001512;1512000;12;0
"Process 64";1;"Application:User_Code";0.009361;9361001;0.0288202;28820246;0;0
"Process 64";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 64";1;"MPI:MPI_Wait";0.010432;10432001;0.010432;10432001;24;0
"Process 213";1;"MPI:MPI_Barrier";0.00333224;3332245;0.00333224;3332245;1;0
"Process 213";1;"MPI:MPI_Isend";0.004722;4722000;0.004722;4722000;15;0
"Process 213";1;"Application:User_Code";0.010955;10955000;0.0288202;28820246;0;0
"Process 213";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;15;0
"Process 213";1;"MPI:MPI_Wait";0.009801;9801001;0.009801;9801001;30;0
"Process 362";1;"MPI:MPI_Barrier";6.1935e-05;61935;6.1935e-05;61935;0;0
"Process 362";1;"MPI:MPI_Isend";0.001741;1741000;0.001741;1741000;16;0
"Process 362";1;"Application:User_Code";0.0131793;13179310;0.0288202;28820246;0;0
"Process 362";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;16;0
"Process 362";1;"MPI:MPI_Wait";0.013825;13825001;0.013825;13825001;32;0
"Process 65";1;"MPI:MPI_Barrier";0.00587024;5870244;0.00587024;5870244;1;0
"Process 65";1;"MPI:MPI_Isend";0.00138;1380000;0.00138;1380000;12;0
"Process 65";1;"Application:User_Code";0.009847;9847001;0.0288202;28820246;0;0
"Process 65";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 65";1;"MPI:MPI_Wait";0.011711;11711001;0.011711;11711001;24;0
"Process 214";1;"MPI:MPI_Barrier";0.00255224;2552245;0.00255224;2552245;1;0
"Process 214";1;"MPI:MPI_Isend";0.00241;2410000;0.00241;2410000;14;0
"Process 214";1;"Application:User_Code";0.01032;10320000;0.0288202;28820246;0;0
"Process 214";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;14;0
"Process 214";1;"MPI:MPI_Wait";0.013526;13526001;0.013526;13526001;28;0
"Process 363";1;"MPI:MPI_Barrier";0.000322244;322244;0.000322244;322244;1;0
"Process 363";1;"MPI:MPI_Isend";0.001493;1493000;0.001493;1493000;16;0
"Process 363";1;"Application:User_Code";0.013438;13438001;0.0288202;28820246;0;0
"Process 363";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;16;0
"Process 363";1;"MPI:MPI_Wait";0.013556;13556001;0.013556;13556001;32;0
"Process 66";1;"MPI:MPI_Barrier";0.00426524;4265244;0.00426524;4265244;1;0
"Process 66";1;"MPI:MPI_Isend";0.001477;1477001;0.001477;1477001;11;0
"Process 66";1;"Application:User_Code";0.007782;7782000;0.0288202;28820246;0;0
"Process 66";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 66";1;"MPI:MPI_Wait";0.015287;15287001;0.015287;15287001;22;0
"Process 215";1;"MPI:MPI_Barrier";0.00435124;4351245;0.00435124;4351245;1;0
"Process 215";1;"MPI:MPI_Isend";0.001187;1187000;0.001187;1187000;11;0
"Process 215";1;"Application:User_Code";0.009701;9701000;0.0288202;28820246;0;0
"Process 215";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;11;0
"Process 215";1;"MPI:MPI_Wait";0.013573;13573001;0.013573;13573001;22;0
"Process 364";1;"MPI:MPI_Barrier";0.000213244;213244;0.000213244;213244;1;0
"Process 364";1;"MPI:MPI_Isend";0.00226;2260000;0.00226;2260000;16;0
"Process 364";1;"Application:User_Code";0.013492;13492001;0.0288202;28820246;0;0
"Process 364";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;16;0
"Process 364";1;"MPI:MPI_Wait";0.012845;12845001;0.012845;12845001;32;0
"Process 67";1;"MPI:MPI_Barrier";0.00456224;4562244;0.00456224;4562244;1;0
"Process 67";1;"MPI:MPI_Isend";0.001371;1371000;0.001371;1371000;11;0
"Process 67";1;"Application:User_Code";0.007856;7856001;0.0288202;28820246;0;0
"Process 67";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 67";1;"MPI:MPI_Wait";0.015021;15021001;0.015021;15021001;22;0
"Process 216";1;"MPI:MPI_Barrier";0.00587524;5875245;0.00587524;5875245;1;0
"Process 216";1;"MPI:MPI_Isend";0.001654;1654000;0.001654;1654000;12;0
"Process 216";1;"Application:User_Code";0.008734;8734000;0.0288202;28820246;0;0
"Process 216";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 216";1;"MPI:MPI_Wait";0.012545;12545001;0.012545;12545001;24;0
"Process 365";1;"MPI:MPI_Barrier";0.000243244;243244;0.000243244;243244;1;0
"Process 365";1;"MPI:MPI_Isend";0.001797;1797000;0.001797;1797000;16;0
"Process 365";1;"Application:User_Code";0.013221;13221001;0.0288202;28820246;0;0
"Process 365";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;16;0
"Process 365";1;"MPI:MPI_Wait";0.013547;13547001;0.013547;13547001;32;0
"Process 68";1;"MPI:MPI_Barrier";0.00604324;6043244;0.00604324;6043244;1;0
"Process 68";1;"MPI:MPI_Isend";0.00107;1070000;0.00107;1070000;11;0
"Process 68";1;"Application:User_Code";0.008882;8882001;0.0288202;28820246;0;0
"Process 68";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 68";1;"MPI:MPI_Wait";0.012815;12815001;0.012815;12815001;22;0
"Process 217";1;"MPI:MPI_Barrier";0.00380724;3807245;0.00380724;3807245;1;0
"Process 217";1;"MPI:MPI_Isend";0.004898;4898000;0.004898;4898000;12;0
"Process 217";1;"Application:User_Code";0.009751;9751000;0.0288202;28820246;0;0
"Process 217";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;12;0
"Process 217";1;"MPI:MPI_Wait";0.010351;10351001;0.010351;10351001;24;0
"Process 366";1;"MPI:MPI_Barrier";0.000149244;149244;0.000149244;149244;1;0
"Process 366";1;"MPI:MPI_Isend";0.00217;2170000;0.00217;2170000;15;0
"Process 366";1;"Application:User_Code";0.012705;12705001;0.0288202;28820246;0;0
"Process 366";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;15;0
"Process 366";1;"MPI:MPI_Wait";0.013787;13787001;0.013787;13787001;30;0
"Process 69";1;"MPI:MPI_Barrier";0.00654024;6540244;0.00654024;6540244;1;0
"Process 69";1;"MPI:MPI_Isend";0.001494;1494000;0.001494;1494000;11;0
"Process 69";1;"Application:User_Code";0.009749;9749001;0.0288202;28820246;0;0
"Process 69";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 69";1;"MPI:MPI_Wait";0.011028;11028001;0.011028;11028001;22;0
"Process 218";1;"MPI:MPI_Barrier";0.00515324;5153245;0.00515324;5153245;1;0
"Process 218";1;"MPI:MPI_Isend";0.001673;1673000;0.001673;1673000;12;0
"Process 218";1;"Application:User_Code";0.009099;9099000;0.0288202;28820246;0;0
"Process 218";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 218";1;"MPI:MPI_Wait";0.012884;12884001;0.012884;12884001;24;0
"Process 367";1;"MPI:MPI_Barrier";0.000797244;797244;0.000797244;797244;1;0
"Process 367";1;"MPI:MPI_Isend";0.001817;1817000;0.001817;1817000;15;0
"Process 367";1;"Application:User_Code";0.012944;12944001;0.0288202;28820246;0;0
"Process 367";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;15;0
"Process 367";1;"MPI:MPI_Wait";0.013252;13252001;0.013252;13252001;30;0
"Process 70";1;"MPI:MPI_Barrier";0.0101182;10118244;0.0101182;10118244;1;0
"Process 70";1;"MPI:MPI_Isend";0.001146;1146000;0.001146;1146000;11;0
"Process 70";1;"Application:User_Code";0.008104;8104002;0.0288202;28820246;0;0
"Process 70";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 70";1;"MPI:MPI_Wait";0.009443;9443000;0.009443;9443000;22;0
"Process 219";1;"MPI:MPI_Barrier";0.00204524;2045245;0.00204524;2045245;1;0
"Process 219";1;"MPI:MPI_Isend";0.001415;1415000;0.001415;1415000;12;0
"Process 219";1;"Application:User_Code";0.010481;10481000;0.0288202;28820246;0;0
"Process 219";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 219";1;"MPI:MPI_Wait";0.014868;14868001;0.014868;14868001;24;0
"Process 368";1;"MPI:MPI_Barrier";0.000599244;599244;0.000599244;599244;1;0
"Process 368";1;"MPI:MPI_Isend";0.001636;1636000;0.001636;1636000;14;0
"Process 368";1;"Application:User_Code";0.012193;12193001;0.0288202;28820246;0;0
"Process 368";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;14;0
"Process 368";1;"MPI:MPI_Wait";0.014382;14382001;0.014382;14382001;28;0
"Process 71";1;"MPI:MPI_Barrier";0.00606424;6064244;0.00606424;6064244;1;0
"Process 71";1;"MPI:MPI_Isend";0.00137;1370000;0.00137;1370000;12;0
"Process 71";1;"Application:User_Code";0.010186;10186001;0.0288202;28820246;0;0
"Process 71";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;12;0
"Process 71";1;"MPI:MPI_Wait";0.011191;11191001;0.011191;11191001;24;0
"Process 220";1;"MPI:MPI_Barrier";0.00287024;2870245;0.00287024;2870245;1;0
"Process 220";1;"MPI:MPI_Isend";0.001139;1139000;0.001139;1139000;12;0
"Process 220";1;"Application:User_Code";0.009864;9864000;0.0288202;28820246;0;0
"Process 220";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 220";1;"MPI:MPI_Wait";0.014937;14937001;0.014937;14937001;24;0
"Process 369";1;"MPI:MPI_Barrier";0.00100024;1000244;0.00100024;1000244;1;0
"Process 369";1;"MPI:MPI_Isend";0.001629;1629000;0.001629;1629000;15;0
"Process 369";1;"Application:User_Code";0.012858;12858001;0.0288202;28820246;0;0
"Process 369";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;15;0
"Process 369";1;"MPI:MPI_Wait";0.013321;13321001;0.013321;13321001;30;0
"Process 72";1;"MPI:MPI_Barrier";0.0122852;12285244;0.0122852;12285244;1;0
"Process 72";1;"MPI:MPI_Isend";0.00114;1140001;0.00114;1140001;12;0
"Process 72";1;"Application:User_Code";0.006935;6935001;0.0288202;28820246;0;0
"Process 72";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 72";1;"MPI:MPI_Wait";0.008449;8449000;0.008449;8449000;24;0
"Process 221";1;"MPI:MPI_Barrier";0.00327324;3273245;0.00327324;3273245;1;0
"Process 221";1;"MPI:MPI_Isend";0.00152;1520000;0.00152;1520000;11;0
"Process 221";1;"Application:User_Code";0.009634;9634000;0.0288202;28820246;0;0
"Process 221";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 221";1;"MPI:MPI_Wait";0.014383;14383001;0.014383;14383001;22;0
"Process 370";1;"MPI:MPI_Barrier";0.000212244;212244;0.000212244;212244;1;0
"Process 370";1;"MPI:MPI_Isend";0.001547;1547000;0.001547;1547000;15;0
"Process 370";1;"Application:User_Code";0.013375;13375001;0.0288202;28820246;0;0
"Process 370";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;15;0
"Process 370";1;"MPI:MPI_Wait";0.013676;13676001;0.013676;13676001;30;0
"Process 73";1;"MPI:MPI_Barrier";0.00707024;7070244;0.00707024;7070244;1;0
"Process 73";1;"MPI:MPI_Isend";0.001511;1511001;0.001511;1511001;12;0
"Process 73";1;"Application:User_Code";0.007147;7147000;0.0288202;28820246;0;0
"Process 73";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 73";1;"MPI:MPI_Wait";0.013081;13081001;0.013081;13081001;24;0
"Process 222";1;"MPI:MPI_Barrier";0.00982424;9824245;0.00982424;9824245;1;0
"Process 222";1;"MPI:MPI_Isend";0.001237;1237000;0.001237;1237000;16;0
"Process 222";1;"Application:User_Code";0.006153;6153000;0.0288202;28820246;0;0
"Process 222";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;16;0
"Process 222";1;"MPI:MPI_Wait";0.011593;11593001;0.011593;11593001;32;0
"Process 371";1;"MPI:MPI_Barrier";0.00109424;1094244;0.00109424;1094244;1;0
"Process 371";1;"MPI:MPI_Isend";0.0021;2100000;0.0021;2100000;16;0
"Process 371";1;"Application:User_Code";0.013574;13574001;0.0288202;28820246;0;0
"Process 371";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;16;0
"Process 371";1;"MPI:MPI_Wait";0.01204;12040001;0.01204;12040001;32;0
"Process 74";1;"MPI:MPI_Barrier";0.0114442;11444244;0.0114442;11444244;1;0
"Process 74";1;"MPI:MPI_Isend";0.001119;1119001;0.001119;1119001;12;0
"Process 74";1;"Application:User_Code";0.006689;6689001;0.0288202;28820246;0;0
"Process 74";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 74";1;"MPI:MPI_Wait";0.009558;9558000;0.009558;9558000;24;0
"Process 223";1;"MPI:MPI_Barrier";0.000628244;628244;0.000628244;628244;1;0
"Process 223";1;"MPI:MPI_Isend";0.001651;1651000;0.001651;1651000;15;0
"Process 223";1;"Application:User_Code";0.01176;11760001;0.0288202;28820246;0;0
"Process 223";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;15;0
"Process 223";1;"MPI:MPI_Wait";0.014768;14768001;0.014768;14768001;30;0
"Process 372";1;"MPI:MPI_Barrier";0.000568244;568244;0.000568244;568244;1;0
"Process 372";1;"MPI:MPI_Isend";0.003419;3419000;0.003419;3419000;16;0
"Process 372";1;"Application:User_Code";0.013495;13495001;0.0288202;28820246;0;0
"Process 372";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;16;0
"Process 372";1;"MPI:MPI_Wait";0.011327;11327001;0.011327;11327001;32;0
"Process 75";1;"MPI:MPI_Barrier";0.00924924;9249244;0.00924924;9249244;1;0
"Process 75";1;"MPI:MPI_Isend";0.001613;1613001;0.001613;1613001;11;0
"Process 75";1;"Application:User_Code";0.00701;7010000;0.0288202;28820246;0;0
"Process 75";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;11;0
"Process 75";1;"MPI:MPI_Wait";0.01094;10940001;0.01094;10940001;22;0
"Process 224";1;"MPI:MPI_Barrier";0.000629244;629244;0.000629244;629244;1;0
"Process 224";1;"MPI:MPI_Isend";0.001507;1507000;0.001507;1507000;15;0
"Process 224";1;"Application:User_Code";0.012284;12284001;0.0288202;28820246;0;0
"Process 224";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;15;0
"Process 224";1;"MPI:MPI_Wait";0.014387;14387001;0.014387;14387001;30;0
"Process 373";1;"MPI:MPI_Barrier";0.000312244;312244;0.000312244;312244;1;0
"Process 373";1;"MPI:MPI_Isend";0.002919;2919000;0.002919;2919000;16;0
"Process 373";1;"Application:User_Code";0.01328;13280001;0.0288202;28820246;0;0
"Process 373";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;16;0
"Process 373";1;"MPI:MPI_Wait";0.012296;12296001;0.012296;12296001;32;0
"Process 76";1;"MPI:MPI_Barrier";0.00984424;9844244;0.00984424;9844244;1;0
"Process 76";1;"MPI:MPI_Isend";0.001302;1302001;0.001302;1302001;11;0
"Process 76";1;"Application:User_Code";0.006328;6328000;0.0288202;28820246;0;0
"Process 76";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;11;0
"Process 76";1;"MPI:MPI_Wait";0.011335;11335001;0.011335;11335001;22;0
"Process 225";1;"MPI:MPI_Barrier";0.000860244;860244;0.000860244;860244;1;0
"Process 225";1;"MPI:MPI_Isend";0.001717;1717000;0.001717;1717000;16;0
"Process 225";1;"Application:User_Code";0.012319;12319001;0.0288202;28820246;0;0
"Process 225";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;16;0
"Process 225";1;"MPI:MPI_Wait";0.013912;13912001;0.013912;13912001;32;0
"Process 374";1;"MPI:MPI_Barrier";0.00294224;2942244;0.00294224;2942244;1;0
"Process 374";1;"MPI:MPI_Isend";0.002184;2184000;0.002184;2184000;16;0
"Process 374";1;"Application:User_Code";0.012322;12322001;0.0288202;28820246;0;0
"Process 374";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;16;0
"Process 374";1;"MPI:MPI_Wait";0.011362;11362001;0.011362;11362001;32;0
"Process 77";1;"MPI:MPI_Barrier";0.0179472;17947245;0.0179472;17947245;1;0
"Process 77";1;"MPI:MPI_Isend";0.001489;1489000;0.001489;1489000;9;0
"Process 77";1;"Application:User_Code";0.00488;4880001;0.0288202;28820246;0;0
"Process 77";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;9;0
"Process 77";1;"MPI:MPI_Wait";0.004494;4494000;0.004494;4494000;18;0
"Process 226";1;"MPI:MPI_Barrier";0.000672244;672244;0.000672244;672244;1;0
"Process 226";1;"MPI:MPI_Isend";0.001933;1933000;0.001933;1933000;16;0
"Process 226";1;"Application:User_Code";0.012161;12161001;0.0288202;28820246;0;0
"Process 226";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;16;0
"Process 226";1;"MPI:MPI_Wait";0.014042;14042001;0.014042;14042001;32;0
"Process 375";1;"MPI:MPI_Barrier";0.000380244;380244;0.000380244;380244;1;0
"Process 375";1;"MPI:MPI_Isend";0.002159;2159000;0.002159;2159000;15;0
"Process 375";1;"Application:User_Code";0.012898;12898001;0.0288202;28820246;0;0
"Process 375";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;15;0
"Process 375";1;"MPI:MPI_Wait";0.013371;13371001;0.013371;13371001;30;0
"Process 78";1;"MPI:MPI_Barrier";0.0171082;17108245;0.0171082;17108245;1;0
"Process 78";1;"MPI:MPI_Isend";0.000773;773000;0.000773;773000;7;0
"Process 78";1;"Application:User_Code";0.005209;5209001;0.0288202;28820246;0;0
"Process 78";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;7;0
"Process 78";1;"MPI:MPI_Wait";0.005723;5723000;0.005723;5723000;14;0
"Process 227";1;"MPI:MPI_Barrier";0.000745244;745244;0.000745244;745244;1;0
"Process 227";1;"MPI:MPI_Isend";0.002008;2008000;0.002008;2008000;16;0
"Process 227";1;"Application:User_Code";0.012158;12158001;0.0288202;28820246;0;0
"Process 227";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;16;0
"Process 227";1;"MPI:MPI_Wait";0.013897;13897001;0.013897;13897001;32;0
"Process 376";1;"MPI:MPI_Barrier";0.00120124;1201244;0.00120124;1201244;1;0
"Process 376";1;"MPI:MPI_Isend";0.002406;2406000;0.002406;2406000;15;0
"Process 376";1;"Application:User_Code";0.012312;12312001;0.0288202;28820246;0;0
"Process 376";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;15;0
"Process 376";1;"MPI:MPI_Wait";0.012891;12891001;0.012891;12891001;30;0
"Process 79";1;"MPI:MPI_Barrier";0.0146192;14619245;0.0146192;14619245;1;0
"Process 79";1;"MPI:MPI_Isend";0.000805;805000;0.000805;805000;8;0
"Process 79";1;"Application:User_Code";0.005136;5136001;0.0288202;28820246;0;0
"Process 79";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;8;0
"Process 79";1;"MPI:MPI_Wait";0.008252;8252000;0.008252;8252000;16;0
"Process 228";1;"MPI:MPI_Barrier";0.000756244;756244;0.000756244;756244;1;0
"Process 228";1;"MPI:MPI_Isend";0.001753;1753000;0.001753;1753000;16;0
"Process 228";1;"Application:User_Code";0.012215;12215001;0.0288202;28820246;0;0
"Process 228";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;16;0
"Process 228";1;"MPI:MPI_Wait";0.014084;14084001;0.014084;14084001;32;0
"Process 377";1;"MPI:MPI_Barrier";0.00184924;1849244;0.00184924;1849244;1;0
"Process 377";1;"MPI:MPI_Isend";0.00153;1530000;0.00153;1530000;14;0
"Process 377";1;"Application:User_Code";0.010612;10612001;0.0288202;28820246;0;0
"Process 377";1;"MPI:MPI_Irecv";1.9e-05;19000;1.9e-05;19000;14;0
"Process 377";1;"MPI:MPI_Wait";0.01481;14810001;0.01481;14810001;28;0
"Process 80";1;"MPI:MPI_Barrier";0.0154412;15441245;0.0154412;15441245;1;0
"Process 80";1;"MPI:MPI_Isend";0.00143;1430001;0.00143;1430001;8;0
"Process 80";1;"Application:User_Code";0.005361;5361000;0.0288202;28820246;0;0
"Process 80";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;8;0
"Process 80";1;"MPI:MPI_Wait";0.00658;6580000;0.00658;6580000;16;0
"Process 229";1;"MPI:MPI_Barrier";0.000739244;739244;0.000739244;739244;1;0
"Process 229";1;"MPI:MPI_Isend";0.00207;2070000;0.00207;2070000;15;0
"Process 229";1;"Application:User_Code";0.011918;11918001;0.0288202;28820246;0;0
"Process 229";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;15;0
"Process 229";1;"MPI:MPI_Wait";0.014084;14084001;0.014084;14084001;30;0
"Process 378";1;"MPI:MPI_Barrier";0.00192924;1929244;0.00192924;1929244;1;0
"Process 378";1;"MPI:MPI_Isend";0.0012;1200000;0.0012;1200000;11;0
"Process 378";1;"Application:User_Code";0.011295;11295001;0.0288202;28820246;0;0
"Process 378";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;11;0
"Process 378";1;"MPI:MPI_Wait";0.014383;14383001;0.014383;14383001;22;0
"Process 81";1;"MPI:MPI_Barrier";0.0163552;16355245;0.0163552;16355245;1;0
"Process 81";1;"MPI:MPI_Isend";0.001279;1279001;0.001279;1279001;8;0
"Process 81";1;"Application:User_Code";0.005431;5431000;0.0288202;28820246;0;0
"Process 81";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;8;0
"Process 81";1;"MPI:MPI_Wait";0.005747;5747000;0.005747;5747000;16;0
"Process 230";1;"MPI:MPI_Barrier";0.00156724;1567245;0.00156724;1567245;1;0
"Process 230";1;"MPI:MPI_Isend";0.001555;1555000;0.001555;1555000;15;0
"Process 230";1;"Application:User_Code";0.011669;11669000;0.0288202;28820246;0;0
"Process 230";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;15;0
"Process 230";1;"MPI:MPI_Wait";0.014015;14015001;0.014015;14015001;30;0
"Process 379";1;"MPI:MPI_Barrier";0.00113524;1135244;0.00113524;1135244;1;0
"Process 379";1;"MPI:MPI_Isend";0.001523;1523000;0.001523;1523000;12;0
"Process 379";1;"Application:User_Code";0.011588;11588001;0.0288202;28820246;0;0
"Process 379";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;12;0
"Process 379";1;"MPI:MPI_Wait";0.01456;14560001;0.01456;14560001;24;0
"Process 82";1;"MPI:MPI_Barrier";0.0158612;15861245;0.0158612;15861245;1;0
"Process 82";1;"MPI:MPI_Isend";0.000929001;929001;0.000929001;929001;8;0
"Process 82";1;"Application:User_Code";0.005299;5299000;0.0288202;28820246;0;0
"Process 82";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;8;0
"Process 82";1;"MPI:MPI_Wait";0.006724;6724000;0.006724;6724000;16;0
"Process 231";1;"MPI:MPI_Barrier";0.00119724;1197244;0.00119724;1197244;1;0
"Process 231";1;"MPI:MPI_Isend";0.00464;4640000;0.00464;4640000;16;0
"Process 231";1;"Application:User_Code";0.011122;11122001;0.0288202;28820246;0;0
"Process 231";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;16;0
"Process 231";1;"MPI:MPI_Wait";0.01185;11850001;0.01185;11850001;32;0
"Process 380";1;"MPI:MPI_Barrier";0.00382524;3825244;0.00382524;3825244;1;0
"Process 380";1;"MPI:MPI_Isend";0.001197;1197000;0.001197;1197000;12;0
"Process 380";1;"Application:User_Code";0.010217;10217001;0.0288202;28820246;0;0
"Process 380";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 380";1;"MPI:MPI_Wait";0.01357;13570001;0.01357;13570001;24;0
"Process 83";1;"MPI:MPI_Barrier";0.0134362;13436244;0.0134362;13436244;1;0
"Process 83";1;"MPI:MPI_Isend";0.000897;897000;0.000897;897000;7;0
"Process 83";1;"Application:User_Code";0.005314;5314002;0.0288202;28820246;0;0
"Process 83";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;7;0
"Process 83";1;"MPI:MPI_Wait";0.009165;9165000;0.009165;9165000;14;0
"Process 232";1;"MPI:MPI_Barrier";0.000600244;600244;0.000600244;600244;1;0
"Process 232";1;"MPI:MPI_Isend";0.002655;2655000;0.002655;2655000;15;0
"Process 232";1;"Application:User_Code";0.01223;12230001;0.0288202;28820246;0;0
"Process 232";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;15;0
"Process 232";1;"MPI:MPI_Wait";0.013323;13323001;0.013323;13323001;30;0
"Process 381";1;"MPI:MPI_Barrier";0.000914244;914244;0.000914244;914244;1;0
"Process 381";1;"MPI:MPI_Isend";0.001439;1439000;0.001439;1439000;12;0
"Process 381";1;"Application:User_Code";0.011856;11856001;0.0288202;28820246;0;0
"Process 381";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;12;0
"Process 381";1;"MPI:MPI_Wait";0.014602;14602001;0.014602;14602001;24;0
"Process 84";1;"MPI:MPI_Barrier";0.0170962;17096245;0.0170962;17096245;1;0
"Process 84";1;"MPI:MPI_Isend";0.001064;1064001;0.001064;1064001;7;0
"Process 84";1;"Application:User_Code";0.004915;4915000;0.0288202;28820246;0;0
"Process 84";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;7;0
"Process 84";1;"MPI:MPI_Wait";0.005737;5737000;0.005737;5737000;14;0
"Process 233";1;"MPI:MPI_Barrier";0.000480244;480244;0.000480244;480244;1;0
"Process 233";1;"MPI:MPI_Isend";0.002307;2307000;0.002307;2307000;16;0
"Process 233";1;"Application:User_Code";0.012163;12163001;0.0288202;28820246;0;0
"Process 233";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;16;0
"Process 233";1;"MPI:MPI_Wait";0.013857;13857001;0.013857;13857001;32;0
"Process 382";1;"MPI:MPI_Barrier";0.000835244;835244;0.000835244;835244;1;0
"Process 382";1;"MPI:MPI_Isend";0.00178;1780000;0.00178;1780000;12;0
"Process 382";1;"Application:User_Code";0.011497;11497001;0.0288202;28820246;0;0
"Process 382";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;12;0
"Process 382";1;"MPI:MPI_Wait";0.014699;14699001;0.014699;14699001;24;0
"Process 85";1;"MPI:MPI_Barrier";0.0150412;15041245;0.0150412;15041245;1;0
"Process 85";1;"MPI:MPI_Isend";0.001298;1298001;0.001298;1298001;10;0
"Process 85";1;"Application:User_Code";0.004696;4696000;0.0288202;28820246;0;0
"Process 85";1;"MPI:MPI_Irecv";2.5e-05;25000;2.5e-05;25000;10;0
"Process 85";1;"MPI:MPI_Wait";0.00776;7760000;0.00776;7760000;20;0
"Process 234";1;"MPI:MPI_Barrier";0.000783244;783244;0.000783244;783244;1;0
"Process 234";1;"MPI:MPI_Isend";0.003314;3314000;0.003314;3314000;16;0
"Process 234";1;"Application:User_Code";0.012293;12293001;0.0288202;28820246;0;0
"Process 234";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;16;0
"Process 234";1;"MPI:MPI_Wait";0.012417;12417001;0.012417;12417001;32;0
"Process 383";1;"MPI:MPI_Barrier";0.00127924;1279244;0.00127924;1279244;1;0
"Process 383";1;"MPI:MPI_Isend";0.002557;2557000;0.002557;2557000;11;0
"Process 383";1;"Application:User_Code";0.01118;11180001;0.0288202;28820246;0;0
"Process 383";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 383";1;"MPI:MPI_Wait";0.013795;13795001;0.013795;13795001;22;0
"Process 86";1;"MPI:MPI_Barrier";0.0103652;10365244;0.0103652;10365244;1;0
"Process 86";1;"MPI:MPI_Isend";0.001319;1319000;0.001319;1319000;11;0
"Process 86";1;"Application:User_Code";0.006752;6752001;0.0288202;28820246;0;0
"Process 86";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;11;0
"Process 86";1;"MPI:MPI_Wait";0.010376;10376001;0.010376;10376001;22;0
"Process 235";1;"MPI:MPI_Barrier";0.000904244;904244;0.000904244;904244;1;0
"Process 235";1;"MPI:MPI_Isend";0.004029;4029000;0.004029;4029000;16;0
"Process 235";1;"Application:User_Code";0.011994;11994001;0.0288202;28820246;0;0
"Process 235";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;16;0
"Process 235";1;"MPI:MPI_Wait";0.011882;11882001;0.011882;11882001;32;0
"Process 384";1;"MPI:MPI_Barrier";0.00248224;2482245;0.00248224;2482245;1;0
"Process 384";1;"MPI:MPI_Isend";0.00047;470000;0.00047;470000;11;0
"Process 384";1;"Application:User_Code";0.00922;9220000;0.0288202;28820246;0;0
"Process 384";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;11;0
"Process 384";1;"MPI:MPI_Wait";0.016637;16637001;0.016637;16637001;22;0
"Process 87";1;"MPI:MPI_Barrier";0.00714524;7145244;0.00714524;7145244;1;0
"Process 87";1;"MPI:MPI_Isend";0.000964;964000;0.000964;964000;11;0
"Process 87";1;"Application:User_Code";0.007156;7156001;0.0288202;28820246;0;0
"Process 87";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;11;0
"Process 87";1;"MPI:MPI_Wait";0.013544;13544001;0.013544;13544001;22;0
"Process 236";1;"MPI:MPI_Barrier";0.000690244;690244;0.000690244;690244;1;0
"Process 236";1;"MPI:MPI_Isend";0.006161;6161001;0.006161;6161001;16;0
"Process 236";1;"Application:User_Code";0.011885;11885001;0.0288202;28820246;0;0
"Process 236";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;16;0
"Process 236";1;"MPI:MPI_Wait";0.010071;10071000;0.010071;10071000;32;0
"Process 385";1;"MPI:MPI_Barrier";0.00624324;6243245;0.00624324;6243245;1;0
"Process 385";1;"MPI:MPI_Isend";0.001075;1075000;0.001075;1075000;12;0
"Process 385";1;"Application:User_Code";0.007331;7331000;0.0288202;28820246;0;0
"Process 385";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 385";1;"MPI:MPI_Wait";0.01416;14160001;0.01416;14160001;24;0
"Process 88";1;"MPI:MPI_Barrier";0.00774324;7743244;0.00774324;7743244;1;0
"Process 88";1;"MPI:MPI_Isend";0.000487;487000;0.000487;487000;12;0
"Process 88";1;"Application:User_Code";0.00721;7210001;0.0288202;28820246;0;0
"Process 88";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;12;0
"Process 88";1;"MPI:MPI_Wait";0.013372;13372001;0.013372;13372001;24;0
"Process 237";1;"MPI:MPI_Barrier";0.000849244;849244;0.000849244;849244;1;0
"Process 237";1;"MPI:MPI_Isend";0.006295;6295001;0.006295;6295001;16;0
"Process 237";1;"Application:User_Code";0.012161;12161001;0.0288202;28820246;0;0
"Process 237";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;16;0
"Process 237";1;"MPI:MPI_Wait";0.009504;9504000;0.009504;9504000;32;0
"Process 386";1;"MPI:MPI_Barrier";0.0115242;11524245;0.0115242;11524245;1;0
"Process 386";1;"MPI:MPI_Isend";0.000717;717000;0.000717;717000;11;0
"Process 386";1;"Application:User_Code";0.006347;6347000;0.0288202;28820246;0;0
"Process 386";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;11;0
"Process 386";1;"MPI:MPI_Wait";0.010221;10221001;0.010221;10221001;22;0
"Process 89";1;"MPI:MPI_Barrier";0.00651024;6510244;0.00651024;6510244;1;0
"Process 89";1;"MPI:MPI_Isend";0.001155;1155000;0.001155;1155000;12;0
"Process 89";1;"Application:User_Code";0.007029;7029001;0.0288202;28820246;0;0
"Process 89";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 89";1;"MPI:MPI_Wait";0.014116;14116001;0.014116;14116001;24;0
"Process 238";1;"MPI:MPI_Barrier";0.000712244;712244;0.000712244;712244;1;0
"Process 238";1;"MPI:MPI_Isend";0.002349;2349000;0.002349;2349000;15;0
"Process 238";1;"Application:User_Code";0.011994;11994001;0.0288202;28820246;0;0
"Process 238";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;15;0
"Process 238";1;"MPI:MPI_Wait";0.01375;13750001;0.01375;13750001;30;0
"Process 387";1;"MPI:MPI_Barrier";0.0120082;12008245;0.0120082;12008245;1;0
"Process 387";1;"MPI:MPI_Isend";0.000991;991000;0.000991;991000;11;0
"Process 387";1;"Application:User_Code";0.006832;6832000;0.0288202;28820246;0;0
"Process 387";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 387";1;"MPI:MPI_Wait";0.008979;8979001;0.008979;8979001;22;0
"Process 90";1;"MPI:MPI_Barrier";0.00906524;9065244;0.00906524;9065244;1;0
"Process 90";1;"MPI:MPI_Isend";0.000961;961000;0.000961;961000;12;0
"Process 90";1;"Application:User_Code";0.007282;7282001;0.0288202;28820246;0;0
"Process 90";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 90";1;"MPI:MPI_Wait";0.011502;11502001;0.011502;11502001;24;0
"Process 239";1;"MPI:MPI_Barrier";0.00124124;1241244;0.00124124;1241244;1;0
"Process 239";1;"MPI:MPI_Isend";0.002211;2211000;0.002211;2211000;15;0
"Process 239";1;"Application:User_Code";0.011487;11487001;0.0288202;28820246;0;0
"Process 239";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;15;0
"Process 239";1;"MPI:MPI_Wait";0.013871;13871001;0.013871;13871001;30;0
"Process 388";1;"MPI:MPI_Barrier";0.00646324;6463245;0.00646324;6463245;1;0
"Process 388";1;"MPI:MPI_Isend";0.001679;1679000;0.001679;1679000;12;0
"Process 388";1;"Application:User_Code";0.008251;8251000;0.0288202;28820246;0;0
"Process 388";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 388";1;"MPI:MPI_Wait";0.012416;12416001;0.012416;12416001;24;0
"Process 91";1;"MPI:MPI_Barrier";0.00817024;8170244;0.00817024;8170244;1;0
"Process 91";1;"MPI:MPI_Isend";0.000861;861000;0.000861;861000;12;0
"Process 91";1;"Application:User_Code";0.007325;7325001;0.0288202;28820246;0;0
"Process 91";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;12;0
"Process 91";1;"MPI:MPI_Wait";0.012449;12449001;0.012449;12449001;24;0
"Process 240";1;"MPI:MPI_Barrier";0.00476324;4763245;0.00476324;4763245;1;0
"Process 240";1;"MPI:MPI_Isend";0.001761;1761000;0.001761;1761000;15;0
"Process 240";1;"Application:User_Code";0.009831;9831000;0.0288202;28820246;0;0
"Process 240";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;15;0
"Process 240";1;"MPI:MPI_Wait";0.012456;12456001;0.012456;12456001;30;0
"Process 389";1;"MPI:MPI_Barrier";0.00275824;2758245;0.00275824;2758245;1;0
"Process 389";1;"MPI:MPI_Isend";0.010729;10729000;0.010729;10729000;12;0
"Process 389";1;"Application:User_Code";0.010003;10003001;0.0288202;28820246;0;0
"Process 389";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;12;0
"Process 389";1;"MPI:MPI_Wait";0.005321;5321000;0.005321;5321000;24;0
"Process 92";1;"MPI:MPI_Barrier";0.00822924;8229244;0.00822924;8229244;1;0
"Process 92";1;"MPI:MPI_Isend";0.001398;1398000;0.001398;1398000;11;0
"Process 92";1;"Application:User_Code";0.007149;7149001;0.0288202;28820246;0;0
"Process 92";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;11;0
"Process 92";1;"MPI:MPI_Wait";0.012033;12033001;0.012033;12033001;22;0
"Process 241";1;"MPI:MPI_Barrier";0.00321724;3217245;0.00321724;3217245;1;0
"Process 241";1;"MPI:MPI_Isend";0.001238;1238000;0.001238;1238000;15;0
"Process 241";1;"Application:User_Code";0.010935;10935000;0.0288202;28820246;0;0
"Process 241";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;15;0
"Process 241";1;"MPI:MPI_Wait";0.013419;13419001;0.013419;13419001;30;0
"Process 390";1;"MPI:MPI_Barrier";0.00537924;5379245;0.00537924;5379245;1;0
"Process 390";1;"MPI:MPI_Isend";0.003368;3368001;0.003368;3368001;12;0
"Process 390";1;"Application:User_Code";0.009268;9268000;0.0288202;28820246;0;0
"Process 390";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 390";1;"MPI:MPI_Wait";0.010793;10793000;0.010793;10793000;24;0
"Process 93";1;"MPI:MPI_Barrier";0.00857824;8578244;0.00857824;8578244;1;0
"Process 93";1;"MPI:MPI_Isend";0.001085;1085000;0.001085;1085000;11;0
"Process 93";1;"Application:User_Code";0.006524;6524001;0.0288202;28820246;0;0
"Process 93";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;11;0
"Process 93";1;"MPI:MPI_Wait";0.01262;12620001;0.01262;12620001;22;0
"Process 242";1;"MPI:MPI_Barrier";0.00292224;2922245;0.00292224;2922245;1;0
"Process 242";1;"MPI:MPI_Isend";0.001312;1312000;0.001312;1312000;16;0
"Process 242";1;"Application:User_Code";0.01078;10780000;0.0288202;28820246;0;0
"Process 242";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;16;0
"Process 242";1;"MPI:MPI_Wait";0.013795;13795001;0.013795;13795001;32;0
"Process 391";1;"MPI:MPI_Barrier";0.00475824;4758245;0.00475824;4758245;1;0
"Process 391";1;"MPI:MPI_Isend";0.008813;8813001;0.008813;8813001;12;0
"Process 391";1;"Application:User_Code";0.009336;9336000;0.0288202;28820246;0;0
"Process 391";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;12;0
"Process 391";1;"MPI:MPI_Wait";0.005898;5898000;0.005898;5898000;24;0
"Process 94";1;"MPI:MPI_Barrier";0.00753624;7536244;0.00753624;7536244;1;0
"Process 94";1;"MPI:MPI_Isend";0.0063;6300001;0.0063;6300001;15;0
"Process 94";1;"Application:User_Code";0.00735;7350000;0.0288202;28820246;0;0
"Process 94";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;15;0
"Process 94";1;"MPI:MPI_Wait";0.007622;7622001;0.007622;7622001;30;0
"Process 243";1;"MPI:MPI_Barrier";0.00325924;3259245;0.00325924;3259245;1;0
"Process 243";1;"MPI:MPI_Isend";0.001506;1506000;0.001506;1506000;16;0
"Process 243";1;"Application:User_Code";0.010934;10934000;0.0288202;28820246;0;0
"Process 243";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;16;0
"Process 243";1;"MPI:MPI_Wait";0.013107;13107001;0.013107;13107001;32;0
"Process 392";1;"MPI:MPI_Barrier";0.00553424;5534245;0.00553424;5534245;1;0
"Process 392";1;"MPI:MPI_Isend";0.001907;1907000;0.001907;1907000;11;0
"Process 392";1;"Application:User_Code";0.009074;9074001;0.0288202;28820246;0;0
"Process 392";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 392";1;"MPI:MPI_Wait";0.012296;12296000;0.012296;12296000;22;0
"Process 95";1;"MPI:MPI_Barrier";0.00629124;6291244;0.00629124;6291244;1;0
"Process 95";1;"MPI:MPI_Isend";0.002131;2131001;0.002131;2131001;15;0
"Process 95";1;"Application:User_Code";0.008321;8321000;0.0288202;28820246;0;0
"Process 95";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;15;0
"Process 95";1;"MPI:MPI_Wait";0.012067;12067001;0.012067;12067001;30;0
"Process 244";1;"MPI:MPI_Barrier";0.00252924;2529245;0.00252924;2529245;1;0
"Process 244";1;"MPI:MPI_Isend";0.002307;2307000;0.002307;2307000;16;0
"Process 244";1;"Application:User_Code";0.010446;10446000;0.0288202;28820246;0;0
"Process 244";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;16;0
"Process 244";1;"MPI:MPI_Wait";0.013526;13526001;0.013526;13526001;32;0
"Process 393";1;"MPI:MPI_Barrier";0.00767724;7677245;0.00767724;7677245;1;0
"Process 393";1;"MPI:MPI_Isend";0.001322;1322000;0.001322;1322000;11;0
"Process 393";1;"Application:User_Code";0.007386;7386000;0.0288202;28820246;0;0
"Process 393";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;11;0
"Process 393";1;"MPI:MPI_Wait";0.012423;12423001;0.012423;12423001;22;0
"Process 96";1;"MPI:MPI_Barrier";0.00319024;3190244;0.00319024;3190244;1;0
"Process 96";1;"MPI:MPI_Isend";0.001191;1191000;0.001191;1191000;16;0
"Process 96";1;"Application:User_Code";0.011049;11049002;0.0288202;28820246;0;0
"Process 96";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;16;0
"Process 96";1;"MPI:MPI_Wait";0.013377;13377000;0.013377;13377000;32;0
"Process 245";1;"MPI:MPI_Barrier";0.00266024;2660245;0.00266024;2660245;1;0
"Process 245";1;"MPI:MPI_Isend";0.001552;1552000;0.001552;1552000;16;0
"Process 245";1;"Application:User_Code";0.01103;11030000;0.0288202;28820246;0;0
"Process 245";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;16;0
"Process 245";1;"MPI:MPI_Wait";0.013564;13564001;0.013564;13564001;32;0
"Process 394";1;"MPI:MPI_Barrier";0.00231124;2311244;0.00231124;2311244;1;0
"Process 394";1;"MPI:MPI_Isend";0.004756;4756001;0.004756;4756001;15;0
"Process 394";1;"Application:User_Code";0.010245;10245001;0.0288202;28820246;0;0
"Process 394";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;15;0
"Process 394";1;"MPI:MPI_Wait";0.011495;11495000;0.011495;11495000;30;0
"Process 97";1;"MPI:MPI_Barrier";0.00331224;3312244;0.00331224;3312244;1;0
"Process 97";1;"MPI:MPI_Isend";0.001339;1339000;0.001339;1339000;16;0
"Process 97";1;"Application:User_Code";0.011153;11153002;0.0288202;28820246;0;0
"Process 97";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;16;0
"Process 97";1;"MPI:MPI_Wait";0.013005;13005000;0.013005;13005000;32;0
"Process 246";1;"MPI:MPI_Barrier";0.00333424;3334245;0.00333424;3334245;1;0
"Process 246";1;"MPI:MPI_Isend";0.00157;1570000;0.00157;1570000;15;0
"Process 246";1;"Application:User_Code";0.011314;11314000;0.0288202;28820246;0;0
"Process 246";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;15;0
"Process 246";1;"MPI:MPI_Wait";0.012591;12591001;0.012591;12591001;30;0
"Process 395";1;"MPI:MPI_Barrier";0.00177624;1776244;0.00177624;1776244;1;0
"Process 395";1;"MPI:MPI_Isend";0.004651;4651001;0.004651;4651001;15;0
"Process 395";1;"Application:User_Code";0.011313;11313001;0.0288202;28820246;0;0
"Process 395";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;15;0
"Process 395";1;"MPI:MPI_Wait";0.01107;11070000;0.01107;11070000;30;0
"Process 98";1;"MPI:MPI_Barrier";0.00334524;3345244;0.00334524;3345244;1;0
"Process 98";1;"MPI:MPI_Isend";0.001837;1837001;0.001837;1837001;16;0
"Process 98";1;"Application:User_Code";0.011304;11304001;0.0288202;28820246;0;0
"Process 98";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;16;0
"Process 98";1;"MPI:MPI_Wait";0.012322;12322000;0.012322;12322000;32;0
"Process 247";1;"MPI:MPI_Barrier";0.00351324;3513245;0.00351324;3513245;1;0
"Process 247";1;"MPI:MPI_Isend";0.001447;1447000;0.001447;1447000;15;0
"Process 247";1;"Application:User_Code";0.010908;10908000;0.0288202;28820246;0;0
"Process 247";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;15;0
"Process 247";1;"MPI:MPI_Wait";0.012942;12942001;0.012942;12942001;30;0
"Process 396";1;"MPI:MPI_Barrier";0.00202224;2022244;0.00202224;2022244;1;0
"Process 396";1;"MPI:MPI_Isend";0.004292;4292001;0.004292;4292001;16;0
"Process 396";1;"Application:User_Code";0.01155;11550001;0.0288202;28820246;0;0
"Process 396";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;16;0
"Process 396";1;"MPI:MPI_Wait";0.010945;10945000;0.010945;10945000;32;0
"Process 99";1;"MPI:MPI_Barrier";0.00344124;3441244;0.00344124;3441244;1;0
"Process 99";1;"MPI:MPI_Isend";0.00185;1850001;0.00185;1850001;16;0
"Process 99";1;"Application:User_Code";0.011182;11182001;0.0288202;28820246;0;0
"Process 99";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;16;0
"Process 99";1;"MPI:MPI_Wait";0.012335;12335000;0.012335;12335000;32;0
"Process 248";1;"MPI:MPI_Barrier";0.00572724;5727245;0.00572724;5727245;1;0
"Process 248";1;"MPI:MPI_Isend";0.00204;2040000;0.00204;2040000;13;0
"Process 248";1;"Application:User_Code";0.008933;8933000;0.0288202;28820246;0;0
"Process 248";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;13;0
"Process 248";1;"MPI:MPI_Wait";0.01211;12110001;0.01211;12110001;26;0
"Process 397";1;"MPI:MPI_Barrier";0.00182724;1827244;0.00182724;1827244;1;0
"Process 397";1;"MPI:MPI_Isend";0.00175;1750000;0.00175;1750000;16;0
"Process 397";1;"Application:User_Code";0.010999;10999002;0.0288202;28820246;0;0
"Process 397";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;16;0
"Process 397";1;"MPI:MPI_Wait";0.014232;14232000;0.014232;14232000;32;0
"Process 100";1;"MPI:MPI_Barrier";0.00317624;3176244;0.00317624;3176244;1;0
"Process 100";1;"MPI:MPI_Isend";0.001339;1339001;0.001339;1339001;16;0
"Process 100";1;"Application:User_Code";0.010923;10923001;0.0288202;28820246;0;0
"Process 100";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;16;0
"Process 100";1;"MPI:MPI_Wait";0.013369;13369000;0.013369;13369000;32;0
"Process 249";1;"MPI:MPI_Barrier";0.0123492;12349246;0.0123492;12349246;1;0
"Process 249";1;"MPI:MPI_Isend";0.001774;1774000;0.001774;1774000;11;0
"Process 249";1;"Application:User_Code";0.007523;7523000;0.0288202;28820246;0;0
"Process 249";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;11;0
"Process 249";1;"MPI:MPI_Wait";0.00716;7160000;0.00716;7160000;22;0
"Process 398";1;"MPI:MPI_Barrier";0.00183424;1834244;0.00183424;1834244;1;0
"Process 398";1;"MPI:MPI_Isend";0.003535;3535001;0.003535;3535001;16;0
"Process 398";1;"Application:User_Code";0.011036;11036001;0.0288202;28820246;0;0
"Process 398";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;16;0
"Process 398";1;"MPI:MPI_Wait";0.012405;12405000;0.012405;12405000;32;0
"Process 101";1;"MPI:MPI_Barrier";0.00316324;3163244;0.00316324;3163244;1;0
"Process 101";1;"MPI:MPI_Isend";0.00181;1810001;0.00181;1810001;15;0
"Process 101";1;"Application:User_Code";0.01138;11380001;0.0288202;28820246;0;0
"Process 101";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;15;0
"Process 101";1;"MPI:MPI_Wait";0.012455;12455000;0.012455;12455000;30;0
"Process 250";1;"MPI:MPI_Barrier";0.00995224;9952245;0.00995224;9952245;1;0
"Process 250";1;"MPI:MPI_Isend";0.001081;1081000;0.001081;1081000;11;0
"Process 250";1;"Application:User_Code";0.007667;7667001;0.0288202;28820246;0;0
"Process 250";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 250";1;"MPI:MPI_Wait";0.010111;10111000;0.010111;10111000;22;0
"Process 399";1;"MPI:MPI_Barrier";0.00191824;1918244;0.00191824;1918244;1;0
"Process 399";1;"MPI:MPI_Isend";0.004905;4905000;0.004905;4905000;16;0
"Process 399";1;"Application:User_Code";0.010842;10842002;0.0288202;28820246;0;0
"Process 399";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;16;0
"Process 399";1;"MPI:MPI_Wait";0.011143;11143000;0.011143;11143000;32;0
"Process 102";1;"MPI:MPI_Barrier";0.00434824;4348244;0.00434824;4348244;1;0
"Process 102";1;"MPI:MPI_Isend";0.001604;1604000;0.001604;1604000;15;0
"Process 102";1;"Application:User_Code";0.010297;10297002;0.0288202;28820246;0;0
"Process 102";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;15;0
"Process 102";1;"MPI:MPI_Wait";0.012556;12556000;0.012556;12556000;30;0
"Process 251";1;"MPI:MPI_Barrier";0.00709124;7091245;0.00709124;7091245;1;0
"Process 251";1;"MPI:MPI_Isend";0.00153;1530000;0.00153;1530000;12;0
"Process 251";1;"Application:User_Code";0.008727;8727001;0.0288202;28820246;0;0
"Process 251";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;12;0
"Process 251";1;"MPI:MPI_Wait";0.011463;11463000;0.011463;11463000;24;0
"Process 400";1;"MPI:MPI_Barrier";0.00188024;1880244;0.00188024;1880244;1;0
"Process 400";1;"MPI:MPI_Isend";0.005219;5219001;0.005219;5219001;16;0
"Process 400";1;"Application:User_Code";0.010852;10852001;0.0288202;28820246;0;0
"Process 400";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;16;0
"Process 400";1;"MPI:MPI_Wait";0.010857;10857000;0.010857;10857000;32;0
"Process 103";1;"MPI:MPI_Barrier";0.00711624;7116244;0.00711624;7116244;1;0
"Process 103";1;"MPI:MPI_Isend";0.001729;1729001;0.001729;1729001;11;0
"Process 103";1;"Application:User_Code";0.008716;8716001;0.0288202;28820246;0;0
"Process 103";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;11;0
"Process 103";1;"MPI:MPI_Wait";0.011248;11248000;0.011248;11248000;22;0
"Process 252";1;"MPI:MPI_Barrier";0.00588724;5887245;0.00588724;5887245;1;0
"Process 252";1;"MPI:MPI_Isend";0.001688;1688000;0.001688;1688000;12;0
"Process 252";1;"Application:User_Code";0.009009;9009000;0.0288202;28820246;0;0
"Process 252";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 252";1;"MPI:MPI_Wait";0.012226;12226001;0.012226;12226001;24;0
"Process 401";1;"MPI:MPI_Barrier";0.00207324;2073244;0.00207324;2073244;1;0
"Process 401";1;"MPI:MPI_Isend";0.005168;5168000;0.005168;5168000;15;0
"Process 401";1;"Application:User_Code";0.010667;10667002;0.0288202;28820246;0;0
"Process 401";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;15;0
"Process 401";1;"MPI:MPI_Wait";0.010897;10897000;0.010897;10897000;30;0
"Process 104";1;"MPI:MPI_Barrier";0.00576424;5764244;0.00576424;5764244;1;0
"Process 104";1;"MPI:MPI_Isend";0.001121;1121001;0.001121;1121001;11;0
"Process 104";1;"Application:User_Code";0.009558;9558001;0.0288202;28820246;0;0
"Process 104";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 104";1;"MPI:MPI_Wait";0.012368;12368000;0.012368;12368000;22;0
"Process 253";1;"MPI:MPI_Barrier";0.0114562;11456246;0.0114562;11456246;1;0
"Process 253";1;"MPI:MPI_Isend";0.001855;1855000;0.001855;1855000;12;0
"Process 253";1;"Application:User_Code";0.006816;6816000;0.0288202;28820246;0;0
"Process 253";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 253";1;"MPI:MPI_Wait";0.008683;8683000;0.008683;8683000;24;0
"Process 402";1;"MPI:MPI_Barrier";0.00240424;2404244;0.00240424;2404244;1;0
"Process 402";1;"MPI:MPI_Isend";0.003918;3918001;0.003918;3918001;15;0
"Process 402";1;"Application:User_Code";0.010239;10239001;0.0288202;28820246;0;0
"Process 402";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;15;0
"Process 402";1;"MPI:MPI_Wait";0.012244;12244000;0.012244;12244000;30;0
"Process 105";1;"MPI:MPI_Barrier";0.00682124;6821244;0.00682124;6821244;1;0
"Process 105";1;"MPI:MPI_Isend";0.002233;2233001;0.002233;2233001;12;0
"Process 105";1;"Application:User_Code";0.009371;9371001;0.0288202;28820246;0;0
"Process 105";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 105";1;"MPI:MPI_Wait";0.010385;10385000;0.010385;10385000;24;0
"Process 254";1;"MPI:MPI_Barrier";0.0131632;13163246;0.0131632;13163246;1;0
"Process 254";1;"MPI:MPI_Isend";0.001388;1388000;0.001388;1388000;12;0
"Process 254";1;"Application:User_Code";0.006924;6924000;0.0288202;28820246;0;0
"Process 254";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 254";1;"MPI:MPI_Wait";0.007334;7334000;0.007334;7334000;24;0
"Process 403";1;"MPI:MPI_Barrier";0.00243424;2434245;0.00243424;2434245;1;0
"Process 403";1;"MPI:MPI_Isend";0.001833;1833001;0.001833;1833001;15;0
"Process 403";1;"Application:User_Code";0.010718;10718000;0.0288202;28820246;0;0
"Process 403";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;15;0
"Process 403";1;"MPI:MPI_Wait";0.013822;13822000;0.013822;13822000;30;0
"Process 106";1;"MPI:MPI_Barrier";0.00933424;9334245;0.00933424;9334245;1;0
"Process 106";1;"MPI:MPI_Isend";0.001562;1562001;0.001562;1562001;12;0
"Process 106";1;"Application:User_Code";0.008237;8237000;0.0288202;28820246;0;0
"Process 106";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 106";1;"MPI:MPI_Wait";0.009677;9677000;0.009677;9677000;24;0
"Process 255";1;"MPI:MPI_Barrier";0.00671024;6710245;0.00671024;6710245;1;0
"Process 255";1;"MPI:MPI_Isend";0.00302;3020000;0.00302;3020000;11;0
"Process 255";1;"Application:User_Code";0.007736;7736001;0.0288202;28820246;0;0
"Process 255";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 255";1;"MPI:MPI_Wait";0.011345;11345000;0.011345;11345000;22;0
"Process 404";1;"MPI:MPI_Barrier";0.00296024;2960245;0.00296024;2960245;1;0
"Process 404";1;"MPI:MPI_Isend";0.004195;4195001;0.004195;4195001;15;0
"Process 404";1;"Application:User_Code";0.011107;11107000;0.0288202;28820246;0;0
"Process 404";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;15;0
"Process 404";1;"MPI:MPI_Wait";0.010545;10545000;0.010545;10545000;30;0
"Process 107";1;"MPI:MPI_Barrier";0.00623224;6232244;0.00623224;6232244;1;0
"Process 107";1;"MPI:MPI_Isend";0.001678;1678001;0.001678;1678001;12;0
"Process 107";1;"Application:User_Code";0.009686;9686001;0.0288202;28820246;0;0
"Process 107";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;12;0
"Process 107";1;"MPI:MPI_Wait";0.011215;11215000;0.011215;11215000;24;0
"Process 256";1;"MPI:MPI_Barrier";0.0131592;13159246;0.0131592;13159246;1;0
"Process 256";1;"MPI:MPI_Isend";0.001359;1359000;0.001359;1359000;11;0
"Process 256";1;"Application:User_Code";0.006198;6198000;0.0288202;28820246;0;0
"Process 256";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;11;0
"Process 256";1;"MPI:MPI_Wait";0.008092;8092000;0.008092;8092000;22;0
"Process 405";1;"MPI:MPI_Barrier";0.00182124;1821244;0.00182124;1821244;1;0
"Process 405";1;"MPI:MPI_Isend";0.005059;5059001;0.005059;5059001;16;0
"Process 405";1;"Application:User_Code";0.011006;11006001;0.0288202;28820246;0;0
"Process 405";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;16;0
"Process 405";1;"MPI:MPI_Wait";0.010921;10921000;0.010921;10921000;32;0
"Process 108";1;"MPI:MPI_Barrier";0.0115242;11524245;0.0115242;11524245;1;0
"Process 108";1;"MPI:MPI_Isend";0.001311;1311001;0.001311;1311001;12;0
"Process 108";1;"Application:User_Code";0.00765;7650000;0.0288202;28820246;0;0
"Process 108";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 108";1;"MPI:MPI_Wait";0.008325;8325000;0.008325;8325000;24;0
"Process 257";1;"MPI:MPI_Barrier";0.00304824;3048245;0.00304824;3048245;1;0
"Process 257";1;"MPI:MPI_Isend";0.001406;1406000;0.001406;1406000;14;0
"Process 257";1;"Application:User_Code";0.008023;8023000;0.0288202;28820246;0;0
"Process 257";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;14;0
"Process 257";1;"MPI:MPI_Wait";0.016333;16333001;0.016333;16333001;28;0
"Process 406";1;"MPI:MPI_Barrier";0.00266324;2663245;0.00266324;2663245;1;0
"Process 406";1;"MPI:MPI_Isend";0.003904;3904000;0.003904;3904000;16;0
"Process 406";1;"Application:User_Code";0.011068;11068001;0.0288202;28820246;0;0
"Process 406";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;16;0
"Process 406";1;"MPI:MPI_Wait";0.011172;11172000;0.011172;11172000;32;0
"Process 109";1;"MPI:MPI_Barrier";0.00917624;9176245;0.00917624;9176245;1;0
"Process 109";1;"MPI:MPI_Isend";0.001622;1622000;0.001622;1622000;11;0
"Process 109";1;"Application:User_Code";0.007247;7247001;0.0288202;28820246;0;0
"Process 109";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 109";1;"MPI:MPI_Wait";0.010765;10765000;0.010765;10765000;22;0
"Process 258";1;"MPI:MPI_Barrier";0.00296824;2968245;0.00296824;2968245;1;0
"Process 258";1;"MPI:MPI_Isend";0.000951;951000;0.000951;951000;11;0
"Process 258";1;"Application:User_Code";0.008886;8886000;0.0288202;28820246;0;0
"Process 258";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;11;0
"Process 258";1;"MPI:MPI_Wait";0.016004;16004001;0.016004;16004001;22;0
"Process 407";1;"MPI:MPI_Barrier";0.00179924;1799244;0.00179924;1799244;1;0
"Process 407";1;"MPI:MPI_Isend";0.005826;5826001;0.005826;5826001;16;0
"Process 407";1;"Application:User_Code";0.011026;11026001;0.0288202;28820246;0;0
"Process 407";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;16;0
"Process 407";1;"MPI:MPI_Wait";0.010159;10159000;0.010159;10159000;32;0
"Process 110";1;"MPI:MPI_Barrier";0.00971224;9712245;0.00971224;9712245;1;0
"Process 110";1;"MPI:MPI_Isend";0.001167;1167001;0.001167;1167001;11;0
"Process 110";1;"Application:User_Code";0.006774;6774000;0.0288202;28820246;0;0
"Process 110";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 110";1;"MPI:MPI_Wait";0.011157;11157000;0.011157;11157000;22;0
"Process 259";1;"MPI:MPI_Barrier";0.00324424;3244245;0.00324424;3244245;1;0
"Process 259";1;"MPI:MPI_Isend";0.001245;1245000;0.001245;1245000;12;0
"Process 259";1;"Application:User_Code";0.009017;9017000;0.0288202;28820246;0;0
"Process 259";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 259";1;"MPI:MPI_Wait";0.015304;15304001;0.015304;15304001;24;0
"Process 408";1;"MPI:MPI_Barrier";0.00192624;1926244;0.00192624;1926244;1;0
"Process 408";1;"MPI:MPI_Isend";0.004454;4454001;0.004454;4454001;16;0
"Process 408";1;"Application:User_Code";0.010955;10955001;0.0288202;28820246;0;0
"Process 408";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;16;0
"Process 408";1;"MPI:MPI_Wait";0.01147;11470000;0.01147;11470000;32;0
"Process 111";1;"MPI:MPI_Barrier";0.00648324;6483244;0.00648324;6483244;1;0
"Process 111";1;"MPI:MPI_Isend";0.001872;1872001;0.001872;1872001;15;0
"Process 111";1;"Application:User_Code";0.008836;8836001;0.0288202;28820246;0;0
"Process 111";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;15;0
"Process 111";1;"MPI:MPI_Wait";0.01162;11620000;0.01162;11620000;30;0
"Process 260";1;"MPI:MPI_Barrier";0.00383024;3830245;0.00383024;3830245;1;0
"Process 260";1;"MPI:MPI_Isend";0.00137;1370000;0.00137;1370000;12;0
"Process 260";1;"Application:User_Code";0.00911;9110000;0.0288202;28820246;0;0
"Process 260";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;12;0
"Process 260";1;"MPI:MPI_Wait";0.014501;14501001;0.014501;14501001;24;0
"Process 409";1;"MPI:MPI_Barrier";0.00210424;2104244;0.00210424;2104244;1;0
"Process 409";1;"MPI:MPI_Isend";0.001812;1812001;0.001812;1812001;15;0
"Process 409";1;"Application:User_Code";0.010704;10704001;0.0288202;28820246;0;0
"Process 409";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;15;0
"Process 409";1;"MPI:MPI_Wait";0.014187;14187000;0.014187;14187000;30;0
"Process 112";1;"MPI:MPI_Barrier";0.00324724;3247244;0.00324724;3247244;1;0
"Process 112";1;"MPI:MPI_Isend";0.001312;1312000;0.001312;1312000;15;0
"Process 112";1;"Application:User_Code";0.010806;10806002;0.0288202;28820246;0;0
"Process 112";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;15;0
"Process 112";1;"MPI:MPI_Wait";0.013445;13445000;0.013445;13445000;30;0
"Process 261";1;"MPI:MPI_Barrier";0.00334524;3345245;0.00334524;3345245;1;0
"Process 261";1;"MPI:MPI_Isend";0.001822;1822000;0.001822;1822000;12;0
"Process 261";1;"Application:User_Code";0.009033;9033000;0.0288202;28820246;0;0
"Process 261";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 261";1;"MPI:MPI_Wait";0.01461;14610001;0.01461;14610001;24;0
"Process 410";1;"MPI:MPI_Barrier";0.00235324;2353244;0.00235324;2353244;1;0
"Process 410";1;"MPI:MPI_Isend";0.00744;7440001;0.00744;7440001;15;0
"Process 410";1;"Application:User_Code";0.010279;10279001;0.0288202;28820246;0;0
"Process 410";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;15;0
"Process 410";1;"MPI:MPI_Wait";0.008732;8732000;0.008732;8732000;30;0
"Process 113";1;"MPI:MPI_Barrier";0.00504324;5043244;0.00504324;5043244;1;0
"Process 113";1;"MPI:MPI_Isend";0.001962;1962000;0.001962;1962000;16;0
"Process 113";1;"Application:User_Code";0.010939;10939002;0.0288202;28820246;0;0
"Process 113";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;16;0
"Process 113";1;"MPI:MPI_Wait";0.010862;10862000;0.010862;10862000;32;0
"Process 262";1;"MPI:MPI_Barrier";0.00431224;4312245;0.00431224;4312245;1;0
"Process 262";1;"MPI:MPI_Isend";0.001212;1212000;0.001212;1212000;12;0
"Process 262";1;"Application:User_Code";0.008906;8906000;0.0288202;28820246;0;0
"Process 262";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;12;0
"Process 262";1;"MPI:MPI_Wait";0.014381;14381001;0.014381;14381001;24;0
"Process 411";1;"MPI:MPI_Barrier";0.00231024;2310244;0.00231024;2310244;1;0
"Process 411";1;"MPI:MPI_Isend";0.005162;5162001;0.005162;5162001;15;0
"Process 411";1;"Application:User_Code";0.010125;10125001;0.0288202;28820246;0;0
"Process 411";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;15;0
"Process 411";1;"MPI:MPI_Wait";0.011211;11211000;0.011211;11211000;30;0
"Process 114";1;"MPI:MPI_Barrier";0.00399924;3999244;0.00399924;3999244;1;0
"Process 114";1;"MPI:MPI_Isend";0.001991;1991001;0.001991;1991001;16;0
"Process 114";1;"Application:User_Code";0.011394;11394001;0.0288202;28820246;0;0
"Process 114";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;16;0
"Process 114";1;"MPI:MPI_Wait";0.011423;11423000;0.011423;11423000;32;0
"Process 263";1;"MPI:MPI_Barrier";0.00308724;3087245;0.00308724;3087245;1;0
"Process 263";1;"MPI:MPI_Isend";0.00104;1040000;0.00104;1040000;11;0
"Process 263";1;"Application:User_Code";0.008712;8712000;0.0288202;28820246;0;0
"Process 263";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 263";1;"MPI:MPI_Wait";0.015972;15972001;0.015972;15972001;22;0
"Process 412";1;"MPI:MPI_Barrier";0.00196224;1962244;0.00196224;1962244;1;0
"Process 412";1;"MPI:MPI_Isend";0.003883;3883001;0.003883;3883001;15;0
"Process 412";1;"Application:User_Code";0.010911;10911001;0.0288202;28820246;0;0
"Process 412";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;15;0
"Process 412";1;"MPI:MPI_Wait";0.012053;12053000;0.012053;12053000;30;0
"Process 115";1;"MPI:MPI_Barrier";0.00295424;2954244;0.00295424;2954244;1;0
"Process 115";1;"MPI:MPI_Isend";0.001915;1915001;0.001915;1915001;16;0
"Process 115";1;"Application:User_Code";0.010971;10971000;0.0288202;28820246;0;0
"Process 115";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;16;0
"Process 115";1;"MPI:MPI_Wait";0.01297;12970001;0.01297;12970001;32;0
"Process 264";1;"MPI:MPI_Barrier";0.00625824;6258245;0.00625824;6258245;1;0
"Process 264";1;"MPI:MPI_Isend";0.001399;1399000;0.001399;1399000;11;0
"Process 264";1;"Application:User_Code";0.008163;8163001;0.0288202;28820246;0;0
"Process 264";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;11;0
"Process 264";1;"MPI:MPI_Wait";0.012992;12992000;0.012992;12992000;22;0
"Process 413";1;"MPI:MPI_Barrier";0.00186024;1860244;0.00186024;1860244;1;0
"Process 413";1;"MPI:MPI_Isend";0.001022;1022000;0.001022;1022000;16;0
"Process 413";1;"Application:User_Code";0.011161;11161002;0.0288202;28820246;0;0
"Process 413";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;16;0
"Process 413";1;"MPI:MPI_Wait";0.014766;14766000;0.014766;14766000;32;0
"Process 116";1;"MPI:MPI_Barrier";0.00325824;3258244;0.00325824;3258244;1;0
"Process 116";1;"MPI:MPI_Isend";0.002138;2138001;0.002138;2138001;16;0
"Process 116";1;"Application:User_Code";0.011126;11126001;0.0288202;28820246;0;0
"Process 116";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;16;0
"Process 116";1;"MPI:MPI_Wait";0.012285;12285000;0.012285;12285000;32;0
"Process 265";1;"MPI:MPI_Barrier";0.00238824;2388245;0.00238824;2388245;1;0
"Process 265";1;"MPI:MPI_Isend";0.001632;1632000;0.001632;1632000;10;0
"Process 265";1;"Application:User_Code";0.008674;8674000;0.0288202;28820246;0;0
"Process 265";1;"MPI:MPI_Irecv";2.2e-05;22000;2.2e-05;22000;10;0
"Process 265";1;"MPI:MPI_Wait";0.016104;16104001;0.016104;16104001;20;0
"Process 414";1;"MPI:MPI_Barrier";0.00203324;2033244;0.00203324;2033244;1;0
"Process 414";1;"MPI:MPI_Isend";0.004928;4928000;0.004928;4928000;16;0
"Process 414";1;"Application:User_Code";0.011267;11267002;0.0288202;28820246;0;0
"Process 414";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;16;0
"Process 414";1;"MPI:MPI_Wait";0.010578;10578000;0.010578;10578000;32;0
"Process 117";1;"MPI:MPI_Barrier";0.00325724;3257244;0.00325724;3257244;1;0
"Process 117";1;"MPI:MPI_Isend";0.001643;1643001;0.001643;1643001;16;0
"Process 117";1;"Application:User_Code";0.01098;10980001;0.0288202;28820246;0;0
"Process 117";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;16;0
"Process 117";1;"MPI:MPI_Wait";0.012928;12928000;0.012928;12928000;32;0
"Process 266";1;"MPI:MPI_Barrier";0.00196924;1969245;0.00196924;1969245;1;0
"Process 266";1;"MPI:MPI_Isend";0.001328;1328000;0.001328;1328000;11;0
"Process 266";1;"Application:User_Code";0.009207;9207000;0.0288202;28820246;0;0
"Process 266";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 266";1;"MPI:MPI_Wait";0.016306;16306001;0.016306;16306001;22;0
"Process 415";1;"MPI:MPI_Barrier";0.00272624;2726245;0.00272624;2726245;1;0
"Process 415";1;"MPI:MPI_Isend";0.003352;3352000;0.003352;3352000;16;0
"Process 415";1;"Application:User_Code";0.011195;11195001;0.0288202;28820246;0;0
"Process 415";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;16;0
"Process 415";1;"MPI:MPI_Wait";0.011534;11534000;0.011534;11534000;32;0
"Process 118";1;"MPI:MPI_Barrier";0.00427424;4274244;0.00427424;4274244;1;0
"Process 118";1;"MPI:MPI_Isend";0.001521;1521000;0.001521;1521000;15;0
"Process 118";1;"Application:User_Code";0.010792;10792002;0.0288202;28820246;0;0
"Process 118";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;15;0
"Process 118";1;"MPI:MPI_Wait";0.012221;12221000;0.012221;12221000;30;0
"Process 267";1;"MPI:MPI_Barrier";0.00238924;2389245;0.00238924;2389245;1;0
"Process 267";1;"MPI:MPI_Isend";0.001368;1368000;0.001368;1368000;11;0
"Process 267";1;"Application:User_Code";0.01033;10330000;0.0288202;28820246;0;0
"Process 267";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;11;0
"Process 267";1;"MPI:MPI_Wait";0.014725;14725001;0.014725;14725001;22;0
"Process 416";1;"MPI:MPI_Barrier";0.00206224;2062244;0.00206224;2062244;1;0
"Process 416";1;"MPI:MPI_Isend";0.001713;1713000;0.001713;1713000;16;0
"Process 416";1;"Application:User_Code";0.010757;10757002;0.0288202;28820246;0;0
"Process 416";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;16;0
"Process 416";1;"MPI:MPI_Wait";0.014277;14277000;0.014277;14277000;32;0
"Process 119";1;"MPI:MPI_Barrier";0.00332524;3325244;0.00332524;3325244;1;0
"Process 119";1;"MPI:MPI_Isend";0.002829;2829001;0.002829;2829001;15;0
"Process 119";1;"Application:User_Code";0.010013;10013001;0.0288202;28820246;0;0
"Process 119";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;15;0
"Process 119";1;"MPI:MPI_Wait";0.012641;12641000;0.012641;12641000;30;0
"Process 268";1;"MPI:MPI_Barrier";0.00206424;2064245;0.00206424;2064245;1;0
"Process 268";1;"MPI:MPI_Isend";0.00165;1650000;0.00165;1650000;12;0
"Process 268";1;"Application:User_Code";0.010127;10127000;0.0288202;28820246;0;0
"Process 268";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 268";1;"MPI:MPI_Wait";0.014969;14969001;0.014969;14969001;24;0
"Process 417";1;"MPI:MPI_Barrier";0.00247024;2470245;0.00247024;2470245;1;0
"Process 417";1;"MPI:MPI_Isend";0.004499;4499001;0.004499;4499001;16;0
"Process 417";1;"Application:User_Code";0.011062;11062000;0.0288202;28820246;0;0
"Process 417";1;"MPI:MPI_Irecv";1.7e-05;17000;1.7e-05;17000;16;0
"Process 417";1;"MPI:MPI_Wait";0.010772;10772000;0.010772;10772000;32;0
"Process 120";1;"MPI:MPI_Barrier";0.00365924;3659244;0.00365924;3659244;1;0
"Process 120";1;"MPI:MPI_Isend";0.002148;2148000;0.002148;2148000;15;0
"Process 120";1;"Application:User_Code";0.010928;10928002;0.0288202;28820246;0;0
"Process 120";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;15;0
"Process 120";1;"MPI:MPI_Wait";0.01207;12070000;0.01207;12070000;30;0
"Process 269";1;"MPI:MPI_Barrier";0.00219424;2194245;0.00219424;2194245;1;0
"Process 269";1;"MPI:MPI_Isend";0.001457;1457000;0.001457;1457000;12;0
"Process 269";1;"Application:User_Code";0.010106;10106000;0.0288202;28820246;0;0
"Process 269";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 269";1;"MPI:MPI_Wait";0.015053;15053001;0.015053;15053001;24;0
"Process 418";1;"MPI:MPI_Barrier";0.00411624;4116245;0.00411624;4116245;1;0
"Process 418";1;"MPI:MPI_Isend";0.001585;1585000;0.001585;1585000;15;0
"Process 418";1;"Application:User_Code";0.010695;10695001;0.0288202;28820246;0;0
"Process 418";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;15;0
"Process 418";1;"MPI:MPI_Wait";0.012412;12412000;0.012412;12412000;30;0
"Process 121";1;"MPI:MPI_Barrier";0.00364724;3647244;0.00364724;3647244;1;0
"Process 121";1;"MPI:MPI_Isend";0.001236;1236000;0.001236;1236000;15;0
"Process 121";1;"Application:User_Code";0.010766;10766002;0.0288202;28820246;0;0
"Process 121";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;15;0
"Process 121";1;"MPI:MPI_Wait";0.013159;13159000;0.013159;13159000;30;0
"Process 270";1;"MPI:MPI_Barrier";0.00265424;2654245;0.00265424;2654245;1;0
"Process 270";1;"MPI:MPI_Isend";0.001728;1728000;0.001728;1728000;12;0
"Process 270";1;"Application:User_Code";0.010263;10263000;0.0288202;28820246;0;0
"Process 270";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 270";1;"MPI:MPI_Wait";0.014165;14165001;0.014165;14165001;24;0
"Process 419";1;"MPI:MPI_Barrier";0.00491324;4913245;0.00491324;4913245;1;0
"Process 419";1;"MPI:MPI_Isend";0.001274;1274000;0.001274;1274000;16;0
"Process 419";1;"Application:User_Code";0.009837;9837000;0.0288202;28820246;0;0
"Process 419";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;16;0
"Process 419";1;"MPI:MPI_Wait";0.012783;12783001;0.012783;12783001;32;0
"All_Processes";480;"MPI:MPI_Barrier";2.74842;2748418213;2.74842;2748418213;480;0
"All_Processes";480;"MPI:MPI_Isend";0.890528;890528073;0.890528;890528073;5850;0
"All_Processes";480;"Application:User_Code";4.24987;4249871545;13.8337;13833718080;0;0
"All_Processes";480;"MPI:MPI_Irecv";0.005091;5091000;0.005091;5091000;5850;0
"All_Processes";480;"MPI:MPI_Wait";5.93981;5939809249;5.93981;5939809249;11700;0
"Process 122";1;"MPI:MPI_Barrier";0.00388624;3886244;0.00388624;3886244;1;0
"Process 122";1;"MPI:MPI_Isend";0.001579;1579000;0.001579;1579000;16;0
"Process 122";1;"Application:User_Code";0.010801;10801002;0.0288202;28820246;0;0
"Process 122";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;16;0
"Process 122";1;"MPI:MPI_Wait";0.012539;12539000;0.012539;12539000;32;0
"Process 271";1;"MPI:MPI_Barrier";0.00209524;2095245;0.00209524;2095245;1;0
"Process 271";1;"MPI:MPI_Isend";0.001692;1692000;0.001692;1692000;12;0
"Process 271";1;"Application:User_Code";0.009953;9953000;0.0288202;28820246;0;0
"Process 271";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 271";1;"MPI:MPI_Wait";0.01507;15070001;0.01507;15070001;24;0
"Process 420";1;"MPI:MPI_Barrier";0.00310024;3100245;0.00310024;3100245;1;0
"Process 420";1;"MPI:MPI_Isend";0.000853;853000;0.000853;853000;11;0
"Process 420";1;"Application:User_Code";0.009056;9056000;0.0288202;28820246;0;0
"Process 420";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;11;0
"Process 420";1;"MPI:MPI_Wait";0.015799;15799001;0.015799;15799001;22;0
"Process 123";1;"MPI:MPI_Barrier";0.00399024;3990244;0.00399024;3990244;1;0
"Process 123";1;"MPI:MPI_Isend";0.001521;1521000;0.001521;1521000;16;0
"Process 123";1;"Application:User_Code";0.010755;10755002;0.0288202;28820246;0;0
"Process 123";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;16;0
"Process 123";1;"MPI:MPI_Wait";0.012542;12542000;0.012542;12542000;32;0
"Process 272";1;"MPI:MPI_Barrier";0.00266824;2668245;0.00266824;2668245;1;0
"Process 272";1;"MPI:MPI_Isend";0.001626;1626000;0.001626;1626000;11;0
"Process 272";1;"Application:User_Code";0.009966;9966000;0.0288202;28820246;0;0
"Process 272";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;11;0
"Process 272";1;"MPI:MPI_Wait";0.014552;14552001;0.014552;14552001;22;0
"Process 421";1;"MPI:MPI_Barrier";0.00245724;2457245;0.00245724;2457245;1;0
"Process 421";1;"MPI:MPI_Isend";0.00117;1170000;0.00117;1170000;11;0
"Process 421";1;"Application:User_Code";0.009836;9836000;0.0288202;28820246;0;0
"Process 421";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;11;0
"Process 421";1;"MPI:MPI_Wait";0.015346;15346001;0.015346;15346001;22;0
"Process 124";1;"MPI:MPI_Barrier";0.00370524;3705244;0.00370524;3705244;1;0
"Process 124";1;"MPI:MPI_Isend";0.001978;1978000;0.001978;1978000;16;0
"Process 124";1;"Application:User_Code";0.010662;10662002;0.0288202;28820246;0;0
"Process 124";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;16;0
"Process 124";1;"MPI:MPI_Wait";0.012463;12463000;0.012463;12463000;32;0
"Process 273";1;"MPI:MPI_Barrier";0.00211124;2111245;0.00211124;2111245;1;0
"Process 273";1;"MPI:MPI_Isend";0.001327;1327000;0.001327;1327000;11;0
"Process 273";1;"Application:User_Code";0.008781;8781000;0.0288202;28820246;0;0
"Process 273";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 273";1;"MPI:MPI_Wait";0.016591;16591001;0.016591;16591001;22;0
"Process 422";1;"MPI:MPI_Barrier";0.00253424;2534245;0.00253424;2534245;1;0
"Process 422";1;"MPI:MPI_Isend";0.00154;1540000;0.00154;1540000;12;0
"Process 422";1;"Application:User_Code";0.00968;9680000;0.0288202;28820246;0;0
"Process 422";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;12;0
"Process 422";1;"MPI:MPI_Wait";0.015057;15057001;0.015057;15057001;24;0
"Process 125";1;"MPI:MPI_Barrier";0.00374524;3745244;0.00374524;3745244;1;0
"Process 125";1;"MPI:MPI_Isend";0.001953;1953000;0.001953;1953000;16;0
"Process 125";1;"Application:User_Code";0.010779;10779002;0.0288202;28820246;0;0
"Process 125";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;16;0
"Process 125";1;"MPI:MPI_Wait";0.012333;12333000;0.012333;12333000;32;0
"Process 274";1;"MPI:MPI_Barrier";0.00290524;2905245;0.00290524;2905245;1;0
"Process 274";1;"MPI:MPI_Isend";0.00171;1710000;0.00171;1710000;11;0
"Process 274";1;"Application:User_Code";0.009207;9207000;0.0288202;28820246;0;0
"Process 274";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;11;0
"Process 274";1;"MPI:MPI_Wait";0.01499;14990001;0.01499;14990001;22;0
"Process 423";1;"MPI:MPI_Barrier";0.00366224;3662245;0.00366224;3662245;1;0
"Process 423";1;"MPI:MPI_Isend";0.001616;1616000;0.001616;1616000;12;0
"Process 423";1;"Application:User_Code";0.009768;9768000;0.0288202;28820246;0;0
"Process 423";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;12;0
"Process 423";1;"MPI:MPI_Wait";0.013761;13761001;0.013761;13761001;24;0
"Process 126";1;"MPI:MPI_Barrier";0.00404924;4049244;0.00404924;4049244;1;0
"Process 126";1;"MPI:MPI_Isend";0.001146;1146000;0.001146;1146000;15;0
"Process 126";1;"Application:User_Code";0.010744;10744002;0.0288202;28820246;0;0
"Process 126";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;15;0
"Process 126";1;"MPI:MPI_Wait";0.012872;12872000;0.012872;12872000;30;0
"Process 275";1;"MPI:MPI_Barrier";0.00340324;3403245;0.00340324;3403245;1;0
"Process 275";1;"MPI:MPI_Isend";0.001523;1523000;0.001523;1523000;11;0
"Process 275";1;"Application:User_Code";0.010153;10153000;0.0288202;28820246;0;0
"Process 275";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 275";1;"MPI:MPI_Wait";0.013731;13731001;0.013731;13731001;22;0
"Process 424";1;"MPI:MPI_Barrier";0.00347824;3478245;0.00347824;3478245;1;0
"Process 424";1;"MPI:MPI_Isend";0.001329;1329000;0.001329;1329000;12;0
"Process 424";1;"Application:User_Code";0.009771;9771000;0.0288202;28820246;0;0
"Process 424";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 424";1;"MPI:MPI_Wait";0.014232;14232001;0.014232;14232001;24;0
"Process 127";1;"MPI:MPI_Barrier";0.00415324;4153244;0.00415324;4153244;1;0
"Process 127";1;"MPI:MPI_Isend";0.001597;1597000;0.001597;1597000;15;0
"Process 127";1;"Application:User_Code";0.010243;10243002;0.0288202;28820246;0;0
"Process 127";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;15;0
"Process 127";1;"MPI:MPI_Wait";0.012815;12815000;0.012815;12815000;30;0
"Process 276";1;"MPI:MPI_Barrier";0.00280424;2804245;0.00280424;2804245;1;0
"Process 276";1;"MPI:MPI_Isend";0.001588;1588000;0.001588;1588000;12;0
"Process 276";1;"Application:User_Code";0.010488;10488000;0.0288202;28820246;0;0
"Process 276";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;12;0
"Process 276";1;"MPI:MPI_Wait";0.013933;13933001;0.013933;13933001;24;0
"Process 425";1;"MPI:MPI_Barrier";0.00328924;3289245;0.00328924;3289245;1;0
"Process 425";1;"MPI:MPI_Isend";0.001183;1183000;0.001183;1183000;12;0
"Process 425";1;"Application:User_Code";0.009828;9828000;0.0288202;28820246;0;0
"Process 425";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;12;0
"Process 425";1;"MPI:MPI_Wait";0.014511;14511001;0.014511;14511001;24;0
"Process 128";1;"MPI:MPI_Barrier";0.00486324;4863244;0.00486324;4863244;1;0
"Process 128";1;"MPI:MPI_Isend";0.003508;3508000;0.003508;3508000;14;0
"Process 128";1;"Application:User_Code";0.009102;9102002;0.0288202;28820246;0;0
"Process 128";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;14;0
"Process 128";1;"MPI:MPI_Wait";0.011338;11338000;0.011338;11338000;28;0
"Process 277";1;"MPI:MPI_Barrier";0.00349724;3497245;0.00349724;3497245;1;0
"Process 277";1;"MPI:MPI_Isend";0.001633;1633000;0.001633;1633000;12;0
"Process 277";1;"Application:User_Code";0.010385;10385000;0.0288202;28820246;0;0
"Process 277";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;12;0
"Process 277";1;"MPI:MPI_Wait";0.013297;13297001;0.013297;13297001;24;0
"Process 426";1;"MPI:MPI_Barrier";0.00396224;3962245;0.00396224;3962245;1;0
"Process 426";1;"MPI:MPI_Isend";0.001344;1344000;0.001344;1344000;11;0
"Process 426";1;"Application:User_Code";0.00945;9450000;0.0288202;28820246;0;0
"Process 426";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 426";1;"MPI:MPI_Wait";0.014055;14055001;0.014055;14055001;22;0
"Process 129";1;"MPI:MPI_Barrier";0.00932924;9329245;0.00932924;9329245;1;0
"Process 129";1;"MPI:MPI_Isend";0.002203;2203000;0.002203;2203000;11;0
"Process 129";1;"Application:User_Code";0.007177;7177001;0.0288202;28820246;0;0
"Process 129";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;11;0
"Process 129";1;"MPI:MPI_Wait";0.010099;10099000;0.010099;10099000;22;0
"Process 278";1;"MPI:MPI_Barrier";0.00569724;5697245;0.00569724;5697245;1;0
"Process 278";1;"MPI:MPI_Isend";0.001985;1985000;0.001985;1985000;12;0
"Process 278";1;"Application:User_Code";0.009249;9249001;0.0288202;28820246;0;0
"Process 278";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;12;0
"Process 278";1;"MPI:MPI_Wait";0.01188;11880000;0.01188;11880000;24;0
"Process 427";1;"MPI:MPI_Barrier";0.00650524;6505245;0.00650524;6505245;1;0
"Process 427";1;"MPI:MPI_Isend";0.002547;2547000;0.002547;2547000;11;0
"Process 427";1;"Application:User_Code";0.008097;8097001;0.0288202;28820246;0;0
"Process 427";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;11;0
"Process 427";1;"MPI:MPI_Wait";0.011663;11663000;0.011663;11663000;22;0
"Process 130";1;"MPI:MPI_Barrier";0.00932524;9325245;0.00932524;9325245;1;0
"Process 130";1;"MPI:MPI_Isend";0.001065;1065000;0.001065;1065000;11;0
"Process 130";1;"Application:User_Code";0.007424;7424001;0.0288202;28820246;0;0
"Process 130";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;11;0
"Process 130";1;"MPI:MPI_Wait";0.010995;10995000;0.010995;10995000;22;0
"Process 279";1;"MPI:MPI_Barrier";0.00218324;2183245;0.00218324;2183245;1;0
"Process 279";1;"MPI:MPI_Isend";0.002471;2471000;0.002471;2471000;12;0
"Process 279";1;"Application:User_Code";0.010038;10038000;0.0288202;28820246;0;0
"Process 279";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;12;0
"Process 279";1;"MPI:MPI_Wait";0.014121;14121001;0.014121;14121001;24;0
"Process 428";1;"MPI:MPI_Barrier";0.00799224;7992245;0.00799224;7992245;1;0
"Process 428";1;"MPI:MPI_Isend";0.001679;1679000;0.001679;1679000;10;0
"Process 428";1;"Application:User_Code";0.006178;6178000;0.0288202;28820246;0;0
"Process 428";1;"MPI:MPI_Irecv";2e-05;20000;2e-05;20000;10;0
"Process 428";1;"MPI:MPI_Wait";0.012951;12951001;0.012951;12951001;20;0
"Process 131";1;"MPI:MPI_Barrier";0.00813224;8132244;0.00813224;8132244;1;0
"Process 131";1;"MPI:MPI_Isend";0.00229;2290000;0.00229;2290000;12;0
"Process 131";1;"Application:User_Code";0.008045;8045002;0.0288202;28820246;0;0
"Process 131";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 131";1;"MPI:MPI_Wait";0.010343;10343000;0.010343;10343000;24;0
"Process 280";1;"MPI:MPI_Barrier";0.00322524;3225245;0.00322524;3225245;1;0
"Process 280";1;"MPI:MPI_Isend";0.001658;1658000;0.001658;1658000;12;0
"Process 280";1;"Application:User_Code";0.010031;10031000;0.0288202;28820246;0;0
"Process 280";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;12;0
"Process 280";1;"MPI:MPI_Wait";0.013897;13897001;0.013897;13897001;24;0
"Process 429";1;"MPI:MPI_Barrier";0.00755124;7551245;0.00755124;7551245;1;0
"Process 429";1;"MPI:MPI_Isend";0.000772;772000;0.000772;772000;7;0
"Process 429";1;"Application:User_Code";0.00608;6080000;0.0288202;28820246;0;0
"Process 429";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;7;0
"Process 429";1;"MPI:MPI_Wait";0.014408;14408001;0.014408;14408001;14;0
"Process 132";1;"MPI:MPI_Barrier";0.00929724;9297245;0.00929724;9297245;1;0
"Process 132";1;"MPI:MPI_Isend";0.001561;1561000;0.001561;1561000;12;0
"Process 132";1;"Application:User_Code";0.0073;7300001;0.0288202;28820246;0;0
"Process 132";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 132";1;"MPI:MPI_Wait";0.010652;10652000;0.010652;10652000;24;0
"Process 281";1;"MPI:MPI_Barrier";0.00245624;2456245;0.00245624;2456245;1;0
"Process 281";1;"MPI:MPI_Isend";0.002867;2867000;0.002867;2867000;11;0
"Process 281";1;"Application:User_Code";0.010054;10054000;0.0288202;28820246;0;0
"Process 281";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;11;0
"Process 281";1;"MPI:MPI_Wait";0.013435;13435001;0.013435;13435001;22;0
"Process 430";1;"MPI:MPI_Barrier";0.00644824;6448245;0.00644824;6448245;1;0
"Process 430";1;"MPI:MPI_Isend";0.001046;1046000;0.001046;1046000;7;0
"Process 430";1;"Application:User_Code";0.006855;6855000;0.0288202;28820246;0;0
"Process 430";1;"MPI:MPI_Irecv";6e-06;6000;6e-06;6000;7;0
"Process 430";1;"MPI:MPI_Wait";0.014465;14465001;0.014465;14465001;14;0
"Process 133";1;"MPI:MPI_Barrier";0.00745624;7456244;0.00745624;7456244;1;0
"Process 133";1;"MPI:MPI_Isend";0.00206;2060000;0.00206;2060000;12;0
"Process 133";1;"Application:User_Code";0.008071;8071002;0.0288202;28820246;0;0
"Process 133";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 133";1;"MPI:MPI_Wait";0.011223;11223000;0.011223;11223000;24;0
"Process 282";1;"MPI:MPI_Barrier";0.00503824;5038245;0.00503824;5038245;1;0
"Process 282";1;"MPI:MPI_Isend";0.001827;1827000;0.001827;1827000;11;0
"Process 282";1;"Application:User_Code";0.008333;8333000;0.0288202;28820246;0;0
"Process 282";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;11;0
"Process 282";1;"MPI:MPI_Wait";0.01361;13610001;0.01361;13610001;22;0
"Process 431";1;"MPI:MPI_Barrier";0.00861224;8612245;0.00861224;8612245;1;0
"Process 431";1;"MPI:MPI_Isend";0.001077;1077000;0.001077;1077000;8;0
"Process 431";1;"Application:User_Code";0.005792;5792000;0.0288202;28820246;0;0
"Process 431";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;8;0
"Process 431";1;"MPI:MPI_Wait";0.01333;13330001;0.01333;13330001;16;0
"Process 134";1;"MPI:MPI_Barrier";0.00387524;3875244;0.00387524;3875244;1;0
"Process 134";1;"MPI:MPI_Isend";0.002284;2284000;0.002284;2284000;12;0
"Process 134";1;"Application:User_Code";0.008946;8946002;0.0288202;28820246;0;0
"Process 134";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 134";1;"MPI:MPI_Wait";0.013704;13704000;0.013704;13704000;24;0
"Process 283";1;"MPI:MPI_Barrier";0.00201524;2015245;0.00201524;2015245;1;0
"Process 283";1;"MPI:MPI_Isend";0.002287;2287000;0.002287;2287000;11;0
"Process 283";1;"Application:User_Code";0.009609;9609000;0.0288202;28820246;0;0
"Process 283";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;11;0
"Process 283";1;"MPI:MPI_Wait";0.014901;14901001;0.014901;14901001;22;0
"Process 432";1;"MPI:MPI_Barrier";0.00329824;3298245;0.00329824;3298245;1;0
"Process 432";1;"MPI:MPI_Isend";0.001312;1312000;0.001312;1312000;8;0
"Process 432";1;"Application:User_Code";0.008124;8124001;0.0288202;28820246;0;0
"Process 432";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;8;0
"Process 432";1;"MPI:MPI_Wait";0.016078;16078000;0.016078;16078000;16;0
"Process 135";1;"MPI:MPI_Barrier";0.00789424;7894244;0.00789424;7894244;1;0
"Process 135";1;"MPI:MPI_Isend";0.003211;3211000;0.003211;3211000;11;0
"Process 135";1;"Application:User_Code";0.007626;7626002;0.0288202;28820246;0;0
"Process 135";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 135";1;"MPI:MPI_Wait";0.010079;10079000;0.010079;10079000;22;0
"Process 284";1;"MPI:MPI_Barrier";0.00235724;2357245;0.00235724;2357245;1;0
"Process 284";1;"MPI:MPI_Isend";0.00147;1470000;0.00147;1470000;11;0
"Process 284";1;"Application:User_Code";0.010211;10211000;0.0288202;28820246;0;0
"Process 284";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;11;0
"Process 284";1;"MPI:MPI_Wait";0.014769;14769001;0.014769;14769001;22;0
"Process 433";1;"MPI:MPI_Barrier";0.00657124;6571245;0.00657124;6571245;1;0
"Process 433";1;"MPI:MPI_Isend";0.000864;864000;0.000864;864000;8;0
"Process 433";1;"Application:User_Code";0.006478;6478001;0.0288202;28820246;0;0
"Process 433";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;8;0
"Process 433";1;"MPI:MPI_Wait";0.014899;14899000;0.014899;14899000;16;0
"Process 136";1;"MPI:MPI_Barrier";0.0121762;12176245;0.0121762;12176245;1;0
"Process 136";1;"MPI:MPI_Isend";0.001316;1316001;0.001316;1316001;11;0
"Process 136";1;"Application:User_Code";0.005981;5981000;0.0288202;28820246;0;0
"Process 136";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;11;0
"Process 136";1;"MPI:MPI_Wait";0.009339;9339000;0.009339;9339000;22;0
"Process 285";1;"MPI:MPI_Barrier";0.00379624;3796245;0.00379624;3796245;1;0
"Process 285";1;"MPI:MPI_Isend";0.00198;1980000;0.00198;1980000;12;0
"Process 285";1;"Application:User_Code";0.010191;10191000;0.0288202;28820246;0;0
"Process 285";1;"MPI:MPI_Irecv";6e-06;6000;6e-06;6000;12;0
"Process 285";1;"MPI:MPI_Wait";0.012847;12847001;0.012847;12847001;24;0
"Process 434";1;"MPI:MPI_Barrier";0.00581324;5813245;0.00581324;5813245;1;0
"Process 434";1;"MPI:MPI_Isend";0.000762;762000;0.000762;762000;8;0
"Process 434";1;"Application:User_Code";0.006886;6886001;0.0288202;28820246;0;0
"Process 434";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;8;0
"Process 434";1;"MPI:MPI_Wait";0.015352;15352000;0.015352;15352000;16;0
"Process 137";1;"MPI:MPI_Barrier";0.00410524;4105244;0.00410524;4105244;1;0
"Process 137";1;"MPI:MPI_Isend";0.002038;2038001;0.002038;2038001;14;0
"Process 137";1;"Application:User_Code";0.008308;8308001;0.0288202;28820246;0;0
"Process 137";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;14;0
"Process 137";1;"MPI:MPI_Wait";0.014356;14356000;0.014356;14356000;28;0
"Process 286";1;"MPI:MPI_Barrier";0.00366824;3668245;0.00366824;3668245;1;0
"Process 286";1;"MPI:MPI_Isend";0.00207;2070000;0.00207;2070000;12;0
"Process 286";1;"Application:User_Code";0.010108;10108000;0.0288202;28820246;0;0
"Process 286";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 286";1;"MPI:MPI_Wait";0.012964;12964001;0.012964;12964001;24;0
"Process 435";1;"MPI:MPI_Barrier";0.00685725;6857246;0.00685725;6857246;1;0
"Process 435";1;"MPI:MPI_Isend";0.000986;986000;0.000986;986000;7;0
"Process 435";1;"Application:User_Code";0.00622;6220000;0.0288202;28820246;0;0
"Process 435";1;"MPI:MPI_Irecv";6e-06;6000;6e-06;6000;7;0
"Process 435";1;"MPI:MPI_Wait";0.014751;14751000;0.014751;14751000;14;0
"Process 138";1;"MPI:MPI_Barrier";0.00328824;3288244;0.00328824;3288244;1;0
"Process 138";1;"MPI:MPI_Isend";0.000969;969000;0.000969;969000;11;0
"Process 138";1;"Application:User_Code";0.008534;8534001;0.0288202;28820246;0;0
"Process 138";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 138";1;"MPI:MPI_Wait";0.016019;16019001;0.016019;16019001;22;0
"Process 287";1;"MPI:MPI_Barrier";0.00732724;7327245;0.00732724;7327245;1;0
"Process 287";1;"MPI:MPI_Isend";0.002219;2219000;0.002219;2219000;12;0
"Process 287";1;"Application:User_Code";0.008079;8079001;0.0288202;28820246;0;0
"Process 287";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 287";1;"MPI:MPI_Wait";0.011183;11183000;0.011183;11183000;24;0
"Process 436";1;"MPI:MPI_Barrier";0.00317424;3174245;0.00317424;3174245;1;0
"Process 436";1;"MPI:MPI_Isend";0.000826;826000;0.000826;826000;7;0
"Process 436";1;"Application:User_Code";0.007182;7182001;0.0288202;28820246;0;0
"Process 436";1;"MPI:MPI_Irecv";5e-06;5000;5e-06;5000;7;0
"Process 436";1;"MPI:MPI_Wait";0.017633;17633000;0.017633;17633000;14;0
"Process 139";1;"MPI:MPI_Barrier";0.00324924;3249244;0.00324924;3249244;1;0
"Process 139";1;"MPI:MPI_Isend";0.001328;1328000;0.001328;1328000;12;0
"Process 139";1;"Application:User_Code";0.008499;8499001;0.0288202;28820246;0;0
"Process 139";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;12;0
"Process 139";1;"MPI:MPI_Wait";0.015732;15732001;0.015732;15732001;24;0
"Process 288";1;"MPI:MPI_Barrier";0.00541124;5411245;0.00541124;5411245;1;0
"Process 288";1;"MPI:MPI_Isend";0.000705;705000;0.000705;705000;12;0
"Process 288";1;"Application:User_Code";0.006611;6611001;0.0288202;28820246;0;0
"Process 288";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;12;0
"Process 288";1;"MPI:MPI_Wait";0.016084;16084000;0.016084;16084000;24;0
"Process 437";1;"MPI:MPI_Barrier";0.00231724;2317245;0.00231724;2317245;1;0
"Process 437";1;"MPI:MPI_Isend";0.002557;2557000;0.002557;2557000;11;0
"Process 437";1;"Application:User_Code";0.008885;8885001;0.0288202;28820246;0;0
"Process 437";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 437";1;"MPI:MPI_Wait";0.015052;15052000;0.015052;15052000;22;0
"Process 140";1;"MPI:MPI_Barrier";0.00474924;4749244;0.00474924;4749244;1;0
"Process 140";1;"MPI:MPI_Isend";0.001343;1343000;0.001343;1343000;12;0
"Process 140";1;"Application:User_Code";0.009287;9287002;0.0288202;28820246;0;0
"Process 140";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;12;0
"Process 140";1;"MPI:MPI_Wait";0.013428;13428000;0.013428;13428000;24;0
"Process 289";1;"MPI:MPI_Barrier";0.00815124;8151245;0.00815124;8151245;1;0
"Process 289";1;"MPI:MPI_Isend";0.001602;1602000;0.001602;1602000;11;0
"Process 289";1;"Application:User_Code";0.006818;6818001;0.0288202;28820246;0;0
"Process 289";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 289";1;"MPI:MPI_Wait";0.012239;12239000;0.012239;12239000;22;0
"Process 438";1;"MPI:MPI_Barrier";0.00208124;2081245;0.00208124;2081245;1;0
"Process 438";1;"MPI:MPI_Isend";0.000873;873000;0.000873;873000;11;0
"Process 438";1;"Application:User_Code";0.010046;10046001;0.0288202;28820246;0;0
"Process 438";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 438";1;"MPI:MPI_Wait";0.01581;15810000;0.01581;15810000;22;0
"Process 141";1;"MPI:MPI_Barrier";0.00351924;3519244;0.00351924;3519244;1;0
"Process 141";1;"MPI:MPI_Isend";0.001349;1349000;0.001349;1349000;12;0
"Process 141";1;"Application:User_Code";0.008633;8633001;0.0288202;28820246;0;0
"Process 141";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 141";1;"MPI:MPI_Wait";0.015308;15308001;0.015308;15308001;24;0
"Process 290";1;"MPI:MPI_Barrier";0.00745324;7453245;0.00745324;7453245;1;0
"Process 290";1;"MPI:MPI_Isend";0.001774;1774001;0.001774;1774001;11;0
"Process 290";1;"Application:User_Code";0.006332;6332000;0.0288202;28820246;0;0
"Process 290";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 290";1;"MPI:MPI_Wait";0.013252;13252000;0.013252;13252000;22;0
"Process 439";1;"MPI:MPI_Barrier";0.00227424;2274245;0.00227424;2274245;1;0
"Process 439";1;"MPI:MPI_Isend";0.001965;1965000;0.001965;1965000;12;0
"Process 439";1;"Application:User_Code";0.010197;10197001;0.0288202;28820246;0;0
"Process 439";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;12;0
"Process 439";1;"MPI:MPI_Wait";0.014375;14375000;0.014375;14375000;24;0
"Process 142";1;"MPI:MPI_Barrier";0.00518824;5188244;0.00518824;5188244;1;0
"Process 142";1;"MPI:MPI_Isend";0.001027;1027000;0.001027;1027000;12;0
"Process 142";1;"Application:User_Code";0.009137;9137002;0.0288202;28820246;0;0
"Process 142";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;12;0
"Process 142";1;"MPI:MPI_Wait";0.013459;13459000;0.013459;13459000;24;0
"Process 291";1;"MPI:MPI_Barrier";0.0132312;13231245;0.0132312;13231245;1;0
"Process 291";1;"MPI:MPI_Isend";0.00061;610000;0.00061;610000;10;0
"Process 291";1;"Application:User_Code";0.004934;4934000;0.0288202;28820246;0;0
"Process 291";1;"MPI:MPI_Irecv";2.1e-05;21000;2.1e-05;21000;10;0
"Process 291";1;"MPI:MPI_Wait";0.010024;10024001;0.010024;10024001;20;0
"Process 440";1;"MPI:MPI_Barrier";0.00333624;3336245;0.00333624;3336245;1;0
"Process 440";1;"MPI:MPI_Isend";0.002349;2349000;0.002349;2349000;12;0
"Process 440";1;"Application:User_Code";0.009801;9801001;0.0288202;28820246;0;0
"Process 440";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;12;0
"Process 440";1;"MPI:MPI_Wait";0.013323;13323000;0.013323;13323000;24;0
"Process 143";1;"MPI:MPI_Barrier";0.00457124;4571244;0.00457124;4571244;1;0
"Process 143";1;"MPI:MPI_Isend";0.001252;1252000;0.001252;1252000;11;0
"Process 143";1;"Application:User_Code";0.009029;9029002;0.0288202;28820246;0;0
"Process 143";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;11;0
"Process 143";1;"MPI:MPI_Wait";0.013957;13957000;0.013957;13957000;22;0
"Process 292";1;"MPI:MPI_Barrier";0.0113352;11335245;0.0113352;11335245;1;0
"Process 292";1;"MPI:MPI_Isend";0.000263;263000;0.000263;263000;7;0
"Process 292";1;"Application:User_Code";0.005394;5394000;0.0288202;28820246;0;0
"Process 292";1;"MPI:MPI_Irecv";6e-06;6000;6e-06;6000;7;0
"Process 292";1;"MPI:MPI_Wait";0.011822;11822001;0.011822;11822001;14;0
"Process 441";1;"MPI:MPI_Barrier";0.00348024;3480245;0.00348024;3480245;1;0
"Process 441";1;"MPI:MPI_Isend";0.002136;2136000;0.002136;2136000;12;0
"Process 441";1;"Application:User_Code";0.010111;10111001;0.0288202;28820246;0;0
"Process 441";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;12;0
"Process 441";1;"MPI:MPI_Wait";0.013086;13086000;0.013086;13086000;24;0
"Process 144";1;"MPI:MPI_Barrier";0.00831324;8313244;0.00831324;8313244;1;0
"Process 144";1;"MPI:MPI_Isend";0.001349;1349000;0.001349;1349000;11;0
"Process 144";1;"Application:User_Code";0.008147;8147001;0.0288202;28820246;0;0
"Process 144";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;11;0
"Process 144";1;"MPI:MPI_Wait";0.011003;11003001;0.011003;11003001;22;0
"Process 293";1;"MPI:MPI_Barrier";0.0149762;14976245;0.0149762;14976245;1;0
"Process 293";1;"MPI:MPI_Isend";0.000626;626000;0.000626;626000;8;0
"Process 293";1;"Application:User_Code";0.005639;5639000;0.0288202;28820246;0;0
"Process 293";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;8;0
"Process 293";1;"MPI:MPI_Wait";0.007571;7571001;0.007571;7571001;16;0
"Process 442";1;"MPI:MPI_Barrier";0.00202924;2029245;0.00202924;2029245;1;0
"Process 442";1;"MPI:MPI_Isend";0.001189;1189000;0.001189;1189000;12;0
"Process 442";1;"Application:User_Code";0.010078;10078001;0.0288202;28820246;0;0
"Process 442";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 442";1;"MPI:MPI_Wait";0.015514;15514000;0.015514;15514000;24;0
"Process 145";1;"MPI:MPI_Barrier";0.00524724;5247244;0.00524724;5247244;1;0
"Process 145";1;"MPI:MPI_Isend";0.001189;1189000;0.001189;1189000;11;0
"Process 145";1;"Application:User_Code";0.008234;8234001;0.0288202;28820246;0;0
"Process 145";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;11;0
"Process 145";1;"MPI:MPI_Wait";0.014143;14143001;0.014143;14143001;22;0
"Process 294";1;"MPI:MPI_Barrier";0.00847524;8475245;0.00847524;8475245;1;0
"Process 294";1;"MPI:MPI_Isend";0.000814;814000;0.000814;814000;8;0
"Process 294";1;"Application:User_Code";0.006063;6063000;0.0288202;28820246;0;0
"Process 294";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;8;0
"Process 294";1;"MPI:MPI_Wait";0.013461;13461001;0.013461;13461001;16;0
"Process 443";1;"MPI:MPI_Barrier";0.00223024;2230245;0.00223024;2230245;1;0
"Process 443";1;"MPI:MPI_Isend";0.001346;1346000;0.001346;1346000;11;0
"Process 443";1;"Application:User_Code";0.009902;9902001;0.0288202;28820246;0;0
"Process 443";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 443";1;"MPI:MPI_Wait";0.015332;15332000;0.015332;15332000;22;0
"Process 146";1;"MPI:MPI_Barrier";0.00491724;4917244;0.00491724;4917244;1;0
"Process 146";1;"MPI:MPI_Isend";0.001272;1272000;0.001272;1272000;11;0
"Process 146";1;"Application:User_Code";0.008777;8777001;0.0288202;28820246;0;0
"Process 146";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;11;0
"Process 146";1;"MPI:MPI_Wait";0.013844;13844001;0.013844;13844001;22;0
"Process 295";1;"MPI:MPI_Barrier";0.00693824;6938245;0.00693824;6938245;1;0
"Process 295";1;"MPI:MPI_Isend";0.001013;1013000;0.001013;1013000;8;0
"Process 295";1;"Application:User_Code";0.005697;5697000;0.0288202;28820246;0;0
"Process 295";1;"MPI:MPI_Irecv";6e-06;6000;6e-06;6000;8;0
"Process 295";1;"MPI:MPI_Wait";0.015166;15166001;0.015166;15166001;16;0
"Process 444";1;"MPI:MPI_Barrier";0.00226824;2268245;0.00226824;2268245;1;0
"Process 444";1;"MPI:MPI_Isend";0.002068;2068000;0.002068;2068000;11;0
"Process 444";1;"Application:User_Code";0.009615;9615001;0.0288202;28820246;0;0
"Process 444";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;11;0
"Process 444";1;"MPI:MPI_Wait";0.014861;14861000;0.014861;14861000;22;0
"Process 147";1;"MPI:MPI_Barrier";0.00463124;4631244;0.00463124;4631244;1;0
"Process 147";1;"MPI:MPI_Isend";0.000963;963000;0.000963;963000;11;0
"Process 147";1;"Application:User_Code";0.009339;9339001;0.0288202;28820246;0;0
"Process 147";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;11;0
"Process 147";1;"MPI:MPI_Wait";0.013872;13872001;0.013872;13872001;22;0
"Process 296";1;"MPI:MPI_Barrier";0.00944324;9443245;0.00944324;9443245;1;0
"Process 296";1;"MPI:MPI_Isend";0.001126;1126000;0.001126;1126000;8;0
"Process 296";1;"Application:User_Code";0.005763;5763000;0.0288202;28820246;0;0
"Process 296";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;8;0
"Process 296";1;"MPI:MPI_Wait";0.012481;12481001;0.012481;12481001;16;0
"Process 445";1;"MPI:MPI_Barrier";0.00251424;2514245;0.00251424;2514245;1;0
"Process 445";1;"MPI:MPI_Isend";0.001314;1314000;0.001314;1314000;10;0
"Process 445";1;"Application:User_Code";0.009062;9062001;0.0288202;28820246;0;0
"Process 445";1;"MPI:MPI_Irecv";1.9e-05;19000;1.9e-05;19000;10;0
"Process 445";1;"MPI:MPI_Wait";0.015911;15911000;0.015911;15911000;20;0
"Process 148";1;"MPI:MPI_Barrier";0.00469124;4691244;0.00469124;4691244;1;0
"Process 148";1;"MPI:MPI_Isend";0.00108;1080000;0.00108;1080000;12;0
"Process 148";1;"Application:User_Code";0.009343;9343001;0.0288202;28820246;0;0
"Process 148";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;12;0
"Process 148";1;"MPI:MPI_Wait";0.013696;13696001;0.013696;13696001;24;0
"Process 297";1;"MPI:MPI_Barrier";0.00671524;6715245;0.00671524;6715245;1;0
"Process 297";1;"MPI:MPI_Isend";0.000927;927000;0.000927;927000;8;0
"Process 297";1;"Application:User_Code";0.005336;5336000;0.0288202;28820246;0;0
"Process 297";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;8;0
"Process 297";1;"MPI:MPI_Wait";0.015835;15835001;0.015835;15835001;16;0
"Process 446";1;"MPI:MPI_Barrier";0.00310924;3109245;0.00310924;3109245;1;0
"Process 446";1;"MPI:MPI_Isend";0.00122;1220000;0.00122;1220000;11;0
"Process 446";1;"Application:User_Code";0.009754;9754001;0.0288202;28820246;0;0
"Process 446";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;11;0
"Process 446";1;"MPI:MPI_Wait";0.014726;14726000;0.014726;14726000;22;0


==> figures/fig-SPMV/SPMV_stat/96_ep.txt <==
Process(Group);# Processes;Function(Group);Time Self [s];Time Self [tick];Time Total [s];Time Total [tick];# Calls;SCL
"Process 0";1;"MPI:MPI_Isend";0.000252;252000;0.000252;252000;5;0
"Process 0";1;"MPI:MPI_Barrier";0.00391105;3911048;0.00391105;3911048;1;0
"Process 0";1;"Application:User_Code";0.0506894;50689380;0.0698764;69876428;0;0
"Process 0";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;5;0
"Process 0";1;"MPI:MPI_Wait";0.015013;15013000;0.015013;15013000;10;0
"Process 29";1;"MPI:MPI_Isend";0.001059;1059000;0.001059;1059000;10;0
"Process 29";1;"MPI:MPI_Barrier";0.00536005;5360048;0.00536005;5360048;1;0
"Process 29";1;"Application:User_Code";0.0476074;47607380;0.0698764;69876428;0;0
"Process 29";1;"MPI:MPI_Irecv";1.8e-05;18000;1.8e-05;18000;10;0
"Process 29";1;"MPI:MPI_Wait";0.015832;15832000;0.015832;15832000;20;0
"Process 58";1;"MPI:MPI_Isend";0.000401;401000;0.000401;401000;9;0
"Process 58";1;"MPI:MPI_Barrier";0.00667446;6674463;0.00667446;6674463;1;0
"Process 58";1;"Application:User_Code";0.047982;47981966;0.0698764;69876428;0;0
"Process 58";1;"MPI:MPI_Irecv";1.9e-05;19000;1.9e-05;19000;9;0
"Process 58";1;"MPI:MPI_Wait";0.0148;14799999;0.0148;14799999;18;0
"Process 87";1;"MPI:MPI_Isend";0.002791;2791000;0.002791;2791000;9;0
"Process 87";1;"MPI:MPI_Barrier";0.0147275;14727462;0.0147275;14727462;1;0
"Process 87";1;"Application:User_Code";0.039985;39984967;0.0698764;69876428;0;0
"Process 87";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;9;0
"Process 87";1;"MPI:MPI_Wait";0.012362;12361999;0.012362;12361999;18;0
"Process 1";1;"MPI:MPI_Isend";0.001337;1337000;0.001337;1337000;10;0
"Process 1";1;"MPI:MPI_Barrier";0.00403205;4032048;0.00403205;4032048;1;0
"Process 1";1;"Application:User_Code";0.0473924;47392380;0.0698764;69876428;0;0
"Process 1";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;10;0
"Process 1";1;"MPI:MPI_Wait";0.017104;17104000;0.017104;17104000;20;0
"Process 30";1;"MPI:MPI_Isend";0.001334;1334000;0.001334;1334000;11;0
"Process 30";1;"MPI:MPI_Barrier";0.00389005;3890048;0.00389005;3890048;1;0
"Process 30";1;"Application:User_Code";0.0488544;48854380;0.0698764;69876428;0;0
"Process 30";1;"MPI:MPI_Irecv";1.7e-05;17000;1.7e-05;17000;11;0
"Process 30";1;"MPI:MPI_Wait";0.015781;15781000;0.015781;15781000;22;0
"Process 59";1;"MPI:MPI_Isend";0.000968;968000;0.000968;968000;9;0
"Process 59";1;"MPI:MPI_Barrier";0.00652946;6529463;0.00652946;6529463;1;0
"Process 59";1;"Application:User_Code";0.049295;49294966;0.0698764;69876428;0;0
"Process 59";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;9;0
"Process 59";1;"MPI:MPI_Wait";0.013069;13068999;0.013069;13068999;18;0
"Process 88";1;"MPI:MPI_Isend";0.000641;641000;0.000641;641000;8;0
"Process 88";1;"MPI:MPI_Barrier";0.0151715;15171462;0.0151715;15171462;1;0
"Process 88";1;"Application:User_Code";0.038523;38522967;0.0698764;69876428;0;0
"Process 88";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;8;0
"Process 88";1;"MPI:MPI_Wait";0.015531;15530999;0.015531;15530999;16;0
"Process 2";1;"MPI:MPI_Isend";0.000354;354000;0.000354;354000;8;0
"Process 2";1;"MPI:MPI_Barrier";0.00242105;2421048;0.00242105;2421048;1;0
"Process 2";1;"Application:User_Code";0.0500944;50094380;0.0698764;69876428;0;0
"Process 2";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;8;0
"Process 2";1;"MPI:MPI_Wait";0.016999;16999000;0.016999;16999000;16;0
"Process 31";1;"MPI:MPI_Isend";0.002926;2926000;0.002926;2926000;11;0
"Process 31";1;"MPI:MPI_Barrier";0.00650305;6503048;0.00650305;6503048;1;0
"Process 31";1;"Application:User_Code";0.0440154;44015380;0.0698764;69876428;0;0
"Process 31";1;"MPI:MPI_Irecv";1.7e-05;17000;1.7e-05;17000;11;0
"Process 31";1;"MPI:MPI_Wait";0.016415;16415000;0.016415;16415000;22;0
"Process 60";1;"MPI:MPI_Isend";0.000724;724000;0.000724;724000;8;0
"Process 60";1;"MPI:MPI_Barrier";0.00869246;8692463;0.00869246;8692463;1;0
"Process 60";1;"Application:User_Code";0.04592;45919966;0.0698764;69876428;0;0
"Process 60";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;8;0
"Process 60";1;"MPI:MPI_Wait";0.014524;14523999;0.014524;14523999;16;0
"Process 89";1;"MPI:MPI_Isend";0.000799;799000;0.000799;799000;7;0
"Process 89";1;"MPI:MPI_Barrier";0.0183865;18386462;0.0183865;18386462;1;0
"Process 89";1;"Application:User_Code";0.037883;37882967;0.0698764;69876428;0;0
"Process 89";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;7;0
"Process 89";1;"MPI:MPI_Wait";0.0128;12799999;0.0128;12799999;14;0
"Process 3";1;"MPI:MPI_Isend";0.002695;2695000;0.002695;2695000;10;0
"Process 3";1;"MPI:MPI_Barrier";0.00287205;2872048;0.00287205;2872048;1;0
"Process 3";1;"Application:User_Code";0.0500004;50000380;0.0698764;69876428;0;0
"Process 3";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;10;0
"Process 3";1;"MPI:MPI_Wait";0.014301;14301000;0.014301;14301000;20;0
"Process 32";1;"MPI:MPI_Isend";0.004391;4391000;0.004391;4391000;12;0
"Process 32";1;"MPI:MPI_Barrier";0.00401805;4018048;0.00401805;4018048;1;0
"Process 32";1;"Application:User_Code";0.0506984;50698380;0.0698764;69876428;0;0
"Process 32";1;"MPI:MPI_Irecv";1.7e-05;17000;1.7e-05;17000;12;0
"Process 32";1;"MPI:MPI_Wait";0.010752;10752000;0.010752;10752000;24;0
"Process 61";1;"MPI:MPI_Isend";0.001385;1385000;0.001385;1385000;12;0
"Process 61";1;"MPI:MPI_Barrier";0.00501346;5013463;0.00501346;5013463;1;0
"Process 61";1;"Application:User_Code";0.050333;50332967;0.0698764;69876428;0;0
"Process 61";1;"MPI:MPI_Irecv";1.9e-05;19000;1.9e-05;19000;12;0
"Process 61";1;"MPI:MPI_Wait";0.013126;13125998;0.013126;13125998;24;0
"Process 90";1;"MPI:MPI_Isend";0.000664999;664999;0.000664999;664999;7;0
"Process 90";1;"MPI:MPI_Barrier";0.0294785;29478461;0.0294785;29478461;1;0
"Process 90";1;"Application:User_Code";0.031123;31122968;0.0698764;69876428;0;0
"Process 90";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;7;0
"Process 90";1;"MPI:MPI_Wait";0.0086;8600000;0.0086;8600000;14;0
"Process 4";1;"MPI:MPI_Isend";0.000664;664000;0.000664;664000;10;0
"Process 4";1;"MPI:MPI_Barrier";0.00429205;4292048;0.00429205;4292048;1;0
"Process 4";1;"Application:User_Code";0.0501404;50140380;0.0698764;69876428;0;0
"Process 4";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;10;0
"Process 4";1;"MPI:MPI_Wait";0.01477;14770000;0.01477;14770000;20;0
"Process 33";1;"MPI:MPI_Isend";0.005175;5175000;0.005175;5175000;12;0
"Process 33";1;"MPI:MPI_Barrier";0.00290405;2904048;0.00290405;2904048;1;0
"Process 33";1;"Application:User_Code";0.0484794;48479380;0.0698764;69876428;0;0
"Process 33";1;"MPI:MPI_Irecv";1.7e-05;17000;1.7e-05;17000;12;0
"Process 33";1;"MPI:MPI_Wait";0.013301;13301000;0.013301;13301000;24;0
"Process 62";1;"MPI:MPI_Isend";0.000592;592000;0.000592;592000;12;0
"Process 62";1;"MPI:MPI_Barrier";0.00350846;3508463;0.00350846;3508463;1;0
"Process 62";1;"Application:User_Code";0.050983;50982967;0.0698764;69876428;0;0
"Process 62";1;"MPI:MPI_Irecv";2e-05;20000;2e-05;20000;12;0
"Process 62";1;"MPI:MPI_Wait";0.014773;14772998;0.014773;14772998;24;0
"Process 91";1;"MPI:MPI_Isend";0.000353;353000;0.000353;353000;8;0
"Process 91";1;"MPI:MPI_Barrier";0.0221285;22128461;0.0221285;22128461;1;0
"Process 91";1;"Application:User_Code";0.035005;35004968;0.0698764;69876428;0;0
"Process 91";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;8;0
"Process 91";1;"MPI:MPI_Wait";0.012381;12380999;0.012381;12380999;16;0
"Process 5";1;"MPI:MPI_Isend";0.000856;856000;0.000856;856000;12;0
"Process 5";1;"MPI:MPI_Barrier";0.00251705;2517048;0.00251705;2517048;1;0
"Process 5";1;"Application:User_Code";0.0489424;48942380;0.0698764;69876428;0;0
"Process 5";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;12;0
"Process 5";1;"MPI:MPI_Wait";0.017547;17547000;0.017547;17547000;24;0
"Process 34";1;"MPI:MPI_Isend";0.006626;6626000;0.006626;6626000;13;0
"Process 34";1;"MPI:MPI_Barrier";0.00184105;1841048;0.00184105;1841048;1;0
"Process 34";1;"Application:User_Code";0.0513164;51316380;0.0698764;69876428;0;0
"Process 34";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;13;0
"Process 34";1;"MPI:MPI_Wait";0.010078;10078000;0.010078;10078000;26;0
"Process 63";1;"MPI:MPI_Isend";0.000511;511000;0.000511;511000;11;0
"Process 63";1;"MPI:MPI_Barrier";0.00375646;3756463;0.00375646;3756463;1;0
"Process 63";1;"Application:User_Code";0.050305;50304967;0.0698764;69876428;0;0
"Process 63";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;11;0
"Process 63";1;"MPI:MPI_Wait";0.015288;15287998;0.015288;15287998;22;0
"Process 92";1;"MPI:MPI_Isend";0.001673;1673000;0.001673;1673000;8;0
"Process 92";1;"MPI:MPI_Barrier";0.0217345;21734461;0.0217345;21734461;1;0
"Process 92";1;"Application:User_Code";0.035769;35768968;0.0698764;69876428;0;0
"Process 92";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;8;0
"Process 92";1;"MPI:MPI_Wait";0.01069;10689999;0.01069;10689999;16;0
"Process 6";1;"MPI:MPI_Isend";0.000385;385000;0.000385;385000;9;0
"Process 6";1;"MPI:MPI_Barrier";0.00173705;1737048;0.00173705;1737048;1;0
"Process 6";1;"Application:User_Code";0.0518724;51872380;0.0698764;69876428;0;0
"Process 6";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;9;0
"Process 6";1;"MPI:MPI_Wait";0.01587;15870000;0.01587;15870000;18;0
"Process 35";1;"MPI:MPI_Isend";0.006047;6047000;0.006047;6047000;11;0
"Process 35";1;"MPI:MPI_Barrier";0.00404605;4046048;0.00404605;4046048;1;0
"Process 35";1;"Application:User_Code";0.0509614;50961380;0.0698764;69876428;0;0
"Process 35";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;11;0
"Process 35";1;"MPI:MPI_Wait";0.008809;8809000;0.008809;8809000;22;0
"Process 64";1;"MPI:MPI_Isend";0.001592;1592000;0.001592;1592000;12;0
"Process 64";1;"MPI:MPI_Barrier";0.00460046;4600463;0.00460046;4600463;1;0
"Process 64";1;"Application:User_Code";0.048468;48467967;0.0698764;69876428;0;0
"Process 64";1;"MPI:MPI_Irecv";1.9e-05;19000;1.9e-05;19000;12;0
"Process 64";1;"MPI:MPI_Wait";0.015197;15196998;0.015197;15196998;24;0
"Process 93";1;"MPI:MPI_Isend";0.004228;4227999;0.004228;4227999;7;0
"Process 93";1;"MPI:MPI_Barrier";0.0242325;24232461;0.0242325;24232461;1;0
"Process 93";1;"Application:User_Code";0.033774;33773969;0.0698764;69876428;0;0
"Process 93";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;7;0
"Process 93";1;"MPI:MPI_Wait";0.007634;7633999;0.007634;7633999;14;0
"Process 7";1;"MPI:MPI_Isend";0.001583;1583000;0.001583;1583000;12;0
"Process 7";1;"MPI:MPI_Barrier";0.00145505;1455048;0.00145505;1455048;1;0
"Process 7";1;"Application:User_Code";0.0510684;51068380;0.0698764;69876428;0;0
"Process 7";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;12;0
"Process 7";1;"MPI:MPI_Wait";0.015755;15755000;0.015755;15755000;24;0
"Process 36";1;"MPI:MPI_Isend";0.004593;4593000;0.004593;4593000;11;0
"Process 36";1;"MPI:MPI_Barrier";0.00527105;5271048;0.00527105;5271048;1;0
"Process 36";1;"Application:User_Code";0.0484464;48446380;0.0698764;69876428;0;0
"Process 36";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;11;0
"Process 36";1;"MPI:MPI_Wait";0.01155;11550000;0.01155;11550000;22;0
"Process 65";1;"MPI:MPI_Isend";0.00106;1060000;0.00106;1060000;10;0
"Process 65";1;"MPI:MPI_Barrier";0.00268846;2688463;0.00268846;2688463;1;0
"Process 65";1;"Application:User_Code";0.049026;49025967;0.0698764;69876428;0;0
"Process 65";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;10;0
"Process 65";1;"MPI:MPI_Wait";0.01709;17089998;0.01709;17089998;20;0
"Process 94";1;"MPI:MPI_Isend";0.002907;2907000;0.002907;2907000;6;0
"Process 94";1;"MPI:MPI_Barrier";0.0318495;31849461;0.0318495;31849461;1;0
"Process 94";1;"Application:User_Code";0.028435;28434967;0.0698764;69876428;0;0
"Process 94";1;"MPI:MPI_Irecv";6e-06;6000;6e-06;6000;6;0
"Process 94";1;"MPI:MPI_Wait";0.006679;6679000;0.006679;6679000;12;0
"Process 8";1;"MPI:MPI_Isend";0.000466;466000;0.000466;466000;11;0
"Process 8";1;"MPI:MPI_Barrier";0.00392405;3924048;0.00392405;3924048;1;0
"Process 8";1;"Application:User_Code";0.0499664;49966380;0.0698764;69876428;0;0
"Process 8";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;11;0
"Process 8";1;"MPI:MPI_Wait";0.015506;15506000;0.015506;15506000;22;0
"Process 37";1;"MPI:MPI_Isend";0.005961;5961000;0.005961;5961000;11;0
"Process 37";1;"MPI:MPI_Barrier";0.00262105;2621048;0.00262105;2621048;1;0
"Process 37";1;"Application:User_Code";0.0488604;48860380;0.0698764;69876428;0;0
"Process 37";1;"MPI:MPI_Irecv";1.7e-05;17000;1.7e-05;17000;11;0
"Process 37";1;"MPI:MPI_Wait";0.012417;12417000;0.012417;12417000;22;0
"Process 66";1;"MPI:MPI_Isend";0.001788;1788000;0.001788;1788000;12;0
"Process 66";1;"MPI:MPI_Barrier";0.00401846;4018463;0.00401846;4018463;1;0
"Process 66";1;"Application:User_Code";0.048794;48793967;0.0698764;69876428;0;0
"Process 66";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;12;0
"Process 66";1;"MPI:MPI_Wait";0.015263;15262998;0.015263;15262998;24;0
"Process 95";1;"MPI:MPI_Isend";0.002555;2555000;0.002555;2555000;5;0
"Process 95";1;"MPI:MPI_Barrier";0.0341515;34151460;0.0341515;34151460;1;0
"Process 95";1;"Application:User_Code";0.026087;26086968;0.0698764;69876428;0;0
"Process 95";1;"MPI:MPI_Irecv";4e-06;4000;4e-06;4000;5;0
"Process 95";1;"MPI:MPI_Wait";0.007079;7079000;0.007079;7079000;10;0
"Process 9";1;"MPI:MPI_Isend";0.001121;1121000;0.001121;1121000;10;0
"Process 9";1;"MPI:MPI_Barrier";0.00157805;1578048;0.00157805;1578048;1;0
"Process 9";1;"Application:User_Code";0.0524024;52402380;0.0698764;69876428;0;0
"Process 9";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;10;0
"Process 9";1;"MPI:MPI_Wait";0.014762;14762000;0.014762;14762000;20;0
"Process 38";1;"MPI:MPI_Isend";0.00451;4510000;0.00451;4510000;10;0
"Process 38";1;"MPI:MPI_Barrier";0.00693105;6931048;0.00693105;6931048;1;0
"Process 38";1;"Application:User_Code";0.0467264;46726380;0.0698764;69876428;0;0
"Process 38";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;10;0
"Process 38";1;"MPI:MPI_Wait";0.011693;11693000;0.011693;11693000;20;0
"Process 67";1;"MPI:MPI_Isend";0.001986;1986000;0.001986;1986000;10;0
"Process 67";1;"MPI:MPI_Barrier";0.00403346;4033463;0.00403346;4033463;1;0
"Process 67";1;"Application:User_Code";0.049399;49398967;0.0698764;69876428;0;0
"Process 67";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;10;0
"Process 67";1;"MPI:MPI_Wait";0.014449;14448998;0.014449;14448998;20;0
"Process 10";1;"MPI:MPI_Isend";0.002296;2296000;0.002296;2296000;12;0
"Process 10";1;"MPI:MPI_Barrier";0.00256905;2569048;0.00256905;2569048;1;0
"Process 10";1;"Application:User_Code";0.0511174;51117380;0.0698764;69876428;0;0
"Process 10";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;12;0
"Process 10";1;"MPI:MPI_Wait";0.01388;13880000;0.01388;13880000;24;0
"Process 39";1;"MPI:MPI_Isend";0.005209;5209000;0.005209;5209000;8;0
"Process 39";1;"MPI:MPI_Barrier";0.00901805;9018048;0.00901805;9018048;1;0
"Process 39";1;"Application:User_Code";0.0462854;46285380;0.0698764;69876428;0;0
"Process 39";1;"MPI:MPI_Irecv";1.7e-05;17000;1.7e-05;17000;8;0
"Process 39";1;"MPI:MPI_Wait";0.009347;9347000;0.009347;9347000;16;0
"Process 68";1;"MPI:MPI_Isend";0.000803;803000;0.000803;803000;9;0
"Process 68";1;"MPI:MPI_Barrier";0.00493446;4934463;0.00493446;4934463;1;0
"Process 68";1;"Application:User_Code";0.048387;48386967;0.0698764;69876428;0;0
"Process 68";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;9;0
"Process 68";1;"MPI:MPI_Wait";0.015739;15738998;0.015739;15738998;18;0
"All_Processes";96;"MPI:MPI_Isend";0.178127;178126995;0.178127;178126995;954;0
"All_Processes";96;"MPI:MPI_Barrier";0.752863;752863451;0.752863;752863451;95;0
"All_Processes";96;"Application:User_Code";4.43672;4436719711;6.70814;6708137088;0;0
"All_Processes";96;"MPI:MPI_Irecv";0.001277;1277000;0.001277;1277000;954;0
"All_Processes";96;"MPI:MPI_Wait";1.33915;1339149931;1.33915;1339149931;1908;0
"Process 11";1;"MPI:MPI_Isend";0.000578;578000;0.000578;578000;12;0
"Process 11";1;"MPI:MPI_Barrier";0.000808048;808048;0.000808048;808048;1;0
"Process 11";1;"Application:User_Code";0.0533554;53355380;0.0698764;69876428;0;0
"Process 11";1;"MPI:MPI_Irecv";1.7e-05;17000;1.7e-05;17000;12;0
"Process 11";1;"MPI:MPI_Wait";0.015118;15118000;0.015118;15118000;24;0
"Process 40";1;"MPI:MPI_Isend";0.005081;5081000;0.005081;5081000;10;0
"Process 40";1;"MPI:MPI_Barrier";0.011036;11036048;0.011036;11036048;1;0
"Process 40";1;"Application:User_Code";0.0452424;45242380;0.0698764;69876428;0;0
"Process 40";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;10;0
"Process 40";1;"MPI:MPI_Wait";0.008502;8502000;0.008502;8502000;20;0
"Process 69";1;"MPI:MPI_Isend";0.00223;2230000;0.00223;2230000;7;0
"Process 69";1;"MPI:MPI_Barrier";0.00577946;5779463;0.00577946;5779463;1;0
"Process 69";1;"Application:User_Code";0.046373;46372967;0.0698764;69876428;0;0
"Process 69";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;7;0
"Process 69";1;"MPI:MPI_Wait";0.015483;15482998;0.015483;15482998;14;0
"Process 12";1;"MPI:MPI_Isend";0.001568;1568000;0.001568;1568000;11;0
"Process 12";1;"MPI:MPI_Barrier";0.00211105;2111048;0.00211105;2111048;1;0
"Process 12";1;"Application:User_Code";0.0516064;51606380;0.0698764;69876428;0;0
"Process 12";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;11;0
"Process 12";1;"MPI:MPI_Wait";0.014577;14577000;0.014577;14577000;22;0
"Process 41";1;"MPI:MPI_Isend";0.003578;3578000;0.003578;3578000;9;0
"Process 41";1;"MPI:MPI_Barrier";0.010293;10293048;0.010293;10293048;1;0
"Process 41";1;"Application:User_Code";0.0432314;43231380;0.0698764;69876428;0;0
"Process 41";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;9;0
"Process 41";1;"MPI:MPI_Wait";0.012762;12762000;0.012762;12762000;18;0
"Process 70";1;"MPI:MPI_Isend";0.001107;1106999;0.001107;1106999;7;0
"Process 70";1;"MPI:MPI_Barrier";0.0122995;12299462;0.0122995;12299462;1;0
"Process 70";1;"Application:User_Code";0.040897;40896968;0.0698764;69876428;0;0
"Process 70";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;7;0
"Process 70";1;"MPI:MPI_Wait";0.015563;15562999;0.015563;15562999;14;0
"Process 13";1;"MPI:MPI_Isend";0.001816;1816000;0.001816;1816000;11;0
"Process 13";1;"MPI:MPI_Barrier";0.00856005;8560048;0.00856005;8560048;1;0
"Process 13";1;"Application:User_Code";0.0458544;45854380;0.0698764;69876428;0;0
"Process 13";1;"MPI:MPI_Irecv";1.7e-05;17000;1.7e-05;17000;11;0
"Process 13";1;"MPI:MPI_Wait";0.013629;13629000;0.013629;13629000;22;0
"Process 42";1;"MPI:MPI_Isend";0.004672;4672000;0.004672;4672000;11;0
"Process 42";1;"MPI:MPI_Barrier";0.00640105;6401048;0.00640105;6401048;1;0
"Process 42";1;"Application:User_Code";0.0502374;50237380;0.0698764;69876428;0;0
"Process 42";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;11;0
"Process 42";1;"MPI:MPI_Wait";0.00855;8550000;0.00855;8550000;22;0
"Process 71";1;"MPI:MPI_Isend";0.000759;759000;0.000759;759000;10;0
"Process 71";1;"MPI:MPI_Barrier";0.00738246;7382463;0.00738246;7382463;1;0
"Process 71";1;"Application:User_Code";0.047829;47828966;0.0698764;69876428;0;0
"Process 71";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;10;0
"Process 71";1;"MPI:MPI_Wait";0.013893;13892999;0.013893;13892999;20;0
"Process 14";1;"MPI:MPI_Isend";0.001755;1755000;0.001755;1755000;10;0
"Process 14";1;"MPI:MPI_Barrier";0.00199805;1998048;0.00199805;1998048;1;0
"Process 14";1;"Application:User_Code";0.0492614;49261380;0.0698764;69876428;0;0
"Process 14";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;10;0
"Process 14";1;"MPI:MPI_Wait";0.016851;16851000;0.016851;16851000;20;0
"Process 43";1;"MPI:MPI_Isend";0.005256;5256000;0.005256;5256000;10;0
"Process 43";1;"MPI:MPI_Barrier";0.00765905;7659048;0.00765905;7659048;1;0
"Process 43";1;"Application:User_Code";0.0495464;49546380;0.0698764;69876428;0;0
"Process 43";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;10;0
"Process 43";1;"MPI:MPI_Wait";0.007402;7402000;0.007402;7402000;20;0
"Process 72";1;"MPI:MPI_Isend";0.001537;1536999;0.001537;1536999;7;0
"Process 72";1;"MPI:MPI_Barrier";0.0132945;13294462;0.0132945;13294462;1;0
"Process 72";1;"Application:User_Code";0.039932;39931968;0.0698764;69876428;0;0
"Process 72";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;7;0
"Process 72";1;"MPI:MPI_Wait";0.015102;15101999;0.015102;15101999;14;0
"Process 15";1;"MPI:MPI_Isend";0.000656;656000;0.000656;656000;10;0
"Process 15";1;"MPI:MPI_Barrier";0.00190605;1906048;0.00190605;1906048;1;0
"Process 15";1;"Application:User_Code";0.0516684;51668380;0.0698764;69876428;0;0
"Process 15";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;10;0
"Process 15";1;"MPI:MPI_Wait";0.015633;15633000;0.015633;15633000;20;0
"Process 44";1;"MPI:MPI_Isend";0.004264;4264000;0.004264;4264000;10;0
"Process 44";1;"MPI:MPI_Barrier";0.00856805;8568048;0.00856805;8568048;1;0
"Process 44";1;"Application:User_Code";0.0471714;47171380;0.0698764;69876428;0;0
"Process 44";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;10;0
"Process 44";1;"MPI:MPI_Wait";0.009859;9859000;0.009859;9859000;20;0
"Process 73";1;"MPI:MPI_Isend";0.000404;404000;0.000404;404000;10;0
"Process 73";1;"MPI:MPI_Barrier";0.0140645;14064462;0.0140645;14064462;1;0
"Process 73";1;"Application:User_Code";0.039379;39378967;0.0698764;69876428;0;0
"Process 73";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;10;0
"Process 73";1;"MPI:MPI_Wait";0.016017;16016999;0.016017;16016999;20;0
"Process 16";1;"MPI:MPI_Isend";0.000819;819000;0.000819;819000;13;0
"Process 16";1;"MPI:MPI_Barrier";0.00302805;3028048;0.00302805;3028048;1;0
"Process 16";1;"Application:User_Code";0.0511744;51174380;0.0698764;69876428;0;0
"Process 16";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;13;0
"Process 16";1;"MPI:MPI_Wait";0.014844;14844000;0.014844;14844000;26;0
"Process 45";1;"MPI:MPI_Isend";0.005337;5337000;0.005337;5337000;8;0
"Process 45";1;"MPI:MPI_Barrier";0.010412;10412048;0.010412;10412048;1;0
"Process 45";1;"Application:User_Code";0.0450304;45030380;0.0698764;69876428;0;0
"Process 45";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;8;0
"Process 45";1;"MPI:MPI_Wait";0.009083;9083000;0.009083;9083000;16;0
"Process 74";1;"MPI:MPI_Isend";0.001289;1289000;0.001289;1289000;10;0
"Process 74";1;"MPI:MPI_Barrier";0.0119385;11938462;0.0119385;11938462;1;0
"Process 74";1;"Application:User_Code";0.042195;42194968;0.0698764;69876428;0;0
"Process 74";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;10;0
"Process 74";1;"MPI:MPI_Wait";0.014441;14440998;0.014441;14440998;20;0
"Process 17";1;"MPI:MPI_Isend";0.001096;1096000;0.001096;1096000;10;0
"Process 17";1;"MPI:MPI_Barrier";0.00129105;1291048;0.00129105;1291048;1;0
"Process 17";1;"Application:User_Code";0.0528204;52820380;0.0698764;69876428;0;0
"Process 17";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;10;0
"Process 17";1;"MPI:MPI_Wait";0.014657;14657000;0.014657;14657000;20;0
"Process 46";1;"MPI:MPI_Isend";0.004932;4932000;0.004932;4932000;12;0
"Process 46";1;"MPI:MPI_Barrier";0.00653305;6533048;0.00653305;6533048;1;0
"Process 46";1;"Application:User_Code";0.0500814;50081380;0.0698764;69876428;0;0
"Process 46";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;12;0
"Process 46";1;"MPI:MPI_Wait";0.008316;8316000;0.008316;8316000;24;0
"Process 75";1;"MPI:MPI_Isend";0.000641;641000;0.000641;641000;12;0
"Process 75";1;"MPI:MPI_Barrier";0.0109835;10983463;0.0109835;10983463;1;0
"Process 75";1;"Application:User_Code";0.042408;42407967;0.0698764;69876428;0;0
"Process 75";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;12;0
"Process 75";1;"MPI:MPI_Wait";0.01583;15829998;0.01583;15829998;24;0
"Process 18";1;"MPI:MPI_Isend";0.000965;965000;0.000965;965000;11;0
"Process 18";1;"MPI:MPI_Barrier";0.00114905;1149048;0.00114905;1149048;1;0
"Process 18";1;"Application:User_Code";0.0531984;53198380;0.0698764;69876428;0;0
"Process 18";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;11;0
"Process 18";1;"MPI:MPI_Wait";0.014549;14549000;0.014549;14549000;22;0
"Process 47";1;"MPI:MPI_Isend";0.004932;4932000;0.004932;4932000;12;0
"Process 47";1;"MPI:MPI_Barrier";0.00613105;6131048;0.00613105;6131048;1;0
"Process 47";1;"Application:User_Code";0.0516214;51621380;0.0698764;69876428;0;0
"Process 47";1;"MPI:MPI_Irecv";1.7e-05;17000;1.7e-05;17000;12;0
"Process 47";1;"MPI:MPI_Wait";0.007175;7175000;0.007175;7175000;24;0
"Process 76";1;"MPI:MPI_Isend";0.001659;1659000;0.001659;1659000;10;0
"Process 76";1;"MPI:MPI_Barrier";0.0115135;11513462;0.0115135;11513462;1;0
"Process 76";1;"Application:User_Code";0.041056;41055968;0.0698764;69876428;0;0
"Process 76";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;10;0
"Process 76";1;"MPI:MPI_Wait";0.015636;15635998;0.015636;15635998;20;0
"Process 19";1;"MPI:MPI_Isend";0.002352;2352000;0.002352;2352000;11;0
"Process 19";1;"MPI:MPI_Barrier";0.00500005;5000048;0.00500005;5000048;1;0
"Process 19";1;"Application:User_Code";0.0482124;48212380;0.0698764;69876428;0;0
"Process 19";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;11;0
"Process 19";1;"MPI:MPI_Wait";0.014299;14299000;0.014299;14299000;22;0
"Process 48";1;"MPI:MPI_Isend";0.000846;846000;0.000846;846000;14;0
"Process 48";1;"MPI:MPI_Barrier";0.00273846;2738463;0.00273846;2738463;1;0
"Process 48";1;"Application:User_Code";0.051209;51208967;0.0698764;69876428;0;0
"Process 48";1;"MPI:MPI_Irecv";2.2e-05;22000;2.2e-05;22000;14;0
"Process 48";1;"MPI:MPI_Wait";0.015061;15060998;0.015061;15060998;28;0
"Process 77";1;"MPI:MPI_Isend";0.000637;637000;0.000637;637000;11;0
"Process 77";1;"MPI:MPI_Barrier";0.00956146;9561463;0.00956146;9561463;1;0
"Process 77";1;"Application:User_Code";0.041077;41076967;0.0698764;69876428;0;0
"Process 77";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;11;0
"Process 77";1;"MPI:MPI_Wait";0.018588;18587998;0.018588;18587998;22;0
"Process 20";1;"MPI:MPI_Isend";0.003747;3747000;0.003747;3747000;12;0
"Process 20";1;"MPI:MPI_Barrier";0.00125505;1255048;0.00125505;1255048;1;0
"Process 20";1;"Application:User_Code";0.0523274;52327380;0.0698764;69876428;0;0
"Process 20";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;12;0
"Process 20";1;"MPI:MPI_Wait";0.012532;12532000;0.012532;12532000;24;0
"Process 49";1;"MPI:MPI_Isend";0.000896;896000;0.000896;896000;10;0
"Process 49";1;"MPI:MPI_Barrier";0.00375946;3759463;0.00375946;3759463;1;0
"Process 49";1;"Application:User_Code";0.050325;50324967;0.0698764;69876428;0;0
"Process 49";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;10;0
"Process 49";1;"MPI:MPI_Wait";0.014884;14883998;0.014884;14883998;20;0
"Process 78";1;"MPI:MPI_Isend";0.00055;550000;0.00055;550000;10;0
"Process 78";1;"MPI:MPI_Barrier";0.0113455;11345462;0.0113455;11345462;1;0
"Process 78";1;"Application:User_Code";0.04114;41139968;0.0698764;69876428;0;0
"Process 78";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;10;0
"Process 78";1;"MPI:MPI_Wait";0.016827;16826998;0.016827;16826998;20;0
"Process 21";1;"MPI:MPI_Isend";0.000679;679000;0.000679;679000;13;0
"Process 21";1;"Application:User_Code";0.0529784;52978428;0.0698764;69876428;0;0
"Process 21";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;13;0
"Process 21";1;"MPI:MPI_Wait";0.016204;16204000;0.016204;16204000;26;0
"Process 50";1;"MPI:MPI_Isend";0.001198;1198000;0.001198;1198000;13;0
"Process 50";1;"MPI:MPI_Barrier";0.00401046;4010463;0.00401046;4010463;1;0
"Process 50";1;"Application:User_Code";0.04938;49379967;0.0698764;69876428;0;0
"Process 50";1;"MPI:MPI_Irecv";2.1e-05;21000;2.1e-05;21000;13;0
"Process 50";1;"MPI:MPI_Wait";0.015267;15266998;0.015267;15266998;26;0
"Process 79";1;"MPI:MPI_Isend";0.000864;864000;0.000864;864000;10;0
"Process 79";1;"MPI:MPI_Barrier";0.0107515;10751463;0.0107515;10751463;1;0
"Process 79";1;"Application:User_Code";0.040705;40704967;0.0698764;69876428;0;0
"Process 79";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;10;0
"Process 79";1;"MPI:MPI_Wait";0.017546;17545998;0.017546;17545998;20;0
"Process 22";1;"MPI:MPI_Isend";0.000938;938000;0.000938;938000;11;0
"Process 22";1;"MPI:MPI_Barrier";0.00151805;1518048;0.00151805;1518048;1;0
"Process 22";1;"Application:User_Code";0.0529904;52990380;0.0698764;69876428;0;0
"Process 22";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;11;0
"Process 22";1;"MPI:MPI_Wait";0.014416;14416000;0.014416;14416000;22;0
"Process 51";1;"MPI:MPI_Isend";0.000826;826000;0.000826;826000;11;0
"Process 51";1;"MPI:MPI_Barrier";0.00249546;2495463;0.00249546;2495463;1;0
"Process 51";1;"Application:User_Code";0.049118;49117967;0.0698764;69876428;0;0
"Process 51";1;"MPI:MPI_Irecv";2.2e-05;22000;2.2e-05;22000;11;0
"Process 51";1;"MPI:MPI_Wait";0.017415;17414998;0.017415;17414998;22;0
"Process 80";1;"MPI:MPI_Isend";0.001205;1205000;0.001205;1205000;8;0
"Process 80";1;"MPI:MPI_Barrier";0.0121885;12188462;0.0121885;12188462;1;0
"Process 80";1;"Application:User_Code";0.040265;40264968;0.0698764;69876428;0;0
"Process 80";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;8;0
"Process 80";1;"MPI:MPI_Wait";0.016207;16206998;0.016207;16206998;16;0
"Process 23";1;"MPI:MPI_Isend";0.000538;538000;0.000538;538000;11;0
"Process 23";1;"MPI:MPI_Barrier";0.00384005;3840048;0.00384005;3840048;1;0
"Process 23";1;"Application:User_Code";0.0498664;49866380;0.0698764;69876428;0;0
"Process 23";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;11;0
"Process 23";1;"MPI:MPI_Wait";0.01562;15620000;0.01562;15620000;22;0
"Process 52";1;"MPI:MPI_Isend";0.000854;854000;0.000854;854000;11;0
"Process 52";1;"MPI:MPI_Barrier";0.00396446;3964463;0.00396446;3964463;1;0
"Process 52";1;"Application:User_Code";0.049153;49152967;0.0698764;69876428;0;0
"Process 52";1;"MPI:MPI_Irecv";1.7e-05;17000;1.7e-05;17000;11;0
"Process 52";1;"MPI:MPI_Wait";0.015888;15887998;0.015888;15887998;22;0
"Process 81";1;"MPI:MPI_Isend";0.000287;287000;0.000287;287000;7;0
"Process 81";1;"MPI:MPI_Barrier";0.0141075;14107462;0.0141075;14107462;1;0
"Process 81";1;"Application:User_Code";0.03829;38289967;0.0698764;69876428;0;0
"Process 81";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;7;0
"Process 81";1;"MPI:MPI_Wait";0.017184;17183999;0.017184;17183999;14;0
"Process 24";1;"MPI:MPI_Isend";0.001411;1411000;0.001411;1411000;9;0
"Process 24";1;"MPI:MPI_Barrier";0.00431905;4319048;0.00431905;4319048;1;0
"Process 24";1;"Application:User_Code";0.0499664;49966380;0.0698764;69876428;0;0
"Process 24";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;9;0
"Process 24";1;"MPI:MPI_Wait";0.014166;14166000;0.014166;14166000;18;0
"Process 53";1;"MPI:MPI_Isend";0.000717;717000;0.000717;717000;10;0
"Process 53";1;"MPI:MPI_Barrier";0.00397246;3972463;0.00397246;3972463;1;0
"Process 53";1;"Application:User_Code";0.050923;50922967;0.0698764;69876428;0;0
"Process 53";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;10;0
"Process 53";1;"MPI:MPI_Wait";0.01425;14249998;0.01425;14249998;20;0
"Process 82";1;"MPI:MPI_Isend";0.00026;260000;0.00026;260000;6;0
"Process 82";1;"MPI:MPI_Barrier";0.0159065;15906462;0.0159065;15906462;1;0
"Process 82";1;"Application:User_Code";0.03608;36079967;0.0698764;69876428;0;0
"Process 82";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;6;0
"Process 82";1;"MPI:MPI_Wait";0.01762;17619999;0.01762;17619999;12;0
"Process 25";1;"MPI:MPI_Isend";0.001574;1574000;0.001574;1574000;11;0
"Process 25";1;"MPI:MPI_Barrier";0.014336;14336048;0.014336;14336048;1;0
"Process 25";1;"Application:User_Code";0.0416764;41676380;0.0698764;69876428;0;0
"Process 25";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;11;0
"Process 25";1;"MPI:MPI_Wait";0.012279;12279000;0.012279;12279000;22;0
"Process 54";1;"MPI:MPI_Isend";0.000747;747000;0.000747;747000;9;0
"Process 54";1;"MPI:MPI_Barrier";0.00494246;4942463;0.00494246;4942463;1;0
"Process 54";1;"Application:User_Code";0.048826;48825967;0.0698764;69876428;0;0
"Process 54";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;9;0
"Process 54";1;"MPI:MPI_Wait";0.015347;15346998;0.015347;15346998;18;0
"Process 83";1;"MPI:MPI_Isend";0.000689;689000;0.000689;689000;8;0
"Process 83";1;"MPI:MPI_Barrier";0.0156785;15678462;0.0156785;15678462;1;0
"Process 83";1;"Application:User_Code";0.038265;38264967;0.0698764;69876428;0;0
"Process 83";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;8;0
"Process 83";1;"MPI:MPI_Wait";0.015236;15235999;0.015236;15235999;16;0
"Process 26";1;"MPI:MPI_Isend";0.000486;486000;0.000486;486000;9;0
"Process 26";1;"MPI:MPI_Barrier";0.00777705;7777048;0.00777705;7777048;1;0
"Process 26";1;"Application:User_Code";0.0450804;45080380;0.0698764;69876428;0;0
"Process 26";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;9;0
"Process 26";1;"MPI:MPI_Wait";0.016521;16521000;0.016521;16521000;18;0
"Process 55";1;"MPI:MPI_Isend";0.000996999;996999;0.000996999;996999;9;0
"Process 55";1;"MPI:MPI_Barrier";0.00952846;9528463;0.00952846;9528463;1;0
"Process 55";1;"Application:User_Code";0.04613;46129967;0.0698764;69876428;0;0
"Process 55";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;9;0
"Process 55";1;"MPI:MPI_Wait";0.013207;13206999;0.013207;13206999;18;0
"Process 84";1;"MPI:MPI_Isend";0.001569;1569000;0.001569;1569000;9;0
"Process 84";1;"MPI:MPI_Barrier";0.0143825;14382462;0.0143825;14382462;1;0
"Process 84";1;"Application:User_Code";0.038791;38790967;0.0698764;69876428;0;0
"Process 84";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;9;0
"Process 84";1;"MPI:MPI_Wait";0.015122;15121999;0.015122;15121999;18;0
"Process 27";1;"MPI:MPI_Isend";0.001382;1382000;0.001382;1382000;11;0
"Process 27";1;"MPI:MPI_Barrier";0.00567105;5671048;0.00567105;5671048;1;0
"Process 27";1;"Application:User_Code";0.0467954;46795380;0.0698764;69876428;0;0
"Process 27";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;11;0
"Process 27";1;"MPI:MPI_Wait";0.016019;16019000;0.016019;16019000;22;0
"Process 56";1;"MPI:MPI_Isend";0.00085;850000;0.00085;850000;8;0
"Process 56";1;"MPI:MPI_Barrier";0.00873246;8732463;0.00873246;8732463;1;0
"Process 56";1;"Application:User_Code";0.045274;45273966;0.0698764;69876428;0;0
"Process 56";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;8;0
"Process 56";1;"MPI:MPI_Wait";0.015007;15006999;0.015007;15006999;16;0
"Process 85";1;"MPI:MPI_Isend";0.002743;2743000;0.002743;2743000;10;0
"Process 85";1;"MPI:MPI_Barrier";0.0124145;12414462;0.0124145;12414462;1;0
"Process 85";1;"Application:User_Code";0.039878;39877968;0.0698764;69876428;0;0
"Process 85";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;10;0
"Process 85";1;"MPI:MPI_Wait";0.01483;14829998;0.01483;14829998;20;0
"Process 28";1;"MPI:MPI_Isend";0.001595;1595000;0.001595;1595000;11;0
"Process 28";1;"MPI:MPI_Barrier";0.00415105;4151048;0.00415105;4151048;1;0
"Process 28";1;"Application:User_Code";0.0492044;49204380;0.0698764;69876428;0;0
"Process 28";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;11;0
"Process 28";1;"MPI:MPI_Wait";0.014912;14912000;0.014912;14912000;22;0
"Process 57";1;"MPI:MPI_Isend";0.000808;808000;0.000808;808000;10;0
"Process 57";1;"MPI:MPI_Barrier";0.00602746;6027463;0.00602746;6027463;1;0
"Process 57";1;"Application:User_Code";0.049878;49877966;0.0698764;69876428;0;0
"Process 57";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;10;0
"Process 57";1;"MPI:MPI_Wait";0.013151;13150999;0.013151;13150999;20;0
"Process 86";1;"MPI:MPI_Isend";0.000689;689000;0.000689;689000;10;0
"Process 86";1;"MPI:MPI_Barrier";0.0133255;13325462;0.0133255;13325462;1;0
"Process 86";1;"Application:User_Code";0.040333;40332967;0.0698764;69876428;0;0
"Process 86";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;10;0
"Process 86";1;"MPI:MPI_Wait";0.015517;15516999;0.015517;15516999;20;0


==> figures/fig-SPMV/SPMV_stat/96_pe.txt <==
Process(Group);# Processes;Function(Group);Time Self [s];Time Self [tick];Time Total [s];Time Total [tick];# Calls;SCL
"Process 0";1;"MPI:MPI_Barrier";0.0340694;34069443;0.0340694;34069443;3;0
"Process 0";1;"MPI:MPI_Isend";0.001089;1089000;0.001089;1089000;4;0
"Process 0";1;"Application:User_Code";0.031581;31581000;0.0914294;91429443;0;0
"Process 0";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;4;0
"Process 0";1;"MPI:MPI_Wait";0.024679;24679000;0.024679;24679000;8;0
"Process 29";1;"MPI:MPI_Barrier";0.00288144;2881443;0.00288144;2881443;3;0
"Process 29";1;"MPI:MPI_Isend";0.000615;615000;0.000615;615000;9;0
"Process 29";1;"Application:User_Code";0.050071;50071000;0.0914294;91429443;0;0
"Process 29";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;9;0
"Process 29";1;"MPI:MPI_Wait";0.037847;37847000;0.037847;37847000;18;0
"Process 58";1;"MPI:MPI_Barrier";0.0152784;15278442;0.0152784;15278442;3;0
"Process 58";1;"MPI:MPI_Isend";0.003434;3434000;0.003434;3434000;6;0
"Process 58";1;"Application:User_Code";0.044038;44038000;0.0914294;91429443;0;0
"Process 58";1;"MPI:MPI_Irecv";8e-06;8000;8e-06;8000;6;0
"Process 58";1;"MPI:MPI_Wait";0.028671;28671001;0.028671;28671001;12;0
"Process 87";1;"MPI:MPI_Barrier";0.0180354;18035442;0.0180354;18035442;3;0
"Process 87";1;"MPI:MPI_Isend";0.01006;10060000;0.01006;10060000;7;0
"Process 87";1;"Application:User_Code";0.045856;45856000;0.0914294;91429443;0;0
"Process 87";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;7;0
"Process 87";1;"MPI:MPI_Wait";0.017465;17465001;0.017465;17465001;14;0
"Process 1";1;"MPI:MPI_Barrier";0.0180914;18091443;0.0180914;18091443;3;0
"Process 1";1;"MPI:MPI_Isend";0.000704;704000;0.000704;704000;9;0
"Process 1";1;"Application:User_Code";0.04289;42890000;0.0914294;91429443;0;0
"Process 1";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;9;0
"Process 1";1;"MPI:MPI_Wait";0.029728;29728000;0.029728;29728000;18;0
"Process 30";1;"MPI:MPI_Barrier";0.00645244;6452443;0.00645244;6452443;3;0
"Process 30";1;"MPI:MPI_Isend";0.00069;690000;0.00069;690000;8;0
"Process 30";1;"Application:User_Code";0.052269;52269000;0.0914294;91429443;0;0
"Process 30";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;8;0
"Process 30";1;"MPI:MPI_Wait";0.032004;32004000;0.032004;32004000;16;0
"Process 59";1;"MPI:MPI_Barrier";0.0148434;14843442;0.0148434;14843442;3;0
"Process 59";1;"MPI:MPI_Isend";0.002184;2184000;0.002184;2184000;7;0
"Process 59";1;"Application:User_Code";0.040585;40585000;0.0914294;91429443;0;0
"Process 59";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;7;0
"Process 59";1;"MPI:MPI_Wait";0.033808;33808001;0.033808;33808001;14;0
"Process 88";1;"MPI:MPI_Barrier";0.0120624;12062442;0.0120624;12062442;3;0
"Process 88";1;"MPI:MPI_Isend";0.011523;11523000;0.011523;11523000;8;0
"Process 88";1;"Application:User_Code";0.051473;51473000;0.0914294;91429443;0;0
"Process 88";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;8;0
"Process 88";1;"MPI:MPI_Wait";0.016358;16358001;0.016358;16358001;16;0
"Process 2";1;"MPI:MPI_Barrier";0.0123604;12360443;0.0123604;12360443;3;0
"Process 2";1;"MPI:MPI_Isend";0.00061;610000;0.00061;610000;8;0
"Process 2";1;"Application:User_Code";0.053534;53534000;0.0914294;91429443;0;0
"Process 2";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;8;0
"Process 2";1;"MPI:MPI_Wait";0.024912;24912000;0.024912;24912000;16;0
"Process 31";1;"MPI:MPI_Barrier";0.0102784;10278443;0.0102784;10278443;3;0
"Process 31";1;"MPI:MPI_Isend";0.000537;537000;0.000537;537000;8;0
"Process 31";1;"Application:User_Code";0.050776;50776000;0.0914294;91429443;0;0
"Process 31";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;8;0
"Process 31";1;"MPI:MPI_Wait";0.029823;29823000;0.029823;29823000;16;0
"Process 60";1;"MPI:MPI_Barrier";0.0285684;28568442;0.0285684;28568442;3;0
"Process 60";1;"MPI:MPI_Isend";0.000934;934000;0.000934;934000;5;0
"Process 60";1;"Application:User_Code";0.036383;36383000;0.0914294;91429443;0;0
"Process 60";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;5;0
"Process 60";1;"MPI:MPI_Wait";0.025533;25533001;0.025533;25533001;10;0
"Process 89";1;"MPI:MPI_Barrier";0.00975044;9750442;0.00975044;9750442;3;0
"Process 89";1;"MPI:MPI_Isend";0.012719;12719000;0.012719;12719000;8;0
"Process 89";1;"Application:User_Code";0.050635;50635000;0.0914294;91429443;0;0
"Process 89";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;8;0
"Process 89";1;"MPI:MPI_Wait";0.018311;18311001;0.018311;18311001;16;0
"Process 3";1;"MPI:MPI_Barrier";0.0116854;11685443;0.0116854;11685443;3;0
"Process 3";1;"MPI:MPI_Isend";0.000681;681000;0.000681;681000;8;0
"Process 3";1;"Application:User_Code";0.05248;52480000;0.0914294;91429443;0;0
"Process 3";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;8;0
"Process 3";1;"MPI:MPI_Wait";0.026569;26569000;0.026569;26569000;16;0
"Process 32";1;"MPI:MPI_Barrier";0.0185124;18512443;0.0185124;18512443;3;0
"Process 32";1;"MPI:MPI_Isend";0.003799;3799000;0.003799;3799000;8;0
"Process 32";1;"Application:User_Code";0.043437;43437000;0.0914294;91429443;0;0
"Process 32";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;8;0
"Process 32";1;"MPI:MPI_Wait";0.025669;25669000;0.025669;25669000;16;0
"Process 61";1;"MPI:MPI_Barrier";0.0192354;19235442;0.0192354;19235442;3;0
"Process 61";1;"MPI:MPI_Isend";0.000295;295000;0.000295;295000;7;0
"Process 61";1;"Application:User_Code";0.042189;42189000;0.0914294;91429443;0;0
"Process 61";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;7;0
"Process 61";1;"MPI:MPI_Wait";0.029699;29699001;0.029699;29699001;14;0
"Process 90";1;"MPI:MPI_Barrier";0.00866144;8661442;0.00866144;8661442;3;0
"Process 90";1;"MPI:MPI_Isend";0.00898;8980000;0.00898;8980000;9;0
"Process 90";1;"Application:User_Code";0.052211;52211000;0.0914294;91429443;0;0
"Process 90";1;"MPI:MPI_Irecv";1.9e-05;19000;1.9e-05;19000;9;0
"Process 90";1;"MPI:MPI_Wait";0.021558;21558001;0.021558;21558001;18;0
"Process 4";1;"MPI:MPI_Barrier";0.00702844;7028443;0.00702844;7028443;3;0
"Process 4";1;"MPI:MPI_Isend";0.000899;899000;0.000899;899000;8;0
"Process 4";1;"Application:User_Code";0.053772;53772000;0.0914294;91429443;0;0
"Process 4";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;8;0
"Process 4";1;"MPI:MPI_Wait";0.029714;29714000;0.029714;29714000;16;0
"Process 33";1;"MPI:MPI_Barrier";0.0257584;25758443;0.0257584;25758443;3;0
"Process 33";1;"MPI:MPI_Isend";0.007146;7146000;0.007146;7146000;5;0
"Process 33";1;"Application:User_Code";0.036795;36795000;0.0914294;91429443;0;0
"Process 33";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;5;0
"Process 33";1;"MPI:MPI_Wait";0.021717;21717000;0.021717;21717000;10;0
"Process 62";1;"MPI:MPI_Barrier";0.0115404;11540442;0.0115404;11540442;3;0
"Process 62";1;"MPI:MPI_Isend";0.000411;411000;0.000411;411000;8;0
"Process 62";1;"Application:User_Code";0.053249;53249000;0.0914294;91429443;0;0
"Process 62";1;"MPI:MPI_Irecv";1.7e-05;17000;1.7e-05;17000;8;0
"Process 62";1;"MPI:MPI_Wait";0.026212;26212001;0.026212;26212001;16;0
"Process 91";1;"MPI:MPI_Barrier";0.00760644;7606442;0.00760644;7606442;3;0
"Process 91";1;"MPI:MPI_Isend";0.010934;10934000;0.010934;10934000;8;0
"Process 91";1;"Application:User_Code";0.051137;51137000;0.0914294;91429443;0;0
"Process 91";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;8;0
"Process 91";1;"MPI:MPI_Wait";0.021736;21736001;0.021736;21736001;16;0
"Process 5";1;"MPI:MPI_Barrier";0.0117974;11797443;0.0117974;11797443;3;0
"Process 5";1;"MPI:MPI_Isend";0.000424;424000;0.000424;424000;6;0
"Process 5";1;"Application:User_Code";0.04306;43060000;0.0914294;91429443;0;0
"Process 5";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;6;0
"Process 5";1;"MPI:MPI_Wait";0.036139;36139000;0.036139;36139000;12;0
"Process 34";1;"MPI:MPI_Barrier";0.0165224;16522443;0.0165224;16522443;3;0
"Process 34";1;"MPI:MPI_Isend";0.00776;7760000;0.00776;7760000;10;0
"Process 34";1;"Application:User_Code";0.046298;46298000;0.0914294;91429443;0;0
"Process 34";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;10;0
"Process 34";1;"MPI:MPI_Wait";0.020836;20836000;0.020836;20836000;20;0
"Process 63";1;"MPI:MPI_Barrier";0.0120234;12023442;0.0120234;12023442;3;0
"Process 63";1;"MPI:MPI_Isend";0.001076;1076000;0.001076;1076000;9;0
"Process 63";1;"Application:User_Code";0.053464;53464000;0.0914294;91429443;0;0
"Process 63";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;9;0
"Process 63";1;"MPI:MPI_Wait";0.02485;24850001;0.02485;24850001;18;0
"Process 92";1;"MPI:MPI_Barrier";0.00859444;8594442;0.00859444;8594442;3;0
"Process 92";1;"MPI:MPI_Isend";0.006282;6282000;0.006282;6282000;9;0
"Process 92";1;"Application:User_Code";0.052628;52628000;0.0914294;91429443;0;0
"Process 92";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;9;0
"Process 92";1;"MPI:MPI_Wait";0.023909;23909001;0.023909;23909001;18;0
"Process 6";1;"MPI:MPI_Barrier";0.0184184;18418443;0.0184184;18418443;3;0
"Process 6";1;"MPI:MPI_Isend";0.001127;1127000;0.001127;1127000;9;0
"Process 6";1;"Application:User_Code";0.041468;41468000;0.0914294;91429443;0;0
"Process 6";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;9;0
"Process 6";1;"MPI:MPI_Wait";0.030403;30403000;0.030403;30403000;18;0
"Process 35";1;"MPI:MPI_Barrier";0.0137844;13784443;0.0137844;13784443;3;0
"Process 35";1;"MPI:MPI_Isend";0.00917;9170000;0.00917;9170000;10;0
"Process 35";1;"Application:User_Code";0.050069;50069000;0.0914294;91429443;0;0
"Process 35";1;"MPI:MPI_Irecv";2e-05;20000;2e-05;20000;10;0
"Process 35";1;"MPI:MPI_Wait";0.018386;18386000;0.018386;18386000;20;0
"Process 64";1;"MPI:MPI_Barrier";0.00951744;9517442;0.00951744;9517442;3;0
"Process 64";1;"MPI:MPI_Isend";0.001417;1417000;0.001417;1417000;9;0
"Process 64";1;"Application:User_Code";0.054767;54767000;0.0914294;91429443;0;0
"Process 64";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;9;0
"Process 64";1;"MPI:MPI_Wait";0.025712;25712001;0.025712;25712001;18;0
"Process 93";1;"MPI:MPI_Barrier";0.0140624;14062442;0.0140624;14062442;3;0
"Process 93";1;"MPI:MPI_Isend";0.007603;7603000;0.007603;7603000;8;0
"Process 93";1;"Application:User_Code";0.051709;51709000;0.0914294;91429443;0;0
"Process 93";1;"MPI:MPI_Irecv";1.2e-05;12000;1.2e-05;12000;8;0
"Process 93";1;"MPI:MPI_Wait";0.018043;18043001;0.018043;18043001;16;0
"Process 7";1;"MPI:MPI_Barrier";0.00735244;7352443;0.00735244;7352443;3;0
"Process 7";1;"MPI:MPI_Isend";0.000942;942000;0.000942;942000;9;0
"Process 7";1;"Application:User_Code";0.054334;54334000;0.0914294;91429443;0;0
"Process 7";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;9;0
"Process 7";1;"MPI:MPI_Wait";0.028786;28786000;0.028786;28786000;18;0
"Process 36";1;"MPI:MPI_Barrier";0.00132644;1326443;0.00132644;1326443;3;0
"Process 36";1;"MPI:MPI_Isend";0.009462;9462000;0.009462;9462000;12;0
"Process 36";1;"Application:User_Code";0.061653;61653000;0.0914294;91429443;0;0
"Process 36";1;"MPI:MPI_Irecv";1.9e-05;19000;1.9e-05;19000;12;0
"Process 36";1;"MPI:MPI_Wait";0.018969;18969000;0.018969;18969000;24;0
"Process 65";1;"MPI:MPI_Barrier";0.00919844;9198442;0.00919844;9198442;3;0
"Process 65";1;"MPI:MPI_Isend";0.003017;3017000;0.003017;3017000;12;0
"Process 65";1;"Application:User_Code";0.053834;53834000;0.0914294;91429443;0;0
"Process 65";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;12;0
"Process 65";1;"MPI:MPI_Wait";0.025365;25365001;0.025365;25365001;24;0
"Process 94";1;"MPI:MPI_Barrier";0.0183434;18343442;0.0183434;18343442;3;0
"Process 94";1;"MPI:MPI_Isend";0.010768;10768000;0.010768;10768000;8;0
"Process 94";1;"Application:User_Code";0.042943;42943000;0.0914294;91429443;0;0
"Process 94";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;8;0
"Process 94";1;"MPI:MPI_Wait";0.019361;19361001;0.019361;19361001;16;0
"Process 8";1;"MPI:MPI_Barrier";0.00797344;7973443;0.00797344;7973443;3;0
"Process 8";1;"MPI:MPI_Isend";0.000848;848000;0.000848;848000;12;0
"Process 8";1;"Application:User_Code";0.058693;58693000;0.0914294;91429443;0;0
"Process 8";1;"MPI:MPI_Irecv";2.1e-05;21000;2.1e-05;21000;12;0
"Process 8";1;"MPI:MPI_Wait";0.023894;23894000;0.023894;23894000;24;0
"Process 37";1;"MPI:MPI_Barrier";0.00328144;3281443;0.00328144;3281443;3;0
"Process 37";1;"MPI:MPI_Isend";0.008731;8731000;0.008731;8731000;11;0
"Process 37";1;"Application:User_Code";0.060357;60357000;0.0914294;91429443;0;0
"Process 37";1;"MPI:MPI_Irecv";2.3e-05;23000;2.3e-05;23000;11;0
"Process 37";1;"MPI:MPI_Wait";0.019037;19037000;0.019037;19037000;22;0
"Process 66";1;"MPI:MPI_Barrier";0.00927244;9272442;0.00927244;9272442;3;0
"Process 66";1;"MPI:MPI_Isend";0.003633;3633000;0.003633;3633000;10;0
"Process 66";1;"Application:User_Code";0.054077;54077000;0.0914294;91429443;0;0
"Process 66";1;"MPI:MPI_Irecv";2e-05;20000;2e-05;20000;10;0
"Process 66";1;"MPI:MPI_Wait";0.024427;24427001;0.024427;24427001;20;0
"Process 95";1;"MPI:MPI_Barrier";0.0247624;24762442;0.0247624;24762442;3;0
"Process 95";1;"MPI:MPI_Isend";0.012549;12549000;0.012549;12549000;4;0
"Process 95";1;"Application:User_Code";0.037183;37183000;0.0914294;91429443;0;0
"Process 95";1;"MPI:MPI_Irecv";9e-06;9000;9e-06;9000;4;0
"Process 95";1;"MPI:MPI_Wait";0.016926;16926001;0.016926;16926001;8;0
"Process 9";1;"MPI:MPI_Barrier";0.00292844;2928443;0.00292844;2928443;3;0
"Process 9";1;"MPI:MPI_Isend";0.000814;814000;0.000814;814000;12;0
"Process 9";1;"Application:User_Code";0.062632;62632000;0.0914294;91429443;0;0
"Process 9";1;"MPI:MPI_Irecv";2.1e-05;21000;2.1e-05;21000;12;0
"Process 9";1;"MPI:MPI_Wait";0.025034;25034000;0.025034;25034000;24;0
"Process 38";1;"MPI:MPI_Barrier";0.00755244;7552443;0.00755244;7552443;3;0
"Process 38";1;"MPI:MPI_Isend";0.010699;10699000;0.010699;10699000;9;0
"Process 38";1;"Application:User_Code";0.053159;53159000;0.0914294;91429443;0;0
"Process 38";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;9;0
"Process 38";1;"MPI:MPI_Wait";0.020004;20004000;0.020004;20004000;18;0
"Process 67";1;"MPI:MPI_Barrier";0.00486644;4866442;0.00486644;4866442;3;0
"Process 67";1;"MPI:MPI_Isend";0.00061;610000;0.00061;610000;12;0
"Process 67";1;"Application:User_Code";0.062777;62777000;0.0914294;91429443;0;0
"Process 67";1;"MPI:MPI_Irecv";2.1e-05;21000;2.1e-05;21000;12;0
"Process 67";1;"MPI:MPI_Wait";0.023155;23155001;0.023155;23155001;24;0
"Process 10";1;"MPI:MPI_Barrier";0.00501844;5018443;0.00501844;5018443;3;0
"Process 10";1;"MPI:MPI_Isend";0.000845;845000;0.000845;845000;10;0
"Process 10";1;"Application:User_Code";0.057327;57327000;0.0914294;91429443;0;0
"Process 10";1;"MPI:MPI_Irecv";1.7e-05;17000;1.7e-05;17000;10;0
"Process 10";1;"MPI:MPI_Wait";0.028222;28222000;0.028222;28222000;20;0
"Process 39";1;"MPI:MPI_Barrier";0.00484544;4845443;0.00484544;4845443;3;0
"Process 39";1;"MPI:MPI_Isend";0.007923;7923000;0.007923;7923000;15;0
"Process 39";1;"Application:User_Code";0.05933;59330000;0.0914294;91429443;0;0
"Process 39";1;"MPI:MPI_Irecv";2.4e-05;24000;2.4e-05;24000;15;0
"Process 39";1;"MPI:MPI_Wait";0.019307;19307000;0.019307;19307000;30;0
"Process 68";1;"MPI:MPI_Barrier";0.00439544;4395442;0.00439544;4395442;3;0
"Process 68";1;"MPI:MPI_Isend";0.000461;461000;0.000461;461000;12;0
"Process 68";1;"Application:User_Code";0.057021;57021000;0.0914294;91429443;0;0
"Process 68";1;"MPI:MPI_Irecv";2.1e-05;21000;2.1e-05;21000;12;0
"Process 68";1;"MPI:MPI_Wait";0.029531;29531001;0.029531;29531001;24;0
"All_Processes";96;"MPI:MPI_Barrier";0.832653;832652901;0.832653;832652901;288;0
"All_Processes";96;"MPI:MPI_Isend";0.324556;324556000;0.324556;324556000;942;0
"All_Processes";96;"Application:User_Code";5.09703;5097031580;8.77723;8777226528;0;0
"All_Processes";96;"MPI:MPI_Irecv";0.001572;1572000;0.001572;1572000;942;0
"All_Processes";96;"MPI:MPI_Wait";2.52141;2521414047;2.52141;2521414047;1884;0
"Process 11";1;"MPI:MPI_Barrier";0.00754044;7540443;0.00754044;7540443;3;0
"Process 11";1;"MPI:MPI_Isend";0.000482;482000;0.000482;482000;12;0
"Process 11";1;"Application:User_Code";0.053637;53637000;0.0914294;91429443;0;0
"Process 11";1;"MPI:MPI_Irecv";1.8e-05;18000;1.8e-05;18000;12;0
"Process 11";1;"MPI:MPI_Wait";0.029752;29752000;0.029752;29752000;24;0
"Process 40";1;"MPI:MPI_Barrier";0.00221344;2213443;0.00221344;2213443;3;0
"Process 40";1;"MPI:MPI_Isend";0.008294;8294000;0.008294;8294000;13;0
"Process 40";1;"Application:User_Code";0.062224;62224000;0.0914294;91429443;0;0
"Process 40";1;"MPI:MPI_Irecv";2e-05;20000;2e-05;20000;13;0
"Process 40";1;"MPI:MPI_Wait";0.018678;18678000;0.018678;18678000;26;0
"Process 69";1;"MPI:MPI_Barrier";0.00287244;2872442;0.00287244;2872442;3;0
"Process 69";1;"MPI:MPI_Isend";0.000345;345000;0.000345;345000;9;0
"Process 69";1;"Application:User_Code";0.050066;50066000;0.0914294;91429443;0;0
"Process 69";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;9;0
"Process 69";1;"MPI:MPI_Wait";0.038133;38133001;0.038133;38133001;18;0
"Process 12";1;"MPI:MPI_Barrier";0.00686944;6869443;0.00686944;6869443;3;0
"Process 12";1;"MPI:MPI_Isend";0.000624;624000;0.000624;624000;9;0
"Process 12";1;"Application:User_Code";0.054377;54377000;0.0914294;91429443;0;0
"Process 12";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;9;0
"Process 12";1;"MPI:MPI_Wait";0.029543;29543000;0.029543;29543000;18;0
"Process 41";1;"MPI:MPI_Barrier";0.000821443;821443;0.000821443;821443;3;0
"Process 41";1;"MPI:MPI_Isend";0.007809;7809000;0.007809;7809000;13;0
"Process 41";1;"Application:User_Code";0.061914;61914000;0.0914294;91429443;0;0
"Process 41";1;"MPI:MPI_Irecv";2e-05;20000;2e-05;20000;13;0
"Process 41";1;"MPI:MPI_Wait";0.020865;20865000;0.020865;20865000;26;0
"Process 70";1;"MPI:MPI_Barrier";0.00941744;9417442;0.00941744;9417442;3;0
"Process 70";1;"MPI:MPI_Isend";0.003443;3443000;0.003443;3443000;11;0
"Process 70";1;"Application:User_Code";0.053333;53333000;0.0914294;91429443;0;0
"Process 70";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;11;0
"Process 70";1;"MPI:MPI_Wait";0.025221;25221001;0.025221;25221001;22;0
"Process 13";1;"MPI:MPI_Barrier";0.00604644;6046443;0.00604644;6046443;3;0
"Process 13";1;"MPI:MPI_Isend";0.000674;674000;0.000674;674000;10;0
"Process 13";1;"Application:User_Code";0.053415;53415000;0.0914294;91429443;0;0
"Process 13";1;"MPI:MPI_Irecv";1.8e-05;18000;1.8e-05;18000;10;0
"Process 13";1;"MPI:MPI_Wait";0.031276;31276000;0.031276;31276000;20;0
"Process 42";1;"MPI:MPI_Barrier";0.00440644;4406443;0.00440644;4406443;3;0
"Process 42";1;"MPI:MPI_Isend";0.009699;9699000;0.009699;9699000;12;0
"Process 42";1;"Application:User_Code";0.062142;62142000;0.0914294;91429443;0;0
"Process 42";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;12;0
"Process 42";1;"MPI:MPI_Wait";0.015166;15166000;0.015166;15166000;24;0
"Process 71";1;"MPI:MPI_Barrier";0.00653544;6535442;0.00653544;6535442;3;0
"Process 71";1;"MPI:MPI_Isend";0.001552;1552000;0.001552;1552000;10;0
"Process 71";1;"Application:User_Code";0.052186;52186000;0.0914294;91429443;0;0
"Process 71";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;10;0
"Process 71";1;"MPI:MPI_Wait";0.031141;31141001;0.031141;31141001;20;0
"Process 14";1;"MPI:MPI_Barrier";0.00432544;4325443;0.00432544;4325443;3;0
"Process 14";1;"MPI:MPI_Isend";0.000441;441000;0.000441;441000;8;0
"Process 14";1;"Application:User_Code";0.054523;54523000;0.0914294;91429443;0;0
"Process 14";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;8;0
"Process 14";1;"MPI:MPI_Wait";0.032127;32127000;0.032127;32127000;16;0
"Process 43";1;"MPI:MPI_Barrier";0.00654644;6546443;0.00654644;6546443;3;0
"Process 43";1;"MPI:MPI_Isend";0.010028;10028000;0.010028;10028000;9;0
"Process 43";1;"Application:User_Code";0.053197;53197000;0.0914294;91429443;0;0
"Process 43";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;9;0
"Process 43";1;"MPI:MPI_Wait";0.021643;21643000;0.021643;21643000;18;0
"Process 72";1;"MPI:MPI_Barrier";0.000667442;667442;0.000667442;667442;3;0
"Process 72";1;"MPI:MPI_Isend";0.000478;478000;0.000478;478000;12;0
"Process 72";1;"Application:User_Code";0.058457;58457000;0.0914294;91429443;0;0
"Process 72";1;"MPI:MPI_Irecv";2.1e-05;21000;2.1e-05;21000;12;0
"Process 72";1;"MPI:MPI_Wait";0.031806;31806001;0.031806;31806001;24;0
"Process 15";1;"MPI:MPI_Barrier";0.0108104;10810443;0.0108104;10810443;3;0
"Process 15";1;"MPI:MPI_Isend";0.000394;394000;0.000394;394000;7;0
"Process 15";1;"Application:User_Code";0.046297;46297000;0.0914294;91429443;0;0
"Process 15";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;7;0
"Process 15";1;"MPI:MPI_Wait";0.033917;33917000;0.033917;33917000;14;0
"Process 44";1;"MPI:MPI_Barrier";0.0124764;12476443;0.0124764;12476443;3;0
"Process 44";1;"MPI:MPI_Isend";0.007092;7092000;0.007092;7092000;13;0
"Process 44";1;"Application:User_Code";0.057387;57387000;0.0914294;91429443;0;0
"Process 44";1;"MPI:MPI_Irecv";2.2e-05;22000;2.2e-05;22000;13;0
"Process 44";1;"MPI:MPI_Wait";0.014452;14452000;0.014452;14452000;26;0
"Process 73";1;"MPI:MPI_Barrier";0.00291944;2919442;0.00291944;2919442;3;0
"Process 73";1;"MPI:MPI_Isend";0.000891;891000;0.000891;891000;12;0
"Process 73";1;"Application:User_Code";0.059519;59519000;0.0914294;91429443;0;0
"Process 73";1;"MPI:MPI_Irecv";2e-05;20000;2e-05;20000;12;0
"Process 73";1;"MPI:MPI_Wait";0.02808;28080001;0.02808;28080001;24;0
"Process 16";1;"MPI:MPI_Barrier";0.0208854;20885443;0.0208854;20885443;3;0
"Process 16";1;"MPI:MPI_Isend";0.002586;2586000;0.002586;2586000;5;0
"Process 16";1;"Application:User_Code";0.038874;38874000;0.0914294;91429443;0;0
"Process 16";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;5;0
"Process 16";1;"MPI:MPI_Wait";0.029077;29077000;0.029077;29077000;10;0
"Process 45";1;"MPI:MPI_Barrier";0.00621044;6210443;0.00621044;6210443;3;0
"Process 45";1;"MPI:MPI_Isend";0.006904;6904000;0.006904;6904000;13;0
"Process 45";1;"Application:User_Code";0.064519;64519000;0.0914294;91429443;0;0
"Process 45";1;"MPI:MPI_Irecv";1.9e-05;19000;1.9e-05;19000;13;0
"Process 45";1;"MPI:MPI_Wait";0.013777;13777000;0.013777;13777000;26;0
"Process 74";1;"MPI:MPI_Barrier";4.7051e-05;47051;4.7051e-05;47051;2;0
"Process 74";1;"MPI:MPI_Isend";0.008324;8324000;0.008324;8324000;12;0
"Process 74";1;"Application:User_Code";0.0561494;56149392;0.0914294;91429443;0;0
"Process 74";1;"MPI:MPI_Irecv";2e-05;20000;2e-05;20000;12;0
"Process 74";1;"MPI:MPI_Wait";0.026889;26889000;0.026889;26889000;24;0
"Process 17";1;"MPI:MPI_Barrier";0.00568344;5683443;0.00568344;5683443;3;0
"Process 17";1;"MPI:MPI_Isend";0.001218;1218000;0.001218;1218000;11;0
"Process 17";1;"Application:User_Code";0.052073;52073000;0.0914294;91429443;0;0
"Process 17";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;11;0
"Process 17";1;"MPI:MPI_Wait";0.032441;32441000;0.032441;32441000;22;0
"Process 46";1;"MPI:MPI_Barrier";0.00351425;3514255;0.00351425;3514255;4;0
"Process 46";1;"MPI:MPI_Isend";0.006741;6741000;0.006741;6741000;13;0
"Process 46";1;"Application:User_Code";0.0643542;64354188;0.0914294;91429443;0;0
"Process 46";1;"MPI:MPI_Irecv";1.8e-05;18000;1.8e-05;18000;13;0
"Process 46";1;"MPI:MPI_Wait";0.016802;16802000;0.016802;16802000;26;0
"Process 75";1;"MPI:MPI_Barrier";0.00473444;4734442;0.00473444;4734442;3;0
"Process 75";1;"MPI:MPI_Isend";0.003823;3823000;0.003823;3823000;14;0
"Process 75";1;"Application:User_Code";0.055943;55943000;0.0914294;91429443;0;0
"Process 75";1;"MPI:MPI_Irecv";2e-05;20000;2e-05;20000;14;0
"Process 75";1;"MPI:MPI_Wait";0.026909;26909001;0.026909;26909001;28;0
"Process 18";1;"MPI:MPI_Barrier";0.00575744;5757443;0.00575744;5757443;3;0
"Process 18";1;"MPI:MPI_Isend";0.001206;1206000;0.001206;1206000;10;0
"Process 18";1;"Application:User_Code";0.056237;56237000;0.0914294;91429443;0;0
"Process 18";1;"MPI:MPI_Irecv";1.7e-05;17000;1.7e-05;17000;10;0
"Process 18";1;"MPI:MPI_Wait";0.028212;28212000;0.028212;28212000;20;0
"Process 47";1;"MPI:MPI_Barrier";0.00557244;5572443;0.00557244;5572443;3;0
"Process 47";1;"MPI:MPI_Isend";0.009154;9154000;0.009154;9154000;12;0
"Process 47";1;"Application:User_Code";0.064924;64924000;0.0914294;91429443;0;0
"Process 47";1;"MPI:MPI_Irecv";1.8e-05;18000;1.8e-05;18000;12;0
"Process 47";1;"MPI:MPI_Wait";0.011761;11761000;0.011761;11761000;24;0
"Process 76";1;"MPI:MPI_Barrier";0.00310244;3102442;0.00310244;3102442;3;0
"Process 76";1;"MPI:MPI_Isend";0.004148;4148000;0.004148;4148000;9;0
"Process 76";1;"Application:User_Code";0.049593;49593000;0.0914294;91429443;0;0
"Process 76";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;9;0
"Process 76";1;"MPI:MPI_Wait";0.034573;34573001;0.034573;34573001;18;0
"Process 19";1;"MPI:MPI_Barrier";0.00243444;2434443;0.00243444;2434443;3;0
"Process 19";1;"MPI:MPI_Isend";0.000824;824000;0.000824;824000;12;0
"Process 19";1;"Application:User_Code";0.061972;61972000;0.0914294;91429443;0;0
"Process 19";1;"MPI:MPI_Irecv";2e-05;20000;2e-05;20000;12;0
"Process 19";1;"MPI:MPI_Wait";0.026179;26179000;0.026179;26179000;24;0
"Process 48";1;"MPI:MPI_Barrier";0.00233344;2333442;0.00233344;2333442;3;0
"Process 48";1;"MPI:MPI_Isend";0.000337;337000;0.000337;337000;12;0
"Process 48";1;"Application:User_Code";0.060218;60218000;0.0914294;91429443;0;0
"Process 48";1;"MPI:MPI_Irecv";2.1e-05;21000;2.1e-05;21000;12;0
"Process 48";1;"MPI:MPI_Wait";0.02852;28520001;0.02852;28520001;24;0
"Process 77";1;"MPI:MPI_Barrier";0.0131804;13180442;0.0131804;13180442;3;0
"Process 77";1;"MPI:MPI_Isend";0.001121;1121000;0.001121;1121000;12;0
"Process 77";1;"Application:User_Code";0.051109;51109000;0.0914294;91429443;0;0
"Process 77";1;"MPI:MPI_Irecv";1.8e-05;18000;1.8e-05;18000;12;0
"Process 77";1;"MPI:MPI_Wait";0.026001;26001001;0.026001;26001001;24;0
"Process 20";1;"MPI:MPI_Barrier";0.00447544;4475443;0.00447544;4475443;3;0
"Process 20";1;"MPI:MPI_Isend";0.000799;799000;0.000799;799000;12;0
"Process 20";1;"Application:User_Code";0.059909;59909000;0.0914294;91429443;0;0
"Process 20";1;"MPI:MPI_Irecv";2.3e-05;23000;2.3e-05;23000;12;0
"Process 20";1;"MPI:MPI_Wait";0.026223;26223000;0.026223;26223000;24;0
"Process 49";1;"MPI:MPI_Barrier";0.00416944;4169442;0.00416944;4169442;3;0
"Process 49";1;"MPI:MPI_Isend";0.000421;421000;0.000421;421000;12;0
"Process 49";1;"Application:User_Code";0.05945;59450000;0.0914294;91429443;0;0
"Process 49";1;"MPI:MPI_Irecv";2.7e-05;27000;2.7e-05;27000;12;0
"Process 49";1;"MPI:MPI_Wait";0.027362;27362001;0.027362;27362001;24;0
"Process 78";1;"MPI:MPI_Barrier";0.00955544;9555442;0.00955544;9555442;3;0
"Process 78";1;"MPI:MPI_Isend";0.001663;1663000;0.001663;1663000;10;0
"Process 78";1;"Application:User_Code";0.052237;52237000;0.0914294;91429443;0;0
"Process 78";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;10;0
"Process 78";1;"MPI:MPI_Wait";0.027959;27959001;0.027959;27959001;20;0
"Process 21";1;"MPI:MPI_Barrier";0.00460344;4603443;0.00460344;4603443;3;0
"Process 21";1;"MPI:MPI_Isend";0.001014;1014000;0.001014;1014000;9;0
"Process 21";1;"Application:User_Code";0.054614;54614000;0.0914294;91429443;0;0
"Process 21";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;9;0
"Process 21";1;"MPI:MPI_Wait";0.031184;31184000;0.031184;31184000;18;0
"Process 50";1;"MPI:MPI_Barrier";0.00504044;5040442;0.00504044;5040442;3;0
"Process 50";1;"MPI:MPI_Isend";0.000479;479000;0.000479;479000;9;0
"Process 50";1;"Application:User_Code";0.053394;53394000;0.0914294;91429443;0;0
"Process 50";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;9;0
"Process 50";1;"MPI:MPI_Wait";0.032502;32502001;0.032502;32502001;18;0
"Process 79";1;"MPI:MPI_Barrier";0.00462444;4624442;0.00462444;4624442;3;0
"Process 79";1;"MPI:MPI_Isend";0.000484;484000;0.000484;484000;12;0
"Process 79";1;"Application:User_Code";0.062244;62244000;0.0914294;91429443;0;0
"Process 79";1;"MPI:MPI_Irecv";2e-05;20000;2e-05;20000;12;0
"Process 79";1;"MPI:MPI_Wait";0.024057;24057001;0.024057;24057001;24;0
"Process 22";1;"MPI:MPI_Barrier";0.00360244;3602443;0.00360244;3602443;3;0
"Process 22";1;"MPI:MPI_Isend";0.002249;2249000;0.002249;2249000;15;0
"Process 22";1;"Application:User_Code";0.059518;59518000;0.0914294;91429443;0;0
"Process 22";1;"MPI:MPI_Irecv";1.5e-05;15000;1.5e-05;15000;15;0
"Process 22";1;"MPI:MPI_Wait";0.026045;26045000;0.026045;26045000;30;0
"Process 51";1;"MPI:MPI_Barrier";0.00822844;8228442;0.00822844;8228442;3;0
"Process 51";1;"MPI:MPI_Isend";0.00049;490000;0.00049;490000;13;0
"Process 51";1;"Application:User_Code";0.054206;54206000;0.0914294;91429443;0;0
"Process 51";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;13;0
"Process 51";1;"MPI:MPI_Wait";0.028489;28489001;0.028489;28489001;26;0
"Process 80";1;"MPI:MPI_Barrier";0.00333344;3333442;0.00333344;3333442;3;0
"Process 80";1;"MPI:MPI_Isend";0.000427;427000;0.000427;427000;12;0
"Process 80";1;"Application:User_Code";0.059535;59535000;0.0914294;91429443;0;0
"Process 80";1;"MPI:MPI_Irecv";2.2e-05;22000;2.2e-05;22000;12;0
"Process 80";1;"MPI:MPI_Wait";0.028112;28112001;0.028112;28112001;24;0
"Process 23";1;"MPI:MPI_Barrier";0.00326244;3262443;0.00326244;3262443;3;0
"Process 23";1;"MPI:MPI_Isend";0.000769;769000;0.000769;769000;12;0
"Process 23";1;"Application:User_Code";0.061813;61813000;0.0914294;91429443;0;0
"Process 23";1;"MPI:MPI_Irecv";2.1e-05;21000;2.1e-05;21000;12;0
"Process 23";1;"MPI:MPI_Wait";0.025564;25564000;0.025564;25564000;24;0
"Process 52";1;"MPI:MPI_Barrier";0.0137884;13788442;0.0137884;13788442;3;0
"Process 52";1;"MPI:MPI_Isend";0.000426;426000;0.000426;426000;9;0
"Process 52";1;"Application:User_Code";0.05361;53610000;0.0914294;91429443;0;0
"Process 52";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;9;0
"Process 52";1;"MPI:MPI_Wait";0.023594;23594001;0.023594;23594001;18;0
"Process 81";1;"MPI:MPI_Barrier";0.000299442;299442;0.000299442;299442;3;0
"Process 81";1;"MPI:MPI_Isend";0.000448;448000;0.000448;448000;12;0
"Process 81";1;"Application:User_Code";0.057434;57434000;0.0914294;91429443;0;0
"Process 81";1;"MPI:MPI_Irecv";3.9e-05;39000;3.9e-05;39000;12;0
"Process 81";1;"MPI:MPI_Wait";0.033209;33209001;0.033209;33209001;24;0
"Process 24";1;"MPI:MPI_Barrier";0.000331443;331443;0.000331443;331443;3;0
"Process 24";1;"MPI:MPI_Isend";0.000508;508000;0.000508;508000;12;0
"Process 24";1;"Application:User_Code";0.059255;59255000;0.0914294;91429443;0;0
"Process 24";1;"MPI:MPI_Irecv";2e-05;20000;2e-05;20000;12;0
"Process 24";1;"MPI:MPI_Wait";0.031315;31315000;0.031315;31315000;24;0
"Process 53";1;"MPI:MPI_Barrier";0.00956144;9561442;0.00956144;9561442;3;0
"Process 53";1;"MPI:MPI_Isend";0.000403;403000;0.000403;403000;9;0
"Process 53";1;"Application:User_Code";0.05439;54390000;0.0914294;91429443;0;0
"Process 53";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;9;0
"Process 53";1;"MPI:MPI_Wait";0.027059;27059001;0.027059;27059001;18;0
"Process 82";1;"MPI:MPI_Barrier";0.00357544;3575442;0.00357544;3575442;3;0
"Process 82";1;"MPI:MPI_Isend";0.000877;877000;0.000877;877000;12;0
"Process 82";1;"Application:User_Code";0.059888;59888000;0.0914294;91429443;0;0
"Process 82";1;"MPI:MPI_Irecv";2.5e-05;25000;2.5e-05;25000;12;0
"Process 82";1;"MPI:MPI_Wait";0.027064;27064001;0.027064;27064001;24;0
"Process 25";1;"MPI:MPI_Barrier";0.00300144;3001443;0.00300144;3001443;3;0
"Process 25";1;"MPI:MPI_Isend";0.000462;462000;0.000462;462000;12;0
"Process 25";1;"Application:User_Code";0.058905;58905000;0.0914294;91429443;0;0
"Process 25";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;12;0
"Process 25";1;"MPI:MPI_Wait";0.029045;29045000;0.029045;29045000;24;0
"Process 54";1;"MPI:MPI_Barrier";0.00862544;8625442;0.00862544;8625442;3;0
"Process 54";1;"MPI:MPI_Isend";0.00069;690000;0.00069;690000;8;0
"Process 54";1;"Application:User_Code";0.05425;54250000;0.0914294;91429443;0;0
"Process 54";1;"MPI:MPI_Irecv";1.7e-05;17000;1.7e-05;17000;8;0
"Process 54";1;"MPI:MPI_Wait";0.027847;27847001;0.027847;27847001;16;0
"Process 83";1;"MPI:MPI_Barrier";0.00399644;3996442;0.00399644;3996442;3;0
"Process 83";1;"MPI:MPI_Isend";0.001266;1266000;0.001266;1266000;13;0
"Process 83";1;"Application:User_Code";0.059542;59542000;0.0914294;91429443;0;0
"Process 83";1;"MPI:MPI_Irecv";2.3e-05;23000;2.3e-05;23000;13;0
"Process 83";1;"MPI:MPI_Wait";0.026602;26602001;0.026602;26602001;26;0
"Process 26";1;"MPI:MPI_Barrier";0.00323944;3239443;0.00323944;3239443;3;0
"Process 26";1;"MPI:MPI_Isend";0.000634;634000;0.000634;634000;9;0
"Process 26";1;"Application:User_Code";0.052381;52381000;0.0914294;91429443;0;0
"Process 26";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;9;0
"Process 26";1;"MPI:MPI_Wait";0.035165;35165000;0.035165;35165000;18;0
"Process 55";1;"MPI:MPI_Barrier";0.00449644;4496442;0.00449644;4496442;3;0
"Process 55";1;"MPI:MPI_Isend";0.007445;7445000;0.007445;7445000;8;0
"Process 55";1;"Application:User_Code";0.052067;52067000;0.0914294;91429443;0;0
"Process 55";1;"MPI:MPI_Irecv";1.1e-05;11000;1.1e-05;11000;8;0
"Process 55";1;"MPI:MPI_Wait";0.02741;27410001;0.02741;27410001;16;0
"Process 84";1;"MPI:MPI_Barrier";0.00631544;6315442;0.00631544;6315442;3;0
"Process 84";1;"MPI:MPI_Isend";0.000394;394000;0.000394;394000;9;0
"Process 84";1;"Application:User_Code";0.050509;50509000;0.0914294;91429443;0;0
"Process 84";1;"MPI:MPI_Irecv";1.4e-05;14000;1.4e-05;14000;9;0
"Process 84";1;"MPI:MPI_Wait";0.034197;34197001;0.034197;34197001;18;0
"Process 27";1;"MPI:MPI_Barrier";0.00893044;8930443;0.00893044;8930443;3;0
"Process 27";1;"MPI:MPI_Isend";0.000634;634000;0.000634;634000;12;0
"Process 27";1;"Application:User_Code";0.051781;51781000;0.0914294;91429443;0;0
"Process 27";1;"MPI:MPI_Irecv";2.1e-05;21000;2.1e-05;21000;12;0
"Process 27";1;"MPI:MPI_Wait";0.030063;30063000;0.030063;30063000;24;0
"Process 56";1;"MPI:MPI_Barrier";0.00587844;5878442;0.00587844;5878442;3;0
"Process 56";1;"MPI:MPI_Isend";0.000397;397000;0.000397;397000;8;0
"Process 56";1;"Application:User_Code";0.052845;52845000;0.0914294;91429443;0;0
"Process 56";1;"MPI:MPI_Irecv";1e-05;10000;1e-05;10000;8;0
"Process 56";1;"MPI:MPI_Wait";0.032299;32299001;0.032299;32299001;16;0
"Process 85";1;"MPI:MPI_Barrier";0.00837244;8372442;0.00837244;8372442;3;0
"Process 85";1;"MPI:MPI_Isend";0.004795;4795000;0.004795;4795000;10;0
"Process 85";1;"Application:User_Code";0.048253;48253000;0.0914294;91429443;0;0
"Process 85";1;"MPI:MPI_Irecv";1.8e-05;18000;1.8e-05;18000;10;0
"Process 85";1;"MPI:MPI_Wait";0.029991;29991001;0.029991;29991001;20;0
"Process 28";1;"MPI:MPI_Barrier";0.00442144;4421443;0.00442144;4421443;3;0
"Process 28";1;"MPI:MPI_Isend";0.001431;1431000;0.001431;1431000;9;0
"Process 28";1;"Application:User_Code";0.050905;50905000;0.0914294;91429443;0;0
"Process 28";1;"MPI:MPI_Irecv";1.6e-05;16000;1.6e-05;16000;9;0
"Process 28";1;"MPI:MPI_Wait";0.034656;34656000;0.034656;34656000;18;0
"Process 57";1;"MPI:MPI_Barrier";0.00559844;5598442;0.00559844;5598442;3;0
"Process 57";1;"MPI:MPI_Isend";0.00042;420000;0.00042;420000;8;0
"Process 57";1;"Application:User_Code";0.05429;54290000;0.0914294;91429443;0;0
"Process 57";1;"MPI:MPI_Irecv";1.3e-05;13000;1.3e-05;13000;8;0
"Process 57";1;"MPI:MPI_Wait";0.031108;31108001;0.031108;31108001;16;0
"Process 86";1;"MPI:MPI_Barrier";0.0248624;24862442;0.0248624;24862442;3;0
"Process 86";1;"MPI:MPI_Isend";0.011494;11494000;0.011494;11494000;5;0
"Process 86";1;"Application:User_Code";0.037023;37023000;0.0914294;91429443;0;0
"Process 86";1;"MPI:MPI_Irecv";7e-06;7000;7e-06;7000;5;0
"Process 86";1;"MPI:MPI_Wait";0.018043;18043001;0.018043;18043001;10;0


==> figures/fig-SPMV/desyncgain_orderep_async_SuperMUCNG_SS_ITER1000000-MATHolsteinHubbardQ-n_sites8-n_phonons10.txt <==
Rank	Perf[GFLOPS]
144	8.11685
240	11.4811
480	18.2966
720	31.3377
960	22.1011
1296	22.3352

==> figures/fig-SPMV/desyncgain_orderep_sync_SuperMUCNG_SS_ITER1000000-MATHolsteinHubbardQ-n_sites8-n_phonons10.txt <==
Rank	Perf[GFLOPS]
144	11.3457
240	26.6165
480	43.9553
720	49.8238
960	46.69
1296	41.097

==> figures/fig-SPMV/desyncgain_orderpe_async_SuperMUCNG_SS_ITER1000000-MATHolsteinHubbardQ-n_sites8-n_phonons10.txt <==
Rank	Perf[GFLOPS]
144	4.13126
240	11.5005
480	36.9138
720	35.9021
960	34.584
1296	53.9759

==> figures/fig-SPMV/desyncgain_orderpe_sync_SuperMUCNG_SS_ITER1000000-MATHolsteinHubbardQ-n_sites8-n_phonons10.txt <==
Rank	Perf[GFLOPS]
144	8.60811
240	20.251
480	45.2837
720	53.514
960	47.0886
1296	46.3166

==> figures/fig-SPMV/orderep_async_withbarrier_SuperMUCNG_SS_ITER1000000-MATHolsteinHubbardQ-n_sites8-n_phonons10.txt <==
Rank	Perf[GFLOPS]
144	37.553713
240	57.951642
480	92.094989
720	124.772084
960	169.860882
1296	217.801658

==> figures/fig-SPMV/orderep_async_withoutbarrier_SuperMUCNG_SS_ITER1000000-MATHolsteinHubbardQ-n_sites8-n_phonons10.txt <==
Rank	Perf[GFLOPS]
144	40.601893	
240	64.605100
480	108.945197
720	163.872727
960	207.402017
1296	266.448153

==> figures/fig-SPMV/orderep_sync_withbarrier_SuperMUCNG_SS_ITER1000000-MATHolsteinHubbardQ-n_sites8-n_phonons10.txt <==
Rank	Perf[GFLOPS]
96	26.692193
144	36.545851
240	49.482337
480	73.745945
720	105.276185
960	142.926501
1296	187.986445

==> figures/fig-SPMV/orderep_sync_withoutbarrier_SuperMUCNG_SS_ITER1000000-MATHolsteinHubbardQ-n_sites8-n_phonons10.txt <==
Rank	Perf[GFLOPS]
96	27.767240
144	40.692223
240	62.652787
480	106.161203
720	157.728757
960	209.658929
1296	265.243146

==> figures/fig-SPMV/orderpe_async_withbarrier_SuperMUCNG_SS_ITER1000000-MATHolsteinHubbardQ-n_sites8-n_phonons10.txt <==
Rank	Perf[GFLOPS]
144	29.692356
240	42.678359
480	65.970698
720	91.828278
960	108.144114
1296	110.436118

==> figures/fig-SPMV/orderpe_async_withoutbarrier_SuperMUCNG_SS_ITER1000000-MATHolsteinHubbardQ-n_sites8-n_phonons10.txt <==
Rank	Perf[GFLOPS]
144	30.919023
240	47.586580
480	90.322983
720	124.796582
960	145.544691
1296	170.044990

==> figures/fig-SPMV/orderpe_sync_withbarrier_SuperMUCNG_SS_ITER1000000-MATHolsteinHubbardQ-n_sites8-n_phonons10.txt <==
Rank	Perf[GFLOPS]
96	21.139719
144	28.850878
240	39.563377
480	59.052625
720	82.711650
960	99.292768
1296	120.584786

==> figures/fig-SPMV/orderpe_sync_withoutbarrier_SuperMUCNG_SS_ITER1000000-MATHolsteinHubbardQ-n_sites8-n_phonons10.txt <==
Rank	Perf[GFLOPS]
96	22.143782
144	31.334392
240	47.575369
480	85.793856
720	126.973924
960	146.048326
1296	176.435539

==> figures/fig_ChebFD/ChebFD-SELL-1-1-1_menh_topi-128-128-64_i1_R128_nb2_sOverlap_noASYNC_PROGRESS.txt <==
Rank-mx-my-mz	20-1-1-1	140-1-1-7	140-1-7-1	140-7-1-1	240-1-1-12	240-1-12-1	240-12-1-1	480-1-1-24	480-1-24-1	480-24-1-1	720-1-1-36	720-1-36-1	720-1-6-6	720-36-1-1	720-6-1-6	720-6-2-4	720-6-6-1	960-1-1-48	960-1-48-1	960-2-4-6	960-2-6-4	960-48-1-1	960-6-2-4	1160-1-1-58	1160-1-58-1	1160-58-1-1	1280-1-1-64	1280-1-64-1	1280-1-8-8	1280-2-4-8	1280-2-8-4	1280-64-1-1	1280-8-1-8	1280-8-2-4	1280-8-8-1
Overlap_noASYNC_PROGRESSr_perf_nb2_[Gflop/s]	47.23	324	324.8	329.7	554.1	556.7	566.3	1105	1110	1133	1635	1645	1615	1693	1640	1688	1648	2167	2186	2144	2150	2257	2143	2619	2641	2732	2859	2891	2817	2824	2832	3010	2866	2844	2890

==> figures/fig_ChebFD/ChebFD-SELL-1-1-1_menh_topi-128-128-64_i1_R128_nb2_sPipelined_noASYNC_PROGRESS.txt <==
Rank-mx-my-mz	20-1-1-1	140-1-1-7	140-1-7-1	140-7-1-1	240-1-1-12	240-1-12-1	240-12-1-1	480-1-1-24	480-1-24-1	480-24-1-1	720-1-1-36	720-1-36-1	720-1-6-6	720-36-1-1	720-6-1-6	720-6-2-4	720-6-6-1	960-1-1-48	960-1-48-1	960-2-4-6	960-2-6-4	960-48-1-1	960-6-2-4	1160-1-1-58	1160-1-58-1	1160-58-1-1	1280-1-1-64	1280-1-64-1	1280-1-8-8	1280-2-4-8	1280-2-8-4	1280-64-1-1	1280-8-1-8	1280-8-2-4	1280-8-8-1
Overlap_noASYNC_PROGRESSr_perf_nb2_[Gflop/s]	55.75	380.80	381.50	389.00	650.90	654.10	667.30	1296.00	1306.00	1337.00	1909.00	1927.00	1868.00	1999.00	1912.00	1987.00	1930.00	2525.00	2554.00	2490.00	2490.00	2665.00	2514.00	3045.00	3086.00	3225.00	3185	3095	3237	3258	3270.00	3375	3163	3300.00	3205

==> figures/fig_ChebFD/ChebFD-SELL-1-1-1_menh_topi-128-128-64_i1_R128_nb2_sVector.txt <==
Rank-mx-my-mz	20-1-1-1	140-1-1-7	140-1-7-1	140-7-1-1	240-1-1-12	240-1-12-1	240-12-1-1	480-1-1-24	480-1-24-1	480-24-1-1	720-1-1-36	720-1-36-1	720-1-6-6	720-36-1-1	720-6-1-6	720-6-2-4	720-6-6-1	960-1-1-48	960-1-48-1	960-2-4-6	960-2-6-4	960-48-1-1	960-6-2-4	1160-1-1-58	1160-1-58-1	1160-58-1-1	1280-1-1-64	1280-1-64-1	1280-1-8-8	1280-2-4-8	1280-2-8-4	1280-64-1-1	1280-8-1-8	1280-8-2-4	1280-8-8-1
Vector_perf_nb2_[Gflop/s]	56.1	382.3	383.8	391.8	651.9	656	672.4	1301	1306	1344	1906	1916	1870	2011	1905	1964	1915	2509	2529	2476	2483	2682	2496	3039	3052	3242	3280	3299	3216	3236	3232	3573	3282	3256	3305

==> figures/fig_ChebFD/ChebFD-SELL-1-1-1_menh_topi-128-128-64_i1_R128_nb2_w1.txt <==
Rank		mx	my	mz	mx.my.mz	mz_nb2	Percentage_inc_nb2	Perf_nb32	Percentage_inc_nb32
20	Overlap	1	1	1	1	35.93		57.16	
20	Overlap_noASYNC_PROGRESS	1	1	1	1	47.23	-15,81	74.65	-23,39661365
20	Pipelined	1	1	1	1	39.86		69.29	
20	Pipelined_noASYNC_PROGRESS	1	1	1	1	55.75	-0,623885918	98.06	0,625962032
20	Vector	1	1	1	1	56.1		97.45	
140	Overlap	1	1	7	7	239.9		393	
140	Overlap_noASYNC_PROGRESS	1	1	7	7	324	-15,24980382	513.8	-22,77168195
140	Pipelined	1	1	7	7	267.3		474.8	
140	Pipelined_noASYNC_PROGRESS	1	1	7	7	380.8	-0,392362019	672.1	1,022095295
140	Vector	1	1	7	7	382.3		665.3	
140	Overlap	1	7	1	7	241.2		395.7	
140	Overlap_noASYNC_PROGRESS	1	7	1	7	324.8	-15,37258989	516.9	-22,95424057
140	Pipelined	1	7	1	7	269.7		476.9	
140	Pipelined_noASYNC_PROGRESS	1	7	1	7	381.5	-0,599270453	677.6	0,998658518
140	Vector	1	7	1	7	383.8		670.9	
140	Overlap	7	1	1	7	250.3		399	
140	Overlap_noASYNC_PROGRESS	7	1	1	7	329.7	-15,84992343	522.5	-23,55523043
140	Pipelined	7	1	1	7	278		485.2	
140	Pipelined_noASYNC_PROGRESS	7	1	1	7	389	-0,714650332	687.7	0,614484272
140	Vector	7	1	1	7	391.8		683.5	
240	Overlap	1	1	12	12	409.7		672.4	
240	Overlap_noASYNC_PROGRESS	1	1	12	12	554.1	-15,00230097	880.8	-22,73684211
240	Pipelined	1	1	12	12	456.8		811.7	
240	Pipelined_noASYNC_PROGRESS	1	1	12	12	650.9	-0,15339776	1151	0,964912281
240	Vector	1	1	12	12	651.9		1140	
240	Overlap	1	12	1	12	413		677.7	
240	Overlap_noASYNC_PROGRESS	1	12	1	12	556.7	-15,13719512	885.6	-22,92428198
240	Pipelined	1	12	1	12	461		816.2	
240	Pipelined_noASYNC_PROGRESS	1	12	1	12	654.1	-0,289634146	1162	1,131418625
240	Vector	1	12	1	12	656		1149	
240	Overlap	12	1	1	12	429.8		683.4	
240	Overlap_noASYNC_PROGRESS	12	1	1	12	566.3	-15,77929804	896.7	-23,42442357
240	Pipelined	12	1	1	12	477.6		833.8	
240	Pipelined_noASYNC_PROGRESS	12	1	1	12	667.3	-0,758477097	1181	0,853970965
240	Vector	12	1	1	12	672.4		1171	
480	Overlap	1	1	24	24	1105		1349	
480	Overlap_noASYNC_PROGRESS	1	1	24	24	1105	-15,06533436	1761	-22,07964602
480	Pipelined	1	1	24	24	911.7		1598	
480	Pipelined_noASYNC_PROGRESS	1	1	24	24	1296	-0,384319754	2290	1,327433628
480	Vector	1	1	24	24	1301		2260	
480	Overlap	1	24	1	24	1110		1353	
480	Overlap_noASYNC_PROGRESS	1	24	1	24	1110	-15,00765697	1772	-21,93832599
480	Pipelined	1	24	1	24	919.8		1597	
480	Pipelined_noASYNC_PROGRESS	1	24	1	24	1306	0	2284	0,616740088
480	Vector	1	24	1	24	1306		2270	
480	Overlap	24	1	1	24	1129		1372	
480	Overlap_noASYNC_PROGRESS	24	1	1	24	1133	-15,69940476	1794	-23,49680171
480	Pipelined	24	1	1	24	954.8		1666	
480	Pipelined_noASYNC_PROGRESS	24	1	1	24	1337	-0,520833333	2363	0,767590618
480	Vector	24	1	1	24	1344		2345	
720	Overlap	1	1	36	36	1195		2018	
720	Overlap_noASYNC_PROGRESS	1	1	36	36	1635	-14,21825813	2643	-22,21895232
720	Pipelined	1	1	36	36	1327		2414	
720	Pipelined_noASYNC_PROGRESS	1	1	36	36	1909	0,157397692	3443	1,324308417
720	Vector	1	1	36	36	1906		3398	
720	Overlap	1	36	1	36	1201		2033	
720	Overlap_noASYNC_PROGRESS	1	36	1	36	1645	-14,1440501	2658	-21,73144876
720	Pipelined	1	36	1	36	1334		2416	
720	Pipelined_noASYNC_PROGRESS	1	36	1	36	1927	0,574112735	3456	1,766784452
720	Vector	1	36	1	36	1916		3396	
720	Overlap	1	6	6	36	1173		1998	
720	Overlap_noASYNC_PROGRESS	1	6	6	36	1615	-13,63636364	2620	-21,15558231
720	Pipelined	1	6	6	36	1304		2336	
720	Pipelined_noASYNC_PROGRESS	1	6	6	36	1868	-0,106951872	3375	1,564851038
720	Vector	1	6	6	36	1870		3323	
720	Overlap	36	1	1	36	1283		2051	
720	Overlap_noASYNC_PROGRESS	36	1	1	36	1693	-15,81302834	2690	-23,51435883
720	Pipelined	36	1	1	36	1427		2497	
720	Pipelined_noASYNC_PROGRESS	36	1	1	36	1999	-0,596718051	3539	0,625533125
720	Vector	36	1	1	36	2011		3517	
720	Overlap	6	1	6	36	1194		2007	
720	Overlap_noASYNC_PROGRESS	6	1	6	36	1640	-13,91076115	2646	-21,92387135
720	Pipelined	6	1	6	36	1319		2375	
720	Pipelined_noASYNC_PROGRESS	6	1	6	36	1912	0,367454068	3444	1,62289761
720	Vector	6	1	6	36	1905		3389	
720	Overlap	6	2	4	48	1693		2069	
720	Overlap_noASYNC_PROGRESS	6	2	4	48	1688	-14,05295316	2722	-22,58248009
720	Pipelined	6	2	4	48	1384		2469	
720	Pipelined_noASYNC_PROGRESS	6	2	4	48	1987	1,17107943	3576	1,706484642
720	Vector	6	2	4	48	1964		3516	
720	Overlap	6	6	1	36	1202		2024	
720	Overlap_noASYNC_PROGRESS	6	6	1	36	1648	-13,94255875	2664	-21,96836555
720	Pipelined	6	6	1	36	1330		2375	
720	Pipelined_noASYNC_PROGRESS	6	6	1	36	1930	0,783289817	3478	1,874633861
720	Vector	6	6	1	36	1915		3414	
960	Overlap	1	1	48	48	1581		2691	
960	Overlap_noASYNC_PROGRESS	1	1	48	48	2167	-13,63092866	3524	-22,25898963
960	Pipelined	1	1	48	48	1739		3220	
960	Pipelined_noASYNC_PROGRESS	1	1	48	48	2525	0,637704265	4589	1,235384955
960	Vector	1	1	48	48	2509		4533	
960	Overlap	1	48	1	48	1580		2708	
960	Overlap_noASYNC_PROGRESS	1	48	1	48	2186	-13,56267299	3544	-21,73144876
960	Pipelined	1	48	1	48	1756		3226	
960	Pipelined_noASYNC_PROGRESS	1	48	1	48	2554	0,988533017	4622	2,075971731
960	Vector	1	48	1	48	2529		4528	
960	Overlap	2	4	6	48	1548		2654	
960	Overlap_noASYNC_PROGRESS	2	4	6	48	2144	-13,40872375	3502	-21,1616389
960	Pipelined	2	4	6	48	1712		3107	
960	Pipelined_noASYNC_PROGRESS	2	4	6	48	2490	0,56542811	4534	2,071139127
960	Vector	2	4	6	48	2476		4442	
960	Overlap	2	6	4	48	1550		2655	
960	Overlap_noASYNC_PROGRESS	2	6	4	48	2150	-13,41119613	3498	-21,28712871
960	Pipelined	2	6	4	48	1713		3112	
960	Pipelined_noASYNC_PROGRESS	2	6	4	48	2490	0,281917036	4528	1,890189019
960	Vector	2	6	4	48	2483		4444	
960	Overlap	48	1	1	48	1715		2732	
960	Overlap_noASYNC_PROGRESS	48	1	1	48	2257	-15,8463833	3588	-23,48048624
960	Pipelined	48	1	1	48	1904		3331	
960	Pipelined_noASYNC_PROGRESS	48	1	1	48	2665	-0,633855332	4720	0,661121774
960	Vector	48	1	1	48	2682		4689	
960	Overlap	6	2	4	48	1554		2652	
960	Overlap_noASYNC_PROGRESS	6	2	4	48	2143	-14,14262821	3501	-21,53742716
960	Pipelined	6	2	4	48	1717		3108	
960	Pipelined_noASYNC_PROGRESS	6	2	4	48	2514	0,721153846	4545	1,860152398
960	Vector	6	2	4	48	2496		4462	
1160	Overlap	1	1	58	58	1918			
1160	Overlap_noASYNC_PROGRESS	1	1	58	58	2619	-13,82033564		0
1160	Pipelined	1	1	58	58	2104			
1160	Pipelined_noASYNC_PROGRESS	1	1	58	58	3045	0,197433366		0
1160	Vector	1	1	58	58	3039			
1160	Overlap	1	58	1	58	1916			
1160	Overlap_noASYNC_PROGRESS	1	58	1	58	2641	-13,46657929		0
1160	Pipelined	1	58	1	58	2130			
1160	Pipelined_noASYNC_PROGRESS	1	58	1	58	3086	1,114023591		0
1160	Vector	1	58	1	58	3052			
1160	Overlap	58	1	1	58	2056			
1160	Overlap_noASYNC_PROGRESS	58	1	1	58	2732	-15,73103023		0
1160	Pipelined	58	1	1	58	2301			
1160	Pipelined_noASYNC_PROGRESS	58	1	1	58	3225	-0,524367674		0
1160	Vector	58	1	1	58	3242			
1280	Overlap	1	1	64	64	2067		3582	
1280	Overlap_noASYNC_PROGRESS	1	1	64	64	2859	-12,83536585	4697	-22,26084078
1280	Pipelined	1	1	64	64	2275		4295	
1280	Pipelined_noASYNC_PROGRESS	1	1	64	64	3312	0,975609756	6123	1,34061569
1280	Vector	1	1	64	64	3280		6042	
1280	Overlap	1	64	1	64	2065		3612	
1280	Overlap_noASYNC_PROGRESS	1	64	1	64	2891	-12,36738406	4726	-21,92301338
1280	Pipelined	1	64	1	64	2294		4323	
1280	Pipelined_noASYNC_PROGRESS	1	64	1	64	3372	2,212791755	6175	2,01552949
1280	Vector	1	64	1	64	3299		6053	
1280	Overlap	1	8	8	64	2013		3551	
1280	Overlap_noASYNC_PROGRESS	1	8	8	64	2817	-12,40671642	4657	-20,78584793
1280	Pipelined	1	8	8	64	2222		4119	
1280	Pipelined_noASYNC_PROGRESS	1	8	8	64	3240	0,746268657	5982	1,751998639
1280	Vector	1	8	8	64	3216		5879	
1280	Overlap	2	4	8	64	2020		3542	
1280	Overlap_noASYNC_PROGRESS	2	4	8	64	2824	-12,73176761	4665	-21,14604462
1280	Pipelined	2	4	8	64	2227		4138	
1280	Pipelined_noASYNC_PROGRESS	2	4	8	64	3275	1,205191595	6040	2,096010818
1280	Vector	2	4	8	64	3236		5916	
1280	Overlap	2	8	4	64	2021		3542	
1280	Overlap_noASYNC_PROGRESS	2	8	4	64	2832	-12,37623762	4664	-21,2029059
1280	Pipelined	2	8	4	64	2216		4131	
1280	Pipelined_noASYNC_PROGRESS	2	8	4	64	3270	1,175742574	6036	1,976685251
1280	Vector	2	8	4	64	3232		5919	
1280	Overlap	64	1	1	64	2285		3646	
1280	Overlap_noASYNC_PROGRESS	64	1	1	64	3010	-15,75706689	4786	-23,25208467
1280	Pipelined	64	1	1	64	2537		4436	
1280	Pipelined_noASYNC_PROGRESS	64	1	1	64	3532	-1,147495102	6288	0,833867864
1280	Vector	64	1	1	64	3573		6236	
1280	Overlap	8	1	8	64	2044		3578	
1280	Overlap_noASYNC_PROGRESS	8	1	8	64	2866	-12,67519805	4707	-21,48457048
1280	Pipelined	8	1	8	64	2259		4188	
1280	Pipelined_noASYNC_PROGRESS	8	1	8	64	3333	1,55393053	6121	2,10175146
1280	Vector	8	1	8	64	3282		5995	
1280	Overlap	8	2	4	64	2033		3549	
1280	Overlap_noASYNC_PROGRESS	8	2	4	64	2844	-12,65356265	4664	-21,3623335
1280	Pipelined	8	2	4	64	2226		4116	
1280	Pipelined_noASYNC_PROGRESS	8	2	4	64	3310	1,658476658	6062	2,208733772
1280	Vector	8	2	4	64	3256		5931	
1280	Overlap	8	8	1	64	2064		3596	
1280	Overlap_noASYNC_PROGRESS	8	8	1	64	2890	-12,29135053	4735	-21,72259878
1280	Pipelined	8	8	1	64	2203		4196	
1280	Pipelined_noASYNC_PROGRESS	8	8	1	64	3382	2,640364188	6169	1,983798975
1280	Vector	8	8	1	64	3295		6049	

==> figures/fig_ChebFD/ChebFD-SELL-1-1-1_menh_topi-128-128-64_i1_R128_nb32_sOverlap_noASYNC_PROGRESS.txt <==
Rank-mx-my-mz	20-1-1-1	140-1-1-7	140-1-7-1	140-7-1-1	240-1-1-12	240-1-12-1	240-12-1-1	480-1-1-24	480-1-24-1	480-24-1-1	720-1-1-36	720-1-36-1	720-1-6-6	720-36-1-1	720-6-1-6	720-6-2-4	720-6-6-1	960-1-1-48	960-1-48-1	960-2-4-6	960-2-6-4	960-48-1-1	960-6-2-4	1160-1-1-58	1160-1-58-1	1160-58-1-1	1280-1-1-64	1280-1-64-1	1280-1-8-8	1280-2-4-8	1280-2-8-4	1280-64-1-1	1280-8-1-8	1280-8-2-4	1280-8-8-1
Overlap_noASYNC_PROGRESSr_perf_nb32_[Gflop/s]	74.65	513.8	516.9	522.5	880.8	885.6	896.7	1761	1772	1794	2643	2658	2620	2690	2646	2722	2664	3524	3544	3502	3498	3588	3501	3254	3269	3304	4697	4726	4657	4665	4664	4786	4707	4664	4735

==> figures/fig_ChebFD/ChebFD-SELL-1-1-1_menh_topi-128-128-64_i1_R128_nb32_sPipelined_noASYNC_PROGRESS.txt <==
Rank-mx-my-mz	20-1-1-1	140-1-1-7	140-1-7-1	140-7-1-1	240-1-1-12	240-1-12-1	240-12-1-1	480-1-1-24	480-1-24-1	480-24-1-1	720-1-1-36	720-1-36-1	720-1-6-6	720-36-1-1	720-6-1-6	720-6-2-4	720-6-6-1	960-1-1-48	960-1-48-1	960-2-4-6	960-2-6-4	960-48-1-1	960-6-2-4	1160-1-1-58	1160-1-58-1	1160-58-1-1	1280-1-1-64	1280-1-64-1	1280-1-8-8	1280-2-4-8	1280-2-8-4	1280-64-1-1	1280-8-1-8	1280-8-2-4	1280-8-8-1
Overlap_noASYNC_PROGRESSr_perf_nb32_[Gflop/s]	98.06	672.10	677.60	687.70	1151.00	1162.00	1181.00	2290.00	2284.00	2363.00	3443.00	3456.00	3375.00	3539.00	3444.00	3576.00	3478.00	4589.00	4622.00	4534.00	4528.00	4720.00	4545.00	3894.00	3911.00	4016.00	6123.00	6175.00	5982.00	6040.00	6036.00	6288.00	6121.00	6062.00	6169.00

==> figures/fig_ChebFD/ChebFD-SELL-1-1-1_menh_topi-128-128-64_i1_R128_nb32_sVector.txt <==
Rank-mx-my-mz	20-1-1-1	140-1-1-7	140-1-7-1	140-7-1-1	240-1-1-12	240-1-12-1	240-12-1-1	480-1-1-24	480-1-24-1	480-24-1-1	720-1-1-36	720-1-36-1	720-1-6-6	720-36-1-1	720-6-1-6	720-6-2-4	720-6-6-1	960-1-1-48	960-1-48-1	960-2-4-6	960-2-6-4	960-48-1-1	960-6-2-4	1160-1-1-58	1160-1-58-1	1160-58-1-1	1280-1-1-64	1280-1-64-1	1280-1-8-8	1280-2-4-8	1280-2-8-4	1280-64-1-1	1280-8-1-8	1280-8-2-4	1280-8-8-1
Vector_perf_nb32_[Gflop/s]	97.45	665.3	670.9	683.5	1140	1149	1171	2260	2270	2345	3398	3396	3323	3517	3389	3516	3414	4533	4528	4442	4444	4689	4462	5478	5499	5662	6042	6053	5879	5916	5919	6236	5995	5931	6049

==> figures/fig_ChebFD/Rank1160_ChebFD-SELL-1-1-1_Spin-26-13-1_i1_R128_w1.txt <==
Rank	Vector_perf_nb2_[Gflop/s]	Vector_perf_nb32_[Gflop/s]	Pipelined_noASYNC_PROGRESSr_perf_nb2_[Gflop/s]	Pipelined_noASYNC_PROGRESSr_perf_nb32_[Gflop/s]	Overlap_noASYNC_PROGRESSr_perf_nb2_[Gflop/s]	Overlap_noASYNC_PROGRESSr_perf_nb32_[Gflop/s]
1160	300.1	362.3	318.7	365.7	307.5	356.9

==> figures/fig_ChebFD/Rank1160_ChebFD-SELL-1-1-1_Spin-28-14-1_i1_R128_w1.txt <==
Rank	Vector_perf_nb2_[Gflop/s]	Vector_perf_nb32_[Gflop/s]	Pipelined_noASYNC_PROGRESSr_perf_nb2_[Gflop/s]	Pipelined_noASYNC_PROGRESSr_perf_nb32_[Gflop/s]	Overlap_noASYNC_PROGRESSr_perf_nb2_[Gflop/s]	Overlap_noASYNC_PROGRESSr_perf_nb32_[Gflop/s]
1160	301.1	326.9	336	333.9	316.5	326

==> figures/fig_ChebFD/Rank120_ChebFD-SELL-1-1-1_Spin-26-13-1_i1_R128_w1.txt <==
Rank	Vector_perf_nb2_[Gflop/s]	Vector_perf_nb32_[Gflop/s]	Pipelined_noASYNC_PROGRESSr_perf_nb2_[Gflop/s]	Pipelined_noASYNC_PROGRESSr_perf_nb32_[Gflop/s]	Overlap_noASYNC_PROGRESSr_perf_nb2_[Gflop/s]	Overlap_noASYNC_PROGRESSr_perf_nb32_[Gflop/s]
120	52.03	66.43	51.75	67.91	49.55	62.14

==> figures/fig_ChebFD/Rank1280_ChebFD-SELL-1-1-1_Spin-26-13-1_i1_R128_w1.txt <==
Rank	Vector_perf_nb2_[Gflop/s]	Vector_perf_nb32_[Gflop/s]	Pipelined_noASYNC_PROGRESSr_perf_nb2_[Gflop/s]	Pipelined_noASYNC_PROGRESSr_perf_nb32_[Gflop/s]	Overlap_noASYNC_PROGRESSr_perf_nb2_[Gflop/s]	Overlap_noASYNC_PROGRESSr_perf_nb32_[Gflop/s]
1280	332	382.1	353	390.1	352.5	372.4

==> figures/fig_ChebFD/Rank1280_ChebFD-SELL-1-1-1_Spin-28-14-1_i1_R128_w1.txt <==
Rank	Vector_perf_nb2_[Gflop/s]	Vector_perf_nb32_[Gflop/s]	Pipelined_noASYNC_PROGRESSr_perf_nb2_[Gflop/s]	Pipelined_noASYNC_PROGRESSr_perf_nb32_[Gflop/s]	Overlap_noASYNC_PROGRESSr_perf_nb2_[Gflop/s]	Overlap_noASYNC_PROGRESSr_perf_nb32_[Gflop/s]
1280	348.5	398.5	392.3	415.6	370.3	401.8

==> figures/fig_ChebFD/Rank1280_ChebFD-SELL-1-1-1_Spin-30-15-1_i1_R128_w1.txt <==
Rank	Vector_perf_nb2_[Gflop/s]	Vector_perf_nb32_[Gflop/s]	Pipelined_noASYNC_PROGRESSr_perf_nb2_[Gflop/s]	Pipelined_noASYNC_PROGRESSr_perf_nb32_[Gflop/s]	Overlap_noASYNC_PROGRESSr_perf_nb2_[Gflop/s]	Overlap_noASYNC_PROGRESSr_perf_nb32_[Gflop/s]
1280	347	371.2	381.3	406.6	352.6	356.8

==> figures/fig_ChebFD/Rank240_ChebFD-SELL-1-1-1_Spin-26-13-1_i1_R128_w1.txt <==
Rank	Vector_perf_nb2_[Gflop/s]	Vector_perf_nb32_[Gflop/s]	Pipelined_noASYNC_PROGRESSr_perf_nb2_[Gflop/s]	Pipelined_noASYNC_PROGRESSr_perf_nb32_[Gflop/s]	Overlap_noASYNC_PROGRESSr_perf_nb2_[Gflop/s]	Overlap_noASYNC_PROGRESSr_perf_nb32_[Gflop/s]
240	95.37	112.4	99.01	116.7	95.14	106.1

==> figures/fig_ChebFD/Rank480_ChebFD-SELL-1-1-1_Spin-26-13-1_i1_R128_w1.txt <==
Rank	Vector_perf_nb2_[Gflop/s]	Vector_perf_nb32_[Gflop/s]	Pipelined_noASYNC_PROGRESSr_perf_nb2_[Gflop/s]	Pipelined_noASYNC_PROGRESSr_perf_nb32_[Gflop/s]	Overlap_noASYNC_PROGRESSr_perf_nb2_[Gflop/s]	Overlap_noASYNC_PROGRESSr_perf_nb32_[Gflop/s]
480	149.8	182.4	169.7	184.4	161.3	174.7

==> figures/fig_ChebFD/Rank480_ChebFD-SELL-1-1-1_Spin-28-14-1_i1_R128_w1.txt <==
Rank	Vector_perf_nb2_[Gflop/s]	Vector_perf_nb32_[Gflop/s]	Pipelined_noASYNC_PROGRESSr_perf_nb2_[Gflop/s]	Pipelined_noASYNC_PROGRESSr_perf_nb32_[Gflop/s]	Overlap_noASYNC_PROGRESSr_perf_nb2_[Gflop/s]	Overlap_noASYNC_PROGRESSr_perf_nb32_[Gflop/s]
480	155.3	200	176.3	206	160.7	194.3

==> figures/fig_ChebFD/Rank60_ChebFD-SELL-1-1-1_Spin-26-13-1_i1_R128_w1.txt <==
Rank	Vector_perf_nb2_[Gflop/s]	Vector_perf_nb32_[Gflop/s]	Pipelined_noASYNC_PROGRESSr_perf_nb2_[Gflop/s]	Pipelined_noASYNC_PROGRESSr_perf_nb32_[Gflop/s]	Overlap_noASYNC_PROGRESSr_perf_nb2_[Gflop/s]	Overlap_noASYNC_PROGRESSr_perf_nb32_[Gflop/s]
60	29.07	35.88	29.14	37.5	27.55	33.78

==> figures/fig_ChebFD/Rank720_ChebFD-SELL-1-1-1_Spin-26-13-1_i1_R128_w1.txt <==
Rank	Vector_perf_nb2_[Gflop/s]	Vector_perf_nb32_[Gflop/s]	Pipelined_noASYNC_PROGRESSr_perf_nb2_[Gflop/s]	Pipelined_noASYNC_PROGRESSr_perf_nb32_[Gflop/s]	Overlap_noASYNC_PROGRESSr_perf_nb2_[Gflop/s]	Overlap_noASYNC_PROGRESSr_perf_nb32_[Gflop/s]
720	213.9	249.9	235.8	244.5	227.9	244.4

==> figures/fig_ChebFD/Rank720_ChebFD-SELL-1-1-1_Spin-28-14-1_i1_R128_w1.txt <==
Rank	Vector_perf_nb2_[Gflop/s]	Vector_perf_nb32_[Gflop/s]	Pipelined_noASYNC_PROGRESSr_perf_nb2_[Gflop/s]	Pipelined_noASYNC_PROGRESSr_perf_nb32_[Gflop/s]	Overlap_noASYNC_PROGRESSr_perf_nb2_[Gflop/s]	Overlap_noASYNC_PROGRESSr_perf_nb32_[Gflop/s]
720	227.1	281.2	256.3	285.8	236.5	272.9

==> figures/fig_ChebFD/Rank960_ChebFD-SELL-1-1-1_Spin-26-13-1_i1_R128_w1.txt <==
Rank	Vector_perf_nb2_[Gflop/s]	Vector_perf_nb32_[Gflop/s]	Pipelined_noASYNC_PROGRESSr_perf_nb2_[Gflop/s]	Pipelined_noASYNC_PROGRESSr_perf_nb32_[Gflop/s]	Overlap_noASYNC_PROGRESSr_perf_nb2_[Gflop/s]	Overlap_noASYNC_PROGRESSr_perf_nb32_[Gflop/s]
960	271.7	320	295	328	288.9	310.5

==> figures/fig_ChebFD/Rank960_ChebFD-SELL-1-1-1_Spin-28-14-1_i1_R128_w1.txt <==
Rank	Vector_perf_nb2_[Gflop/s]	Vector_perf_nb32_[Gflop/s]	Pipelined_noASYNC_PROGRESSr_perf_nb2_[Gflop/s]	Pipelined_noASYNC_PROGRESSr_perf_nb32_[Gflop/s]	Overlap_noASYNC_PROGRESSr_perf_nb2_[Gflop/s]	Overlap_noASYNC_PROGRESSr_perf_nb32_[Gflop/s]
960	278.8	331	320.3	343.9	289.6	331.3

==> figures/fig_ChebFD/Spin-26-13-1_ns128_nb2_Vector_chunkheight1_implAVX_aligned.txt <==
Cores	GHOST_perf[GF/s]
1	1.553
2	3.143
3	4.442
4	5.976
5	7.376
6	8.723
7	9.873
8	10.8
9	11.38
10	11.76

==> figures/fig_ChebFD/Spin-26-13-1_ns128_nb32_Vector_chunkheight1_implAVX_aligned.txt <==
Cores	GHOST_perf[GF/s]
1	4.496
2	8.194
3	11.31
4	14.36
5	16.63
6	18.24
7	19.17
8	19.72
9	19.95
10	20.06

==> figures/fig_ChebFD/Topi-1-1-1-128-128-64_ns128_nb2_Vector_chunkheight1_implAVX_aligned.txt <==
Cores	GHOST_perf[GF/s]
1	5.107
2	9.974
3	14.64
4	19.07
5	23.56
6	27.15
7	29.7
8	31.23
9	31.93
10	32.23

==> figures/fig_ChebFD/Topi-1-1-1-128-128-64_ns128_nb32_Vector_chunkheight1_implAVX_aligned.txt <==
Cores	GHOST_perf[GF/s]
1	8.98
2	16.91
3	24.85
4	32.26
5	39.54
6	46.3
7	51.92
8	55.78
9	58.69
10	60.68
